Improving Residential Safety by Multiple Sensors on Multiple Nodes for Joint Emergency Detection

Recent advances in low-cost microcontrollers have enabled innovative smart home applications. However, existing systems typically consist of single-purpose devices that only report sensed data to a controller. Given the potential for residential emergencies, we propose to integrate emergency detection systems into smart home environments. We present an ad-hoc distributed sensor network (DSN) designed to detect five common residential emergencies: fires, gas and water leakages, earthquakes, and intrusions. Our novel approach combines diverse sensors with a voting-based consensus algorithm among multiple nodes, improving accuracy and reliability over traditional alert systems. The consensus algorithm employs a majority rule with weighted votes, allowing adjustments for various scenarios. An experimental evaluation confirms our approach's effectiveness in accurately detecting emergencies while demonstrating reliability in mitigating node failures, ensuring system longevity, and maintaining robust communication. Additionally, our approach significantly reduces power consumption compared to alternatives.

==> csv/evaluation/acceleration/1kg_40cm.csv <==
Time,X,Y,Z
30,0.012000,-0.012000,1.028000
33,0.012000,-0.012000,1.028000
43,0.020000,-0.012000,1.032000
53,0.020000,-0.012000,1.020000
63,0.016000,-0.008000,1.028000
73,0.020000,-0.012000,1.028000
83,0.016000,-0.008000,1.028000
93,0.016000,-0.008000,1.028000
103,0.016000,-0.012000,1.028000
113,0.016000,-0.012000,1.028000
123,0.020000,-0.012000,1.028000
133,0.020000,-0.008000,1.032000
143,0.016000,-0.012000,1.036000
153,0.012000,-0.012000,1.028000
163,0.016000,-0.008000,1.032000
173,0.020000,-0.012000,1.028000
183,0.016000,-0.012000,1.024000
193,0.016000,-0.008000,1.024000
203,0.020000,-0.012000,1.032000
213,0.012000,-0.012000,1.024000
223,0.016000,-0.012000,1.036000
233,0.016000,-0.008000,1.020000
243,0.016000,-0.012000,1.024000
253,0.024000,-0.012000,1.028000
263,0.020000,-0.020000,1.032000
273,0.016000,-0.008000,1.036000
283,0.020000,-0.016000,1.032000
293,0.012000,-0.016000,1.028000
303,0.016000,-0.012000,1.020000
313,0.032000,-0.004000,1.020000
323,0.016000,-0.004000,1.028000
333,0.016000,-0.012000,1.008000
343,0.016000,-0.012000,1.036000
353,0.020000,-0.016000,1.028000
363,0.020000,-0.012000,1.024000
373,0.012000,-0.012000,1.020000
383,0.012000,-0.012000,1.032000
393,0.012000,-0.012000,1.032000
403,0.016000,-0.008000,1.032000
413,0.012000,-0.008000,1.032000
423,0.020000,-0.016000,1.028000
433,0.012000,-0.012000,1.032000
443,0.016000,-0.008000,1.032000
453,0.016000,-0.008000,1.032000
463,0.016000,-0.012000,1.020000
473,0.020000,-0.012000,1.032000
483,0.012000,-0.012000,1.028000
493,0.020000,-0.012000,1.036000
503,0.020000,-0.012000,1.036000
513,0.012000,-0.008000,1.024000
523,0.020000,-0.012000,1.036000
533,0.020000,-0.016000,1.032000
543,0.016000,-0.016000,1.036000
553,0.024000,-0.016000,1.028000
563,0.024000,-0.012000,1.032000
573,0.016000,-0.012000,1.028000
583,0.012000,-0.016000,1.028000
593,0.020000,-0.016000,1.032000
603,0.020000,-0.008000,1.032000
613,0.016000,-0.012000,1.032000
623,0.012000,-0.004000,1.032000
633,0.020000,-0.012000,1.028000
643,0.016000,-0.008000,1.032000
653,0.012000,-0.012000,1.036000
663,0.020000,-0.012000,1.032000
673,0.024000,-0.012000,1.028000
683,0.024000,-0.008000,1.016000
693,0.028000,-0.016000,1.044000
703,0.016000,-0.012000,1.024000
713,0.020000,-0.012000,1.032000
723,0.012000,-0.004000,1.016000
733,0.020000,-0.008000,1.028000
743,0.016000,-0.016000,1.040000
753,0.024000,-0.012000,1.020000
763,0.020000,-0.016000,1.032000
773,0.016000,-0.012000,1.024000
783,0.020000,-0.012000,1.024000
793,0.020000,-0.008000,1.032000
803,0.016000,-0.012000,1.028000
813,0.020000,-0.008000,1.040000
823,0.012000,-0.008000,1.024000
833,0.016000,-0.008000,1.024000
843,0.008000,-0.012000,1.036000
853,0.020000,-0.008000,1.020000
863,0.020000,-0.008000,1.036000
873,0.020000,-0.012000,1.036000
883,0.016000,-0.020000,1.032000
893,0.024000,-0.016000,1.024000
903,0.020000,-0.016000,1.024000
913,0.016000,0.000000,1.020000
923,0.032000,-0.012000,1.008000
933,0.016000,-0.008000,1.020000
943,0.032000,-0.004000,1.036000
953,0.012000,-0.016000,1.028000
963,0.016000,-0.012000,1.016000
973,0.016000,-0.020000,1.036000
983,0.028000,-0.008000,1.048000
993,0.016000,-0.008000,1.088000
1003,-0.004000,-0.020000,1.040000
1013,0.024000,0.000000,1.028000
1023,0.012000,0.008000,1.020000
1033,0.020000,-0.004000,1.020000
1043,0.016000,-0.008000,1.024000
1053,0.004000,-0.012000,1.028000
1063,0.016000,-0.016000,1.032000
1073,0.020000,-0.012000,1.024000
1083,0.024000,-0.012000,1.036000
1093,0.028000,-0.020000,1.028000
1103,0.024000,-0.008000,1.032000
1113,0.016000,-0.008000,1.024000
1123,0.020000,-0.008000,1.024000
1133,0.020000,-0.004000,1.032000
1143,0.012000,-0.012000,1.032000
1153,0.012000,-0.012000,1.028000
1163,0.016000,-0.024000,1.020000
1173,0.016000,-0.020000,1.036000
1183,0.020000,-0.020000,1.032000
1193,0.012000,-0.004000,1.024000
1203,0.028000,-0.012000,1.024000
1213,0.016000,-0.004000,1.032000
1223,0.020000,-0.008000,1.024000
1233,0.012000,-0.016000,1.036000
1243,0.016000,-0.016000,1.024000
1253,0.024000,-0.016000,1.020000
1263,0.012000,-0.016000,1.028000
1273,0.028000,-0.016000,1.008000
1283,0.024000,-0.008000,1.028000
1293,0.016000,-0.004000,1.028000
1303,0.020000,0.000000,1.032000
1313,0.020000,-0.008000,1.028000
1323,0.020000,-0.008000,1.024000
1333,0.012000,-0.004000,1.036000
1343,0.012000,-0.012000,1.032000
1353,0.020000,-0.016000,1.024000
1363,0.016000,-0.012000,1.024000
1373,0.016000,-0.008000,1.040000
1383,0.016000,-0.004000,1.024000
1393,0.020000,-0.004000,1.020000
1403,0.016000,-0.004000,1.024000
1413,0.016000,-0.016000,1.028000
1423,0.012000,-0.016000,1.020000
1433,0.024000,-0.020000,1.020000
1443,0.020000,-0.012000,1.036000
1453,0.012000,-0.012000,1.024000
1463,0.016000,-0.008000,1.036000
1473,0.008000,-0.012000,1.028000
1483,0.012000,-0.008000,1.032000
1493,0.016000,-0.008000,1.028000
1503,0.020000,-0.004000,1.024000
1513,0.020000,-0.012000,1.032000
1523,0.028000,-0.012000,1.036000
1533,0.024000,-0.020000,1.032000
1543,0.016000,-0.012000,1.032000
1553,0.012000,-0.004000,1.028000
1563,0.016000,-0.004000,1.028000
1573,0.012000,-0.008000,1.032000
1583,0.016000,-0.008000,1.024000
1593,0.020000,-0.008000,1.028000
1603,0.020000,-0.020000,1.032000
1613,0.032000,-0.016000,1.048000
1623,0.028000,-0.016000,1.040000
1633,0.016000,-0.036000,1.028000
1643,0.024000,-0.012000,1.008000
1653,0.008000,-0.008000,1.028000
1663,0.016000,-0.012000,1.036000
1673,0.024000,-0.016000,1.020000
1683,0.024000,-0.012000,1.028000
1693,0.024000,-0.016000,1.024000
1703,0.024000,-0.016000,1.020000
1713,0.028000,-0.012000,1.032000
1723,0.020000,-0.008000,1.028000
1733,0.024000,-0.004000,1.028000
1743,0.012000,-0.012000,1.024000
1753,0.012000,-0.012000,1.032000
1763,0.012000,-0.008000,1.036000
1773,0.020000,-0.016000,1.024000
1783,0.020000,-0.016000,1.024000
1793,0.020000,-0.008000,1.020000
1803,0.024000,-0.016000,1.024000
1813,0.024000,-0.016000,1.036000
1823,0.012000,-0.012000,1.028000
1833,0.012000,-0.004000,1.032000
1843,0.012000,-0.008000,1.024000
1853,0.016000,-0.008000,1.036000
1863,0.012000,-0.012000,1.036000
1873,0.020000,-0.008000,1.016000
1883,0.016000,-0.016000,1.028000
1893,0.024000,-0.012000,1.036000
1903,0.020000,-0.012000,1.028000
1913,0.020000,-0.008000,1.024000
1923,0.020000,-0.008000,1.024000
1933,0.016000,-0.008000,1.028000
1943,0.020000,-0.012000,1.036000
1953,0.016000,-0.008000,1.016000
1963,0.012000,-0.012000,1.028000
1973,0.020000,-0.016000,1.032000
1983,0.016000,-0.012000,1.024000
1993,0.020000,-0.012000,1.036000
2003,0.016000,-0.004000,1.028000
2013,0.016000,-0.008000,1.040000
2023,0.016000,-0.004000,1.028000
2033,0.016000,-0.012000,1.032000
2043,0.020000,-0.012000,1.032000
2053,0.016000,-0.012000,1.032000
2063,0.012000,-0.016000,1.028000
2073,0.016000,-0.012000,1.032000
2083,0.016000,-0.008000,1.028000
2093,0.020000,-0.012000,1.028000
2103,0.016000,-0.012000,1.024000
2113,0.020000,-0.012000,1.028000
2123,0.012000,-0.012000,1.028000
2133,0.020000,-0.012000,1.024000
2143,0.012000,-0.020000,1.032000
2153,0.020000,-0.020000,1.024000
2163,0.008000,-0.016000,1.028000
2173,0.016000,-0.008000,1.024000
2183,0.020000,-0.008000,1.032000
2193,0.020000,-0.004000,1.028000
2203,0.024000,-0.012000,1.016000
2213,0.016000,-0.012000,1.028000
2223,0.016000,-0.016000,1.024000
2233,0.020000,-0.012000,1.024000
2243,0.016000,-0.012000,1.028000
2253,0.016000,-0.012000,1.020000
2263,0.024000,-0.012000,1.032000
2273,0.004000,-0.012000,1.028000
2283,0.016000,-0.004000,1.064000
2293,0.016000,-0.020000,1.008000
2303,0.032000,-0.020000,1.020000
2313,0.020000,-0.008000,1.036000
2323,0.016000,-0.012000,1.028000
2333,0.016000,-0.012000,1.040000
2343,0.016000,-0.008000,1.024000
2353,0.016000,-0.008000,1.032000
2363,0.020000,-0.008000,1.024000
2373,0.020000,-0.008000,1.024000
2383,0.020000,-0.012000,1.024000
2393,0.016000,-0.012000,1.032000
2403,0.016000,-0.016000,1.024000
2413,0.016000,-0.008000,1.024000
2423,0.020000,-0.012000,1.024000
2433,0.016000,-0.012000,1.032000
2443,0.012000,-0.008000,1.024000
2453,0.012000,-0.012000,1.020000
2463,0.020000,-0.016000,1.032000
2473,0.016000,-0.012000,1.028000
2483,0.016000,-0.008000,1.028000
2493,0.020000,-0.012000,1.028000
2503,0.024000,-0.012000,1.032000
2513,0.016000,-0.008000,1.024000
2523,0.016000,-0.012000,1.028000
2533,0.020000,-0.008000,1.028000
2543,0.016000,-0.012000,1.028000
2553,0.024000,-0.004000,1.028000
2563,0.012000,-0.008000,1.028000
2573,0.020000,-0.016000,1.028000
2583,0.020000,-0.012000,1.024000
2593,0.016000,-0.020000,1.028000
2603,0.020000,-0.008000,1.020000
2613,0.024000,-0.008000,1.028000
2623,0.012000,-0.016000,1.024000
2633,0.008000,-0.008000,1.032000
2643,0.016000,-0.012000,1.028000
2653,0.016000,-0.012000,1.024000
2663,0.020000,-0.016000,1.028000
2673,0.020000,-0.008000,1.024000
2683,0.016000,-0.016000,1.032000
2693,0.016000,-0.012000,1.024000
2703,0.020000,-0.008000,1.028000
2713,0.016000,-0.008000,1.032000
2723,0.012000,-0.012000,1.032000
2733,0.016000,-0.012000,1.028000
2743,0.020000,-0.016000,1.024000
2753,0.012000,-0.012000,1.024000
2763,0.016000,-0.012000,1.032000
2773,0.016000,-0.008000,1.028000
2783,0.016000,-0.004000,1.028000
2793,0.020000,-0.008000,1.028000
2803,0.020000,-0.016000,1.024000
2813,0.016000,-0.008000,1.028000
2823,0.016000,-0.012000,1.028000
2833,0.024000,-0.008000,1.016000
2843,0.016000,-0.016000,1.028000
2853,0.016000,-0.012000,1.028000
2863,0.020000,-0.020000,1.036000
2873,0.012000,-0.008000,1.028000
2883,0.020000,-0.012000,1.036000
2893,0.020000,-0.004000,1.024000
2903,0.024000,-0.016000,1.028000
2913,0.004000,-0.012000,1.024000
2923,0.004000,-0.020000,1.052000
2933,0.016000,-0.008000,1.040000
2943,0.008000,-0.020000,1.028000
2953,0.008000,-0.008000,1.052000
2963,0.016000,-0.016000,1.048000
2973,0.016000,-0.016000,1.032000
2983,0.020000,-0.012000,1.032000
2993,0.020000,-0.012000,1.024000
3003,0.012000,-0.016000,1.028000
3013,0.016000,-0.008000,1.024000
3023,0.020000,-0.012000,1.032000
3033,0.020000,-0.008000,1.028000
3043,0.020000,-0.012000,1.032000
3053,0.012000,-0.016000,1.036000
3063,0.012000,-0.012000,1.032000
3073,0.016000,-0.012000,1.024000
3083,0.020000,-0.004000,1.020000
3093,0.016000,-0.020000,1.032000
3103,0.016000,-0.012000,1.028000
3113,0.020000,-0.008000,1.032000
3123,0.024000,-0.012000,1.032000
3133,0.020000,-0.012000,1.024000
3143,0.016000,-0.008000,1.028000
3153,0.012000,-0.012000,1.028000
3163,0.016000,-0.008000,1.016000
3173,0.020000,-0.016000,1.036000
3183,0.016000,-0.012000,1.024000
3193,0.012000,-0.016000,1.028000
3203,0.020000,-0.004000,1.028000
3213,0.016000,-0.020000,1.032000
3223,0.016000,-0.012000,1.032000
3233,0.020000,-0.008000,1.032000
3243,0.020000,-0.016000,1.028000
3253,0.024000,-0.008000,1.028000
3263,0.016000,-0.012000,1.024000
3273,0.020000,-0.008000,1.028000
3283,0.016000,-0.008000,1.028000
3293,0.016000,-0.012000,1.028000
3303,0.020000,-0.012000,1.028000
3313,0.012000,-0.012000,1.028000
3323,0.016000,-0.008000,1.028000
3333,0.020000,-0.008000,1.032000
3343,0.024000,-0.008000,1.028000
3353,0.024000,-0.008000,1.036000
3363,0.016000,-0.004000,1.024000
3373,0.016000,-0.012000,1.036000
3383,0.016000,-0.004000,1.032000
3393,0.012000,-0.008000,1.032000
3403,0.024000,-0.012000,1.024000
3413,0.020000,-0.012000,1.032000
3423,0.016000,-0.012000,1.028000
3433,0.020000,-0.012000,1.020000
3443,0.016000,-0.012000,1.036000
3453,0.012000,-0.012000,1.028000
3463,0.020000,-0.008000,1.032000
3473,0.016000,-0.012000,1.028000
3483,0.020000,-0.008000,1.032000
3493,0.020000,-0.012000,1.032000
3503,0.012000,-0.016000,1.028000
3513,0.020000,-0.012000,1.032000
3523,0.016000,-0.012000,1.020000
3533,0.016000,-0.008000,1.024000
3543,0.020000,-0.012000,1.028000
3553,0.016000,-0.008000,1.032000
3563,0.016000,-0.008000,1.024000
3573,0.028000,-0.012000,1.032000
3583,0.008000,-0.016000,1.012000
3593,0.032000,-0.012000,1.076000
3603,0.004000,-0.020000,0.996000
3613,0.036000,0.012000,1.016000
3623,0.016000,-0.012000,1.016000
3633,0.020000,-0.004000,1.032000
3643,0.016000,-0.008000,1.028000
3653,0.020000,-0.016000,1.024000
3663,0.020000,-0.012000,1.028000
3673,0.020000,-0.008000,1.032000
3683,0.012000,-0.024000,1.040000
3693,0.000000,-0.004000,1.040000
3703,0.012000,0.000000,1.044000
3713,0.024000,-0.012000,1.000000
3723,0.028000,-0.012000,1.024000
3733,0.020000,-0.016000,1.020000
3743,-0.052000,0.152000,1.584000
3753,-0.060000,-0.520000,-0.904000
3763,0.964000,-0.152000,-0.880000
3773,-0.152000,0.052000,0.592000
3783,-0.016000,-0.164000,1.884000
3793,0.132000,-0.136000,0.268000
3803,0.068000,-0.076000,0.232000
3813,0.144000,-0.084000,1.340000
3823,0.084000,-0.100000,1.016000
3833,0.016000,-0.076000,0.928000
3843,-0.028000,-0.020000,1.028000
3853,0.004000,0.016000,1.108000
3863,0.020000,0.012000,1.024000
3873,0.028000,0.008000,1.124000
3883,-0.004000,-0.008000,0.900000
3893,0.012000,-0.028000,0.996000
3903,0.024000,-0.012000,1.028000
3913,0.036000,-0.004000,1.048000
3923,0.024000,0.004000,1.052000
3933,0.000000,-0.016000,0.996000
3943,0.004000,-0.020000,0.968000
3953,0.028000,-0.016000,1.060000
3963,0.048000,-0.020000,1.072000
3973,0.036000,-0.020000,1.060000
3983,0.004000,-0.012000,1.016000
3993,0.008000,-0.012000,1.000000
4003,0.020000,-0.004000,1.048000
4013,0.032000,-0.016000,1.068000
4023,0.020000,-0.012000,1.036000
4033,0.008000,-0.012000,1.008000
4043,0.008000,-0.016000,1.004000
4053,0.024000,-0.016000,1.040000
4063,0.024000,-0.012000,1.060000
4073,0.028000,-0.016000,1.028000
4083,0.020000,-0.012000,1.008000
4093,0.016000,-0.012000,1.012000
4103,0.016000,-0.008000,1.048000
4113,0.024000,-0.012000,1.040000
4123,0.016000,-0.008000,1.020000
4133,0.008000,-0.012000,1.008000
4143,0.020000,-0.020000,1.016000
4153,0.024000,-0.016000,1.040000
4163,0.012000,-0.012000,1.032000
4173,0.012000,-0.012000,1.024000
4183,0.020000,-0.016000,1.016000
4193,0.024000,-0.016000,1.032000
4203,0.016000,-0.008000,1.040000
4213,0.020000,-0.008000,1.036000
4223,0.012000,-0.012000,1.020000
4233,0.012000,-0.008000,1.012000
4243,0.008000,-0.020000,1.028000
4253,0.036000,-0.004000,1.036000
4263,0.012000,-0.024000,1.016000
4273,0.036000,-0.016000,1.048000
4283,0.028000,-0.012000,1.036000
4293,0.016000,-0.012000,1.036000
4303,0.012000,-0.008000,1.024000
4313,0.020000,-0.008000,1.028000
4323,0.016000,-0.012000,1.024000
4333,0.020000,-0.012000,1.028000
4343,0.016000,-0.012000,1.028000
4353,0.016000,-0.020000,1.024000
4363,0.012000,-0.012000,1.028000
4373,0.016000,-0.008000,1.028000
4383,0.016000,-0.012000,1.028000
4393,0.008000,-0.004000,1.028000
4403,0.012000,-0.004000,1.016000
4413,0.016000,-0.008000,1.028000
4423,0.020000,-0.016000,1.028000
4433,0.020000,-0.016000,1.032000
4443,0.020000,-0.016000,1.032000
4453,0.016000,-0.012000,1.016000
4463,0.020000,-0.012000,1.040000
4473,0.020000,-0.008000,1.036000
4483,0.016000,-0.012000,1.028000
4493,0.016000,-0.008000,1.024000
4503,0.016000,-0.016000,1.024000
4513,0.020000,-0.008000,1.028000
4523,0.012000,-0.016000,1.036000
4533,0.020000,-0.012000,1.028000
4543,0.016000,-0.016000,1.024000
4553,0.012000,-0.012000,1.028000
4563,0.020000,-0.012000,1.036000
4573,0.012000,-0.004000,1.024000
4583,0.020000,-0.008000,1.028000
4593,0.016000,-0.016000,1.032000
4603,0.016000,-0.016000,1.032000
4613,0.012000,-0.012000,1.032000
4623,0.016000,-0.008000,1.032000
4633,0.016000,-0.008000,1.028000
4643,0.020000,-0.012000,1.028000
4653,0.016000,-0.008000,1.036000
4663,0.016000,-0.012000,1.040000
4673,0.020000,-0.008000,1.024000
4683,0.016000,-0.008000,1.024000
4693,0.016000,-0.012000,1.024000
4703,0.024000,-0.008000,1.028000
4713,0.016000,-0.012000,1.028000
4723,0.016000,-0.012000,1.036000
4733,0.012000,-0.012000,1.032000
4743,0.016000,-0.008000,1.024000
4753,0.016000,-0.012000,1.032000
4763,0.020000,-0.012000,1.032000
4773,0.020000,-0.012000,1.024000
4783,0.016000,-0.008000,1.032000
4793,0.012000,-0.012000,1.036000
4803,0.016000,-0.020000,1.028000
4813,0.016000,-0.012000,1.028000
4823,0.016000,-0.012000,1.032000
4833,0.012000,-0.008000,1.032000
4843,0.016000,-0.008000,1.024000
4853,0.016000,-0.008000,1.028000
4863,0.016000,-0.004000,1.020000
4873,0.012000,-0.012000,1.024000
4883,0.024000,-0.008000,1.028000
4893,0.020000,-0.012000,1.028000
4903,0.016000,-0.012000,1.036000
4913,0.016000,-0.016000,1.040000
4923,0.016000,-0.008000,1.024000
4933,0.004000,-0.008000,1.036000
4943,0.020000,-0.028000,1.040000
4953,0.032000,-0.020000,0.996000
4963,0.016000,-0.012000,1.028000
4973,0.016000,-0.012000,1.032000
4983,0.016000,-0.012000,1.028000
4993,0.024000,-0.008000,1.024000
5003,0.016000,-0.012000,1.020000
5013,0.016000,-0.004000,1.044000
5023,0.016000,-0.008000,1.032000
5033,0.028000,-0.012000,1.028000
5043,0.020000,-0.012000,1.020000
5053,0.020000,0.000000,1.024000
5063,0.020000,-0.012000,1.036000
5073,0.020000,-0.016000,1.032000
5083,0.016000,-0.012000,1.032000
5093,0.016000,-0.008000,1.024000
5103,0.016000,-0.016000,1.020000
5113,0.020000,-0.016000,1.036000
5123,0.024000,-0.008000,1.036000
5133,0.020000,-0.012000,1.028000
5143,0.016000,-0.012000,1.024000
5153,0.016000,-0.012000,1.024000
5163,0.016000,-0.012000,1.032000
5173,0.024000,-0.008000,1.028000
5183,0.020000,-0.008000,1.028000
5193,0.016000,-0.012000,1.024000
5203,0.016000,-0.008000,1.028000
5213,0.012000,-0.016000,1.028000
5223,0.016000,-0.008000,1.032000
5233,0.012000,-0.012000,1.024000
5243,0.016000,-0.008000,1.024000
5253,0.016000,-0.012000,1.020000
5263,0.016000,-0.016000,1.036000
5273,0.028000,-0.008000,1.028000
5283,0.020000,-0.012000,1.032000
5293,0.020000,-0.012000,1.028000
5303,0.012000,-0.012000,1.028000
5313,0.016000,-0.016000,1.028000
5323,0.016000,-0.012000,1.032000
5333,0.008000,-0.012000,1.024000
5343,0.020000,-0.012000,1.028000
5353,0.016000,-0.012000,1.024000
5363,0.016000,-0.016000,1.032000
5373,0.028000,-0.012000,1.028000
5383,0.024000,-0.016000,1.028000
5393,0.016000,-0.008000,1.020000
5403,0.020000,-0.008000,1.032000
5413,0.016000,-0.008000,1.024000
5423,0.012000,-0.008000,1.024000
5433,0.012000,-0.008000,1.024000
5443,0.016000,-0.012000,1.028000
5453,0.020000,-0.008000,1.028000
5463,0.024000,-0.008000,1.036000
5473,0.020000,-0.012000,1.024000
5483,0.016000,-0.012000,1.024000
5493,0.016000,-0.008000,1.032000
5503,0.020000,-0.008000,1.032000
5513,0.016000,-0.012000,1.036000
5523,0.012000,-0.012000,1.028000
5533,0.016000,-0.012000,1.024000
5543,0.012000,-0.012000,1.020000
5553,0.016000,-0.012000,1.032000
5563,0.020000,-0.012000,1.028000
5573,0.016000,-0.008000,1.028000
5583,0.012000,-0.024000,1.032000
5593,0.016000,-0.024000,1.024000
5603,0.004000,-0.004000,1.028000
5613,0.016000,-0.028000,1.052000
5623,0.016000,-0.012000,1.016000
5633,0.012000,-0.008000,1.028000
5643,0.020000,-0.004000,1.028000
5653,0.024000,-0.016000,1.024000
5663,0.016000,-0.012000,1.032000
5673,0.028000,-0.012000,1.028000
5683,0.016000,-0.012000,1.028000
5693,0.020000,-0.008000,1.032000
5703,0.020000,-0.008000,1.028000
5713,0.012000,-0.008000,1.024000
5723,0.012000,-0.012000,1.036000
5733,0.024000,-0.008000,1.028000
5743,0.020000,-0.012000,1.020000
5753,0.012000,-0.016000,1.024000
5763,0.016000,-0.012000,1.028000
5773,0.016000,-0.012000,1.024000
5783,0.016000,-0.016000,1.020000
5793,0.012000,-0.012000,1.032000
5803,0.020000,-0.016000,1.024000
5813,0.012000,-0.008000,1.028000
5823,0.020000,-0.016000,1.028000
5833,0.020000,-0.012000,1.028000
5843,0.020000,-0.016000,1.028000
5853,0.016000,-0.012000,1.024000
5863,0.012000,-0.012000,1.036000
5873,0.016000,-0.016000,1.036000
5883,0.012000,-0.012000,1.024000
5893,0.016000,-0.016000,1.024000
5903,0.024000,-0.012000,1.032000
5913,0.016000,-0.016000,1.028000
5923,0.016000,-0.012000,1.032000
5933,0.016000,-0.016000,1.032000
5943,0.016000,-0.016000,1.028000
5953,0.024000,-0.012000,1.032000
5963,0.020000,-0.012000,1.020000
5973,0.020000,-0.012000,1.024000
5983,0.012000,-0.012000,1.032000
5993,0.016000,-0.004000,1.032000
6003,0.012000,-0.020000,1.024000
6013,0.012000,-0.016000,1.036000
6023,0.016000,-0.012000,1.024000
6033,0.012000,-0.012000,1.036000
6043,0.020000,-0.016000,1.032000
6053,0.020000,-0.008000,1.032000
6063,0.016000,-0.012000,1.024000
6073,0.020000,-0.012000,1.032000
6083,0.016000,-0.008000,1.028000
6093,0.016000,-0.012000,1.040000
6103,0.020000,-0.012000,1.028000
6113,0.020000,-0.012000,1.028000
6123,0.012000,-0.012000,1.032000
6133,0.016000,-0.012000,1.024000
6143,0.020000,-0.012000,1.032000
6153,0.020000,-0.012000,1.028000
6163,0.012000,-0.008000,1.024000
6173,0.016000,-0.016000,1.036000
6183,0.020000,-0.008000,1.032000
6193,0.020000,-0.012000,1.036000
6203,0.020000,-0.012000,1.028000
6213,0.020000,-0.012000,1.024000
6223,0.016000,-0.012000,1.028000
6233,0.016000,-0.008000,1.036000
6243,0.016000,-0.016000,1.028000
6253,0.028000,-0.012000,1.016000
6263,0.032000,-0.012000,1.044000
6273,0.004000,-0.028000,1.000000
6283,0.032000,-0.020000,1.068000
6293,0.024000,-0.008000,1.000000
6303,0.012000,-0.008000,1.020000
6313,0.016000,-0.012000,1.020000
6323,0.008000,-0.008000,1.020000
6333,0.016000,-0.012000,1.028000
6343,0.020000,-0.012000,1.028000
6353,0.016000,-0.016000,1.032000
6363,0.016000,-0.012000,1.028000
6373,0.020000,-0.012000,1.028000
6383,0.020000,-0.012000,1.028000
6393,0.020000,-0.012000,1.028000
6403,0.020000,-0.012000,1.032000
6413,0.008000,-0.012000,1.032000
6423,0.016000,-0.012000,1.032000
6433,0.016000,-0.012000,1.020000
6443,0.016000,-0.012000,1.020000
6453,0.024000,-0.008000,1.032000
6463,0.016000,-0.012000,1.036000
6473,0.020000,-0.012000,1.032000
6483,0.016000,-0.016000,1.024000
6493,0.020000,-0.016000,1.028000
6503,0.020000,-0.004000,1.024000
6513,0.016000,-0.012000,1.032000
6523,0.016000,-0.008000,1.028000
6533,0.020000,-0.008000,1.032000
6543,0.020000,-0.008000,1.028000
6553,0.012000,-0.008000,1.028000
6563,0.020000,-0.004000,1.020000
6573,0.020000,-0.012000,1.028000
6583,0.016000,-0.012000,1.032000
6593,0.024000,-0.008000,1.032000
6603,0.008000,-0.008000,1.032000
6613,0.024000,-0.008000,1.028000
6623,0.016000,-0.016000,1.020000
6633,0.016000,-0.012000,1.028000
6643,0.024000,-0.008000,1.028000
6653,0.016000,-0.012000,1.044000
6663,0.012000,-0.008000,1.028000
6673,0.016000,-0.012000,1.036000
6683,0.020000,-0.016000,1.028000
6693,0.016000,-0.020000,1.032000
6703,0.024000,-0.012000,1.020000
6713,0.012000,-0.012000,1.032000
6723,0.016000,-0.016000,1.028000
6733,0.016000,-0.008000,1.024000
6743,0.020000,-0.012000,1.032000
6753,0.016000,-0.020000,1.028000
6763,0.016000,-0.012000,1.036000
6773,0.020000,-0.008000,1.024000
6783,0.020000,-0.012000,1.032000
6793,0.012000,-0.012000,1.028000
6803,0.020000,-0.016000,1.024000
6813,0.020000,-0.012000,1.032000
6823,0.016000,-0.008000,1.024000
6833,0.016000,-0.008000,1.028000
6843,0.016000,-0.008000,1.028000
6853,0.020000,-0.012000,1.032000
6863,0.012000,-0.012000,1.028000
6873,0.020000,-0.016000,1.032000
6883,0.020000,-0.020000,1.028000
6893,0.020000,-0.012000,1.028000
6903,0.020000,-0.008000,1.028000
6913,0.016000,-0.008000,1.004000
6923,0.016000,-0.016000,1.032000
6933,0.036000,-0.008000,1.044000
6943,0.044000,-0.016000,1.028000
6953,0.000000,-0.008000,1.040000
6963,0.012000,-0.012000,1.020000
6973,0.016000,-0.012000,1.032000
6983,0.020000,-0.012000,1.028000
6993,0.020000,-0.012000,1.024000
7003,0.016000,-0.016000,1.032000
7013,0.024000,-0.016000,1.032000
7023,0.008000,-0.012000,1.028000
7033,0.012000,-0.012000,1.028000
7043,0.016000,-0.012000,1.024000
7053,0.016000,-0.012000,1.028000
7063,0.012000,-0.008000,1.028000
7073,0.020000,-0.012000,1.024000
7083,0.016000,-0.016000,1.032000
7093,0.020000,-0.016000,1.032000
7103,0.024000,-0.008000,1.032000
7113,0.016000,-0.012000,1.020000
7123,0.012000,-0.012000,1.036000
7133,0.016000,-0.012000,1.024000
7143,0.020000,-0.016000,1.032000
7153,0.020000,-0.016000,1.032000
7163,0.012000,-0.008000,1.024000
7173,0.020000,-0.012000,1.024000
7183,0.024000,-0.008000,1.028000
7193,0.012000,-0.008000,1.032000
7203,0.024000,-0.016000,1.036000
7213,0.020000,-0.012000,1.028000
7223,0.024000,-0.012000,1.028000
7233,0.008000,-0.012000,1.036000
7243,0.020000,-0.016000,1.020000
7253,0.020000,-0.016000,1.024000
7263,0.016000,-0.016000,1.036000


==> csv/evaluation/acceleration/closing_cabinets.csv <==
Time,X,Y,Z
30,0.024000,-0.008000,1.032000
33,0.044000,-0.008000,1.040000
43,0.028000,-0.008000,1.032000
53,0.024000,-0.008000,1.032000
63,0.020000,-0.004000,1.032000
73,0.024000,-0.008000,1.032000
83,0.020000,-0.004000,1.028000
93,0.024000,-0.008000,1.024000
103,0.020000,-0.008000,1.032000
113,0.024000,-0.016000,1.036000
123,0.020000,-0.004000,1.024000
133,0.020000,-0.004000,1.032000
143,0.036000,-0.008000,1.036000
153,0.024000,0.000000,1.028000
163,0.020000,-0.008000,1.032000
173,0.024000,-0.004000,1.020000
183,0.024000,-0.008000,1.028000
193,0.020000,-0.004000,1.032000
203,0.024000,-0.008000,1.032000
213,0.036000,-0.008000,1.036000
223,0.020000,-0.008000,1.032000
233,0.028000,-0.004000,1.024000
243,0.024000,-0.004000,1.028000
253,0.020000,-0.008000,1.032000
263,0.024000,-0.012000,1.032000
273,0.020000,-0.012000,1.036000
283,0.028000,-0.012000,1.032000
293,0.016000,-0.016000,1.032000
303,0.020000,-0.012000,1.032000
313,0.024000,-0.004000,1.028000
323,0.020000,-0.004000,1.028000
333,0.016000,-0.004000,1.032000
343,0.020000,-0.008000,1.032000
353,0.016000,-0.004000,1.036000
363,0.016000,-0.012000,1.028000
373,0.020000,-0.004000,1.024000
383,0.024000,-0.008000,1.024000
393,0.024000,-0.008000,1.032000
403,0.024000,-0.004000,1.028000
413,0.024000,-0.008000,1.032000
423,0.028000,-0.012000,1.036000
433,0.020000,-0.012000,1.032000
443,0.016000,-0.004000,1.024000
453,0.012000,-0.012000,1.032000
463,0.016000,-0.008000,1.044000
473,0.040000,0.000000,1.008000
483,0.004000,0.000000,1.000000
493,0.024000,-0.004000,1.020000
503,0.024000,-0.012000,1.012000
513,0.024000,-0.012000,1.032000
523,0.020000,-0.008000,1.028000
533,0.024000,-0.004000,1.020000
543,0.020000,-0.008000,1.036000
553,0.028000,-0.004000,1.020000
563,0.020000,-0.012000,1.036000
573,0.020000,-0.008000,1.036000
583,0.028000,-0.004000,1.024000
593,0.020000,-0.004000,1.028000
603,0.020000,-0.008000,1.036000
613,0.020000,-0.016000,1.032000
623,0.024000,-0.004000,1.020000
633,0.016000,-0.004000,1.024000
643,0.028000,-0.004000,1.020000
653,0.016000,-0.008000,1.028000
663,0.020000,-0.008000,1.032000
673,0.016000,-0.016000,1.032000
683,0.016000,0.000000,1.024000
693,0.028000,0.004000,1.028000
703,0.024000,-0.012000,1.040000
713,0.024000,-0.008000,1.024000
723,0.024000,-0.004000,1.020000
733,0.028000,-0.004000,1.036000
743,0.020000,-0.008000,1.028000
753,0.020000,-0.016000,1.032000
763,0.020000,-0.004000,1.028000
773,0.020000,-0.012000,1.036000
783,0.028000,-0.008000,1.024000
793,0.020000,-0.004000,1.032000
803,0.028000,-0.016000,1.036000
813,0.020000,0.000000,1.028000
823,0.020000,0.000000,1.028000
833,0.016000,-0.008000,1.040000
843,0.020000,-0.008000,1.036000
853,0.024000,-0.008000,1.036000
863,0.020000,-0.012000,1.028000
873,0.020000,-0.008000,1.028000
883,0.020000,-0.008000,1.028000
893,0.020000,-0.016000,1.028000
903,0.024000,-0.008000,1.032000
913,0.028000,-0.004000,1.036000
923,0.020000,-0.004000,1.028000
933,0.020000,-0.008000,1.028000
943,0.024000,0.000000,1.028000
953,0.020000,-0.004000,1.024000
963,0.024000,0.000000,1.024000
973,0.020000,-0.008000,1.032000
983,0.020000,-0.012000,1.028000
993,0.020000,-0.008000,1.028000
1003,0.012000,-0.008000,1.028000
1013,0.020000,-0.008000,1.036000
1023,0.024000,-0.004000,1.032000
1033,0.024000,-0.008000,1.024000
1043,0.020000,-0.004000,1.036000
1053,0.020000,-0.008000,1.032000
1063,0.028000,-0.008000,1.036000
1073,0.020000,-0.004000,1.028000
1083,0.020000,-0.004000,1.032000
1093,0.020000,-0.008000,1.032000
1103,0.020000,-0.012000,1.024000
1113,0.020000,-0.004000,1.036000
1123,0.020000,-0.012000,1.032000
1133,0.024000,-0.012000,1.048000
1143,0.016000,0.000000,1.028000
1153,0.004000,0.004000,1.024000
1163,0.016000,-0.004000,1.060000
1173,0.044000,-0.008000,1.012000
1183,0.024000,0.000000,1.028000
1193,0.028000,-0.004000,1.028000
1203,0.024000,-0.004000,1.028000
1213,0.024000,-0.004000,1.028000
1223,0.020000,-0.004000,1.028000
1233,0.024000,-0.004000,1.028000
1243,0.028000,-0.012000,1.028000
1253,0.024000,-0.004000,1.040000
1263,0.024000,-0.008000,1.028000
1273,0.024000,-0.008000,1.032000
1283,0.024000,-0.004000,1.028000
1293,0.020000,-0.008000,1.040000
1303,0.024000,-0.012000,1.036000
1313,0.024000,-0.008000,1.028000
1323,0.020000,-0.004000,1.024000
1333,0.020000,-0.008000,1.024000
1343,0.020000,-0.004000,1.028000
1353,0.024000,-0.008000,1.036000
1363,0.020000,-0.004000,1.028000
1373,0.024000,-0.008000,1.032000
1383,0.020000,-0.008000,1.032000
1393,0.024000,-0.008000,1.028000
1403,0.020000,-0.008000,1.028000
1413,0.024000,0.004000,1.028000
1423,0.024000,-0.004000,1.028000
1433,0.024000,-0.004000,1.032000
1443,0.020000,-0.008000,1.028000
1453,0.024000,-0.008000,1.032000
1463,0.016000,-0.008000,1.028000
1473,0.020000,-0.008000,1.036000
1483,0.028000,-0.008000,1.032000
1493,0.028000,-0.004000,1.032000
1503,0.024000,-0.008000,1.036000
1513,0.020000,-0.008000,1.028000
1523,0.024000,-0.008000,1.032000
1533,0.020000,-0.012000,1.024000
1543,0.024000,-0.008000,1.032000
1553,0.016000,-0.008000,1.028000
1563,0.028000,-0.012000,1.028000
1573,0.020000,-0.016000,1.032000
1583,0.020000,-0.008000,1.032000
1593,0.020000,0.000000,1.028000
1603,0.024000,-0.004000,1.028000
1613,0.020000,-0.012000,1.028000
1623,0.024000,-0.004000,1.032000
1633,0.020000,-0.008000,1.028000
1643,0.024000,-0.008000,1.036000
1653,0.024000,-0.008000,1.028000
1663,0.020000,-0.008000,1.028000
1673,0.020000,-0.008000,1.032000
1683,0.020000,-0.008000,1.036000
1693,0.024000,-0.012000,1.032000
1703,0.016000,-0.004000,1.024000
1713,0.020000,-0.004000,1.032000
1723,0.020000,-0.004000,1.036000
1733,0.024000,-0.004000,1.024000
1743,0.028000,-0.008000,1.024000
1753,0.024000,-0.004000,1.028000
1763,0.032000,-0.008000,1.028000
1773,0.016000,-0.008000,1.028000
1783,0.020000,-0.012000,1.028000
1793,0.028000,-0.012000,1.028000
1803,0.012000,-0.016000,1.048000
1813,0.012000,-0.008000,1.060000
1823,0.048000,-0.020000,1.048000
1833,0.028000,-0.012000,1.024000
1843,0.020000,-0.004000,1.016000
1853,0.028000,-0.004000,1.032000
1863,0.020000,-0.008000,1.028000
1873,0.024000,-0.008000,1.028000
1883,0.016000,-0.004000,1.024000
1893,0.020000,-0.012000,1.024000
1903,0.020000,-0.012000,1.032000
1913,0.020000,-0.008000,1.028000
1923,0.028000,-0.008000,1.032000
1933,0.028000,-0.008000,1.036000
1943,0.024000,-0.012000,1.032000
1953,0.024000,-0.008000,1.020000
1963,0.020000,-0.008000,1.032000
1973,0.016000,-0.008000,1.036000
1983,0.020000,-0.008000,1.032000
1993,0.024000,-0.008000,1.032000
2003,0.028000,-0.004000,1.032000
2013,0.016000,0.000000,1.028000
2023,0.024000,-0.008000,1.028000
2033,0.020000,-0.016000,1.028000
2043,0.020000,-0.012000,1.020000
2053,0.020000,-0.008000,1.032000
2063,0.024000,-0.004000,1.024000
2073,0.032000,-0.008000,1.028000
2083,0.020000,-0.008000,1.028000
2093,0.016000,-0.016000,1.028000
2103,0.024000,-0.012000,1.028000
2113,0.024000,-0.008000,1.040000
2123,0.016000,-0.004000,1.028000
2133,0.016000,-0.008000,1.032000
2143,0.024000,-0.004000,1.020000
2153,0.024000,0.000000,1.020000
2163,0.028000,-0.008000,1.032000
2173,0.024000,-0.016000,1.040000
2183,0.020000,-0.008000,1.028000
2193,0.028000,-0.008000,1.028000
2203,0.008000,0.000000,1.032000
2213,0.008000,-0.004000,1.024000
2223,0.024000,-0.004000,1.040000
2233,0.016000,-0.012000,1.024000
2243,0.024000,-0.012000,1.036000
2253,0.032000,-0.004000,1.020000
2263,0.024000,0.000000,1.016000
2273,0.028000,-0.008000,1.032000
2283,0.024000,-0.008000,1.032000
2293,0.012000,-0.016000,1.020000
2303,0.024000,-0.012000,1.036000
2313,0.016000,-0.004000,1.036000
2323,0.028000,-0.004000,1.036000
2333,0.028000,-0.008000,1.024000
2343,0.028000,-0.004000,1.028000
2353,0.024000,-0.012000,1.040000
2363,0.012000,-0.020000,1.028000
2373,0.028000,0.000000,1.036000
2383,0.008000,0.000000,1.020000
2393,0.032000,0.000000,1.012000
2403,0.036000,-0.004000,1.024000
2413,0.016000,-0.004000,1.016000
2423,0.024000,-0.008000,1.028000
2433,0.028000,-0.012000,1.024000
2443,0.024000,-0.004000,1.024000
2453,0.020000,-0.020000,1.036000
2463,0.100000,-0.060000,1.176000
2473,0.000000,0.032000,1.072000
2483,0.024000,-0.024000,1.056000
2493,0.040000,0.008000,1.004000
2503,0.004000,0.000000,1.016000
2513,0.048000,-0.016000,1.044000
2523,0.024000,-0.008000,1.024000
2533,0.028000,-0.004000,1.028000
2543,0.012000,-0.008000,1.028000
2553,0.016000,-0.004000,1.028000
2563,0.020000,-0.008000,1.036000
2573,0.024000,-0.008000,1.036000
2583,0.036000,-0.004000,1.032000
2593,0.024000,0.000000,1.024000
2603,0.028000,-0.004000,1.024000
2613,0.036000,-0.008000,1.020000
2623,0.028000,-0.008000,1.020000
2633,0.024000,-0.004000,1.028000
2643,0.020000,-0.008000,1.040000
2653,0.012000,-0.008000,1.040000
2663,0.016000,0.000000,1.028000
2673,0.024000,-0.008000,1.028000
2683,0.024000,0.000000,1.036000
2693,0.020000,-0.012000,1.032000
2703,0.028000,-0.004000,1.032000
2713,0.024000,-0.004000,1.020000
2723,0.016000,-0.008000,1.036000
2733,0.028000,-0.004000,1.032000
2743,0.012000,-0.008000,1.032000
2753,0.024000,-0.004000,1.028000
2763,0.016000,-0.008000,1.032000
2773,0.036000,-0.004000,1.032000
2783,0.028000,-0.008000,1.032000
2793,0.024000,-0.008000,1.028000
2803,0.024000,-0.008000,1.028000
2813,0.024000,-0.004000,1.032000
2823,0.020000,-0.004000,1.032000
2833,0.020000,-0.004000,1.040000
2843,0.028000,-0.004000,1.036000
2853,0.020000,-0.004000,1.028000
2863,0.016000,-0.008000,1.024000
2873,0.024000,0.000000,1.028000
2883,0.032000,-0.004000,1.024000
2893,0.016000,-0.004000,1.024000
2903,0.020000,-0.008000,1.036000
2913,0.028000,-0.004000,1.024000
2923,0.020000,-0.008000,1.044000
2933,0.024000,-0.004000,1.040000
2943,0.024000,-0.004000,1.024000
2953,0.024000,-0.008000,1.024000
2963,0.020000,-0.008000,1.028000
2973,0.024000,0.000000,1.032000
2983,0.020000,-0.012000,1.020000
2993,0.024000,-0.008000,1.028000
3003,0.020000,-0.004000,1.024000
3013,0.016000,-0.004000,1.032000
3023,0.028000,-0.008000,1.028000
3033,0.024000,-0.004000,1.036000
3043,0.024000,-0.004000,1.032000
3053,0.016000,-0.012000,1.040000
3063,0.028000,-0.004000,1.036000
3073,0.016000,-0.008000,1.028000
3083,0.012000,-0.008000,1.036000
3093,0.012000,-0.012000,1.024000
3103,0.016000,-0.012000,1.020000
3113,0.016000,-0.004000,1.040000
3123,0.024000,0.000000,0.992000
3133,0.012000,-0.004000,1.004000
3143,0.012000,0.000000,1.044000
3153,0.052000,0.004000,1.004000
3163,0.016000,-0.008000,1.028000
3173,0.012000,-0.012000,1.024000
3183,0.004000,-0.008000,1.028000
3193,0.012000,-0.016000,1.020000
3203,0.024000,-0.008000,1.032000
3213,0.028000,0.000000,1.028000
3223,0.036000,0.000000,1.028000
3233,0.032000,-0.008000,1.028000
3243,0.024000,-0.004000,1.016000
3253,0.016000,-0.016000,1.032000
3263,0.012000,-0.012000,1.032000
3273,0.004000,-0.008000,1.032000
3283,0.024000,-0.008000,1.028000
3293,0.032000,-0.008000,1.028000
3303,0.036000,-0.004000,1.028000
3313,0.044000,0.004000,1.040000
3323,0.024000,-0.004000,1.016000
3333,0.016000,0.000000,1.032000
3343,0.008000,-0.012000,1.036000
3353,0.016000,-0.012000,1.032000
3363,0.008000,-0.024000,1.032000
3373,0.012000,0.000000,1.028000
3383,0.020000,-0.008000,1.028000
3393,0.032000,0.004000,1.020000
3403,0.032000,-0.012000,1.028000
3413,0.024000,-0.008000,1.032000
3423,0.024000,-0.004000,1.040000
3433,0.016000,-0.020000,1.024000
3443,0.016000,-0.004000,1.036000
3453,0.016000,-0.004000,1.032000
3463,0.028000,-0.008000,1.024000
3473,0.032000,0.000000,1.032000
3483,0.020000,-0.008000,1.040000
3493,0.040000,-0.008000,1.020000
3503,0.024000,-0.004000,1.028000
3513,0.024000,-0.008000,1.044000
3523,0.016000,0.000000,1.028000
3533,0.020000,-0.008000,1.036000
3543,0.028000,-0.004000,1.036000
3553,0.028000,0.000000,1.024000
3563,0.144000,0.184000,1.100000
3573,-0.104000,-0.056000,1.136000
3583,0.108000,-0.032000,0.996000
3593,0.072000,-0.084000,1.012000
3603,0.056000,-0.068000,1.060000
3613,0.016000,-0.032000,1.080000
3623,0.032000,0.000000,1.008000
3633,0.000000,0.004000,1.056000
3643,0.020000,-0.016000,1.048000
3653,0.028000,-0.024000,1.028000
3663,-0.008000,-0.012000,0.984000
3673,0.024000,-0.024000,1.004000
3683,0.008000,-0.004000,1.024000
3693,0.000000,0.016000,1.028000
3703,0.052000,-0.012000,1.048000
3713,0.060000,-0.024000,1.016000
3723,0.020000,-0.008000,1.044000
3733,0.004000,0.000000,1.024000
3743,0.016000,-0.008000,1.040000
3753,0.020000,-0.016000,1.036000
3763,0.028000,0.004000,1.024000
3773,0.008000,0.000000,1.032000
3783,0.036000,-0.012000,1.048000
3793,0.052000,-0.020000,1.004000
3803,0.004000,-0.004000,1.028000
3813,0.016000,0.012000,1.052000
3823,0.020000,-0.028000,1.036000
3833,0.028000,-0.024000,1.036000
3843,0.024000,-0.008000,1.020000
3853,0.020000,0.008000,1.024000
3863,0.020000,-0.008000,1.028000
3873,0.028000,-0.012000,1.028000
3883,0.024000,-0.012000,1.028000
3893,0.020000,0.000000,1.028000
3903,0.016000,0.000000,1.028000
3913,0.020000,0.000000,1.028000
3923,0.032000,-0.012000,1.036000
3933,0.020000,-0.008000,1.040000
3943,0.008000,0.004000,1.024000
3953,0.020000,0.000000,1.036000
3963,0.036000,-0.012000,1.036000
3973,0.024000,-0.012000,1.032000
3983,0.020000,-0.004000,1.032000
3993,0.024000,0.004000,1.024000
4003,0.028000,-0.004000,1.036000
4013,0.024000,-0.016000,1.028000
4023,0.024000,-0.008000,1.032000
4033,-0.008000,0.052000,1.056000
4043,0.020000,-0.012000,1.064000
4053,0.044000,0.000000,0.980000
4063,0.000000,0.012000,1.016000
4073,0.012000,-0.008000,1.032000
4083,0.012000,0.000000,1.020000
4093,0.024000,-0.016000,1.040000
4103,0.024000,-0.008000,1.020000
4113,0.024000,-0.008000,1.032000
4123,0.024000,0.008000,1.020000
4133,0.024000,-0.004000,1.028000
4143,0.016000,-0.008000,1.036000
4153,0.020000,-0.020000,1.032000
4163,0.024000,-0.008000,1.016000
4173,0.016000,-0.004000,1.020000
4183,0.024000,-0.012000,1.036000
4193,0.028000,-0.012000,1.032000
4203,0.020000,-0.012000,1.032000
4213,0.028000,0.004000,1.028000
4223,0.028000,-0.008000,1.028000
4233,0.008000,-0.004000,1.032000
4243,0.020000,-0.024000,1.036000
4253,0.028000,-0.016000,1.032000
4263,0.020000,0.000000,1.024000
4273,0.024000,-0.012000,1.040000
4283,0.024000,-0.008000,1.028000
4293,0.040000,-0.004000,1.032000
4303,0.020000,0.008000,1.024000
4313,0.020000,0.000000,1.020000
4323,0.024000,-0.012000,1.040000
4333,0.044000,-0.040000,1.108000
4343,0.024000,-0.008000,1.008000
4353,0.020000,0.004000,1.024000
4363,0.028000,-0.012000,1.036000
4373,0.028000,-0.008000,1.032000
4383,0.028000,0.004000,1.020000
4393,0.004000,-0.008000,1.032000
4403,0.024000,-0.004000,1.016000
4413,0.036000,-0.012000,1.028000
4423,0.024000,-0.012000,1.036000
4433,0.008000,-0.004000,1.024000
4443,0.024000,-0.008000,1.020000
4453,0.040000,0.004000,1.032000
4463,0.000000,0.004000,1.000000
4473,0.024000,-0.016000,1.028000
4483,0.004000,-0.004000,1.012000
4493,0.020000,-0.008000,1.024000
4503,0.020000,-0.008000,1.028000
4513,0.020000,0.000000,1.024000
4523,0.020000,-0.012000,1.036000
4533,0.020000,-0.008000,1.024000
4543,0.016000,-0.004000,1.032000
4553,0.032000,-0.004000,1.028000
4563,0.028000,-0.004000,1.024000
4573,0.028000,0.008000,1.024000
4583,0.028000,0.000000,1.028000
4593,0.020000,-0.004000,1.028000
4603,0.024000,-0.004000,1.028000
4613,0.020000,-0.012000,1.024000
4623,0.024000,-0.004000,1.036000
4633,0.032000,0.000000,1.036000
4643,0.016000,-0.012000,1.036000
4653,0.024000,-0.004000,1.032000
4663,0.016000,-0.004000,1.024000
4673,0.028000,-0.012000,1.028000
4683,0.024000,-0.016000,1.028000
4693,0.012000,-0.004000,1.024000
4703,0.020000,-0.008000,1.024000
4713,0.016000,-0.008000,1.028000
4723,0.016000,-0.004000,1.036000
4733,0.024000,-0.004000,1.032000
4743,0.024000,-0.012000,1.044000
4753,0.020000,-0.004000,1.032000
4763,0.020000,0.000000,1.032000
4773,0.016000,-0.004000,1.032000
4783,0.016000,-0.004000,1.024000
4793,0.020000,-0.004000,1.024000
4803,0.016000,-0.004000,1.028000
4813,0.024000,-0.008000,1.028000
4823,0.024000,-0.004000,1.028000
4833,0.020000,-0.008000,1.024000
4843,0.024000,0.008000,1.020000
4853,0.028000,0.000000,1.028000
4863,0.028000,-0.004000,1.032000
4873,0.024000,0.000000,1.028000
4883,0.028000,-0.008000,1.028000
4893,0.016000,-0.016000,1.028000
4903,0.024000,0.000000,1.028000
4913,0.024000,-0.004000,1.036000
4923,0.028000,-0.008000,1.036000
4933,0.020000,-0.008000,1.028000
4943,0.016000,-0.004000,1.024000
4953,0.020000,-0.004000,1.028000
4963,0.020000,-0.008000,1.024000
4973,0.024000,-0.004000,1.024000
4983,0.020000,-0.008000,1.028000
4993,0.024000,-0.008000,1.028000
5003,0.020000,-0.008000,1.036000
5013,0.012000,-0.008000,1.036000
5023,0.020000,-0.004000,1.032000
5033,0.020000,-0.008000,1.032000
5043,0.024000,-0.004000,1.028000
5053,0.020000,0.000000,1.028000
5063,0.024000,-0.008000,1.028000
5073,0.024000,-0.004000,1.024000
5083,0.028000,-0.008000,1.032000
5093,0.020000,-0.008000,1.028000
5103,0.024000,0.000000,1.028000
5113,0.020000,-0.004000,1.032000
5123,0.008000,0.000000,1.036000
5133,0.032000,-0.012000,1.044000
5143,0.012000,-0.012000,1.052000
5153,0.016000,-0.004000,1.044000
5163,0.020000,-0.008000,1.024000
5173,0.020000,-0.008000,1.028000
5183,0.020000,0.004000,1.028000
5193,0.024000,-0.004000,1.032000
5203,0.028000,-0.008000,1.032000
5213,0.024000,-0.004000,1.028000
5223,0.020000,-0.004000,1.028000
5233,0.024000,-0.008000,1.032000
5243,0.020000,-0.012000,1.032000
5253,0.020000,-0.008000,1.032000
5263,0.024000,-0.012000,1.032000
5273,0.028000,0.000000,1.032000
5283,0.020000,-0.004000,1.024000
5293,0.020000,-0.004000,1.028000
5303,0.024000,-0.004000,1.032000
5313,0.024000,-0.008000,1.032000
5323,0.024000,-0.004000,1.028000
5333,0.020000,-0.004000,1.028000
5343,0.024000,-0.008000,1.032000
5353,0.020000,-0.008000,1.032000
5363,0.016000,-0.008000,1.032000
5373,0.024000,0.000000,1.032000
5383,0.020000,-0.008000,1.028000
5393,0.024000,-0.008000,1.028000
5403,0.020000,-0.008000,1.036000
5413,0.028000,-0.008000,1.040000
5423,0.020000,-0.004000,1.024000
5433,0.024000,-0.008000,1.032000
5443,0.024000,-0.008000,1.028000
5453,0.020000,0.000000,1.024000
5463,0.020000,-0.004000,1.028000
5473,0.016000,-0.004000,1.024000
5483,0.032000,-0.004000,1.028000
5493,0.028000,-0.004000,1.028000
5503,0.024000,-0.004000,1.032000
5513,0.028000,-0.004000,1.028000
5523,0.020000,-0.008000,1.036000
5533,0.020000,-0.012000,1.036000
5543,0.024000,-0.008000,1.028000
5553,0.024000,-0.004000,1.032000
5563,0.020000,-0.012000,1.024000
5573,0.024000,-0.008000,1.024000
5583,0.020000,-0.004000,1.020000
5593,0.192000,-0.072000,1.308000
5603,-0.136000,0.116000,0.828000
5613,-0.184000,0.104000,1.144000
5623,0.064000,-0.040000,0.932000
5633,0.084000,-0.040000,0.956000
5643,0.036000,0.000000,1.020000
5653,0.040000,0.032000,1.048000
5663,0.080000,-0.080000,1.100000
5673,0.040000,0.016000,1.076000
5683,0.000000,-0.012000,1.040000
5693,0.052000,-0.040000,1.052000
5703,0.036000,0.000000,1.028000
5713,-0.004000,0.016000,0.988000
5723,0.008000,-0.016000,1.048000
5733,0.036000,0.004000,1.020000
5743,0.020000,-0.008000,1.024000
5753,0.016000,-0.012000,1.028000
5763,0.032000,-0.004000,1.032000
5773,0.016000,-0.012000,1.064000
5783,-0.008000,0.004000,1.020000
5793,0.028000,0.004000,1.040000
5803,0.020000,0.004000,1.016000
5813,0.012000,-0.004000,1.048000
5823,0.020000,-0.016000,1.008000
5833,0.036000,-0.012000,1.024000
5843,0.020000,0.008000,1.028000
5853,0.012000,0.000000,1.032000
5863,0.024000,-0.020000,1.036000
5873,0.032000,-0.012000,1.032000
5883,0.008000,0.004000,1.028000
5893,0.016000,-0.004000,1.028000
5903,0.020000,-0.008000,1.028000
5913,0.024000,-0.016000,1.036000
5923,0.016000,-0.004000,1.028000
5933,0.028000,0.004000,1.024000
5943,0.020000,-0.004000,1.024000
5953,0.032000,-0.004000,1.028000
5963,0.024000,-0.012000,1.028000
5973,0.016000,-0.008000,1.032000
5983,0.016000,0.004000,1.020000
5993,0.020000,-0.008000,1.036000
6003,0.028000,-0.012000,1.036000
6013,0.028000,0.000000,1.024000
6023,0.020000,0.004000,1.024000
6033,0.028000,-0.004000,1.028000
6043,0.024000,-0.008000,1.032000
6053,0.024000,0.000000,1.028000
6063,0.028000,0.000000,1.020000
6073,0.016000,-0.008000,1.024000
6083,0.024000,-0.004000,1.028000
6093,0.024000,-0.004000,1.036000
6103,0.028000,-0.008000,1.032000
6113,0.016000,0.000000,1.024000
6123,0.024000,0.004000,1.024000
6133,0.028000,-0.012000,1.020000
6143,0.024000,-0.008000,1.036000
6153,0.024000,-0.012000,1.028000
6163,0.020000,-0.004000,1.028000
6173,0.020000,-0.004000,1.028000
6183,0.032000,-0.008000,1.032000
6193,0.020000,-0.004000,1.028000
6203,0.024000,-0.004000,1.032000
6213,0.020000,-0.008000,1.032000
6223,0.024000,-0.004000,1.028000
6233,0.028000,-0.004000,1.028000
6243,0.024000,-0.004000,1.028000
6253,0.024000,-0.008000,1.032000
6263,0.024000,-0.008000,1.036000
6273,0.024000,0.000000,1.024000
6283,0.024000,-0.004000,1.028000
6293,0.024000,-0.008000,1.032000
6303,0.020000,-0.004000,1.032000
6313,0.024000,0.000000,1.024000
6323,0.024000,-0.004000,1.028000
6333,0.020000,0.000000,1.024000
6343,0.020000,-0.008000,1.032000
6353,0.024000,-0.012000,1.028000
6363,0.020000,-0.004000,1.028000
6373,0.016000,-0.004000,1.020000
6383,0.020000,-0.004000,1.028000
6393,0.024000,0.000000,1.032000
6403,0.024000,-0.004000,1.032000
6413,0.020000,0.000000,1.024000
6423,0.024000,-0.004000,1.028000
6433,0.020000,-0.012000,1.032000
6443,0.008000,0.004000,1.036000
6453,0.012000,-0.012000,1.036000
6463,0.004000,-0.008000,1.036000
6473,0.024000,0.012000,1.020000
6483,0.028000,0.000000,1.020000
6493,0.024000,-0.004000,1.032000
6503,0.008000,-0.016000,1.032000
6513,0.004000,-0.004000,1.028000
6523,0.032000,0.016000,1.016000
6533,0.024000,0.004000,1.024000
6543,0.044000,-0.012000,1.048000
6553,0.028000,0.016000,0.984000
6563,0.036000,-0.020000,1.048000
6573,0.004000,-0.020000,1.068000
6583,0.048000,-0.024000,1.000000
6593,0.012000,-0.004000,1.068000
6603,0.004000,0.020000,0.984000
6613,0.040000,-0.008000,0.992000
6623,0.036000,0.008000,1.072000
6633,-0.004000,-0.012000,1.040000
6643,0.032000,-0.088000,1.088000
6653,0.004000,0.076000,1.004000
6663,0.020000,-0.032000,1.016000
6673,0.032000,0.012000,1.040000
6683,0.044000,0.024000,0.936000
6693,0.036000,-0.040000,1.116000
6703,0.020000,0.008000,1.016000
6713,0.004000,-0.028000,1.068000
6723,0.012000,-0.004000,0.968000
6733,0.004000,-0.032000,1.060000
6743,0.016000,-0.072000,1.048000
6753,0.016000,0.020000,0.980000
6763,0.012000,-0.024000,1.052000
6773,0.012000,0.040000,1.048000
6783,0.032000,0.000000,0.972000
6793,0.052000,0.060000,1.060000
6803,0.032000,-0.048000,1.044000
6813,0.036000,0.036000,1.036000
6823,-0.008000,-0.008000,0.980000
6833,0.056000,-0.028000,1.000000
6843,0.004000,0.020000,1.052000
6853,0.032000,-0.068000,1.060000
6863,0.008000,0.008000,1.004000
6873,0.024000,0.008000,1.016000
6883,0.004000,-0.004000,1.036000
6893,0.032000,-0.012000,1.036000
6903,0.024000,-0.004000,1.028000
6913,0.000000,0.016000,0.988000
6923,0.020000,-0.056000,1.056000
6933,0.008000,0.024000,1.004000
6943,0.000000,-0.052000,1.052000
6953,0.024000,0.016000,1.016000
6963,0.016000,0.000000,1.056000
6973,0.060000,-0.024000,1.056000
6983,0.000000,0.020000,1.024000
6993,0.032000,0.008000,1.020000
7003,0.008000,-0.028000,1.000000
7013,0.036000,0.012000,1.016000
7023,0.016000,-0.016000,1.076000
7033,0.028000,0.008000,1.060000
7043,0.012000,-0.004000,0.972000
7053,0.044000,-0.008000,1.032000
7063,0.024000,-0.016000,1.048000
7073,0.032000,0.004000,1.016000
7083,0.016000,-0.008000,1.044000
7093,0.004000,-0.024000,1.044000
7103,0.024000,0.000000,1.036000
7113,0.000000,0.016000,1.028000
7123,0.024000,-0.012000,1.048000
7133,0.000000,0.000000,1.028000
7143,0.048000,0.000000,1.024000
7153,0.032000,0.004000,1.052000
7163,0.016000,-0.008000,1.032000
7173,0.028000,-0.008000,1.032000
7183,0.024000,0.000000,1.020000
7193,0.020000,-0.008000,1.028000
7203,0.032000,-0.008000,1.028000
7213,0.020000,-0.008000,1.032000
7223,0.012000,-0.004000,1.032000
7233,0.024000,-0.004000,1.032000
7243,0.024000,-0.008000,1.032000
7253,0.016000,-0.008000,1.028000
7263,0.020000,0.000000,1.028000
7273,0.024000,-0.004000,1.028000
7283,0.024000,-0.008000,1.028000
7293,0.024000,-0.004000,1.028000
7303,0.024000,0.000000,1.020000
7313,0.024000,-0.004000,1.028000
7323,0.028000,-0.004000,1.028000
7333,0.020000,0.000000,1.024000
7343,0.028000,-0.004000,1.032000
7353,0.024000,-0.008000,1.040000
7363,0.016000,-0.008000,1.024000
7373,0.028000,0.000000,1.028000
7383,0.024000,-0.012000,1.020000
7393,0.024000,-0.004000,1.024000
7403,0.024000,-0.008000,1.032000
7413,0.028000,-0.008000,1.032000
7423,0.016000,-0.004000,1.024000
7433,0.032000,-0.004000,1.032000
7443,0.016000,0.000000,1.036000
7453,0.020000,0.008000,1.000000
7463,0.024000,-0.016000,1.048000
7473,0.048000,-0.008000,1.012000
7483,0.016000,-0.016000,1.032000
7493,0.024000,-0.028000,1.024000
7503,0.016000,-0.016000,1.088000
7513,0.012000,0.012000,1.020000
7523,0.008000,0.032000,1.036000
7533,0.004000,-0.056000,1.072000
7543,0.008000,0.048000,1.012000
7553,0.024000,0.000000,1.076000
7563,0.004000,-0.032000,1.032000
7573,0.044000,0.016000,0.984000
7583,0.052000,-0.032000,1.060000
7593,0.004000,0.012000,1.016000
7603,0.044000,-0.064000,1.028000
7613,0.044000,0.136000,1.036000
7623,0.036000,-0.056000,1.116000
7633,0.016000,0.044000,0.912000
7643,0.032000,0.008000,1.004000
7653,0.008000,-0.044000,1.076000
7663,0.008000,-0.044000,0.964000
7673,0.016000,0.060000,1.100000
7683,0.040000,-0.064000,1.020000
7693,0.040000,-0.016000,1.044000
7703,0.028000,0.000000,1.020000
7713,0.016000,-0.008000,0.968000
7723,0.004000,-0.032000,0.980000
7733,0.048000,0.012000,1.096000
7743,0.056000,-0.008000,1.012000
7753,0.004000,-0.012000,1.000000
7763,0.036000,-0.008000,0.952000
7773,0.020000,-0.040000,0.992000
7783,0.016000,-0.044000,1.076000
7793,0.036000,-0.032000,1.012000
7803,0.040000,-0.028000,1.024000
7813,0.016000,-0.020000,1.076000
7823,0.040000,-0.008000,1.044000
7833,0.000000,0.008000,1.128000
7843,0.008000,-0.016000,0.964000
7853,0.008000,0.080000,1.084000
7863,0.016000,-0.016000,1.036000
7873,0.004000,-0.068000,0.928000
7883,0.020000,0.012000,1.040000
7893,0.000000,-0.024000,1.044000
7903,-0.008000,0.012000,1.008000
7913,0.024000,-0.012000,0.964000
7923,0.072000,-0.040000,1.160000
7933,0.040000,0.056000,0.976000
7943,-0.004000,0.008000,1.084000
7953,0.064000,-0.028000,1.008000
7963,0.004000,-0.028000,1.036000
7973,-0.048000,0.088000,0.980000
7983,0.084000,-0.028000,1.136000
7993,0.060000,-0.056000,0.984000
8003,0.060000,0.020000,1.024000
8013,0.012000,0.016000,1.048000
8023,0.032000,0.008000,1.064000
8033,0.040000,0.004000,1.048000
8043,0.008000,-0.044000,1.004000
8053,0.036000,-0.024000,1.016000
8063,0.008000,-0.020000,1.044000
8073,-0.020000,-0.004000,1.012000
8083,0.028000,-0.004000,1.036000
8093,0.000000,-0.008000,1.012000
8103,0.040000,-0.028000,1.032000
8113,0.044000,0.000000,1.024000
8123,0.020000,0.000000,1.036000
8133,0.016000,0.024000,1.020000
8143,0.036000,0.000000,1.028000
8153,0.012000,-0.008000,1.028000
8163,0.036000,-0.016000,1.032000
8173,0.020000,-0.004000,1.028000
8183,0.012000,0.004000,1.024000
8193,0.016000,0.004000,1.028000
8203,0.028000,-0.004000,1.024000
8213,0.028000,-0.024000,1.044000
8223,0.032000,-0.012000,1.020000
8233,0.008000,-0.008000,1.024000
8243,0.016000,0.000000,1.020000
8253,0.024000,-0.008000,1.028000
8263,0.028000,-0.008000,1.056000
8273,0.004000,-0.008000,1.008000
8283,0.024000,0.004000,1.016000
8293,0.012000,-0.004000,1.048000
8303,0.036000,-0.008000,1.032000
8313,0.028000,0.004000,1.012000
8323,0.024000,0.000000,1.036000
8333,0.012000,-0.016000,1.048000
8343,0.028000,-0.012000,1.036000
8353,0.012000,0.000000,1.016000
8363,0.024000,0.004000,1.020000
8373,0.016000,0.000000,1.032000
8383,0.028000,-0.012000,1.028000
8393,0.024000,-0.012000,1.028000
8403,0.020000,0.004000,1.028000
8413,0.020000,-0.004000,1.032000
8423,0.028000,-0.012000,1.028000
8433,0.012000,-0.008000,1.028000
8443,0.012000,-0.008000,1.040000
8453,0.016000,-0.012000,1.032000
8463,0.024000,0.004000,1.048000
8473,0.008000,0.000000,1.056000
8483,0.040000,-0.008000,1.004000
8493,0.024000,-0.008000,1.036000
8503,0.024000,0.000000,1.028000
8513,0.024000,-0.004000,1.024000
8523,0.020000,0.000000,1.028000
8533,0.024000,-0.004000,1.032000
8543,0.024000,-0.004000,1.036000
8553,0.028000,-0.008000,1.032000
8563,0.028000,0.000000,1.032000
8573,0.016000,0.000000,1.028000
8583,0.024000,-0.008000,1.032000
8593,0.024000,-0.012000,1.028000
8603,0.024000,-0.004000,1.032000
8613,0.016000,-0.004000,1.032000
8623,0.020000,-0.008000,1.032000
8633,0.012000,-0.004000,1.028000
8643,0.020000,-0.004000,1.028000
8653,0.028000,-0.004000,1.024000
8663,0.024000,-0.004000,1.024000
8673,0.020000,-0.004000,1.032000
8683,0.024000,-0.016000,1.032000
8693,0.024000,-0.004000,1.032000
8703,0.020000,-0.008000,1.032000
8713,0.020000,0.000000,1.024000
8723,0.020000,-0.004000,1.028000
8733,0.028000,-0.008000,1.028000
8743,0.028000,-0.008000,1.032000
8753,0.028000,0.000000,1.028000
8763,0.024000,-0.004000,1.036000
8773,0.020000,-0.008000,1.028000
8783,0.020000,0.000000,1.028000
8793,0.020000,-0.004000,1.028000
8803,0.020000,-0.008000,1.028000
8813,0.020000,-0.008000,1.032000
8823,0.024000,-0.008000,1.028000
8833,0.028000,-0.004000,1.028000
8843,0.024000,-0.004000,1.032000
8853,0.020000,-0.008000,1.028000
8863,0.020000,-0.008000,1.028000
8873,0.020000,-0.008000,1.028000
8883,0.020000,-0.004000,1.032000
8893,0.028000,-0.008000,1.024000
8903,0.024000,-0.008000,1.036000
8913,0.024000,0.000000,1.028000
8923,0.028000,0.000000,1.028000
8933,0.020000,-0.008000,1.028000
8943,0.020000,-0.004000,1.032000
8953,0.016000,-0.004000,1.028000
8963,0.020000,-0.004000,1.028000
8973,0.020000,-0.008000,1.032000
8983,0.024000,-0.004000,1.032000
8993,0.020000,-0.008000,1.032000
9003,0.024000,-0.008000,1.028000
9013,0.024000,-0.004000,1.036000
9023,0.020000,0.000000,1.032000
9033,0.016000,-0.004000,1.032000
9043,0.024000,-0.004000,1.036000
9053,0.020000,-0.008000,1.032000
9063,0.028000,-0.004000,1.028000
9073,0.024000,-0.004000,1.024000
9083,0.020000,-0.008000,1.032000
9093,0.020000,-0.004000,1.024000
9103,0.032000,-0.008000,1.016000
9113,0.016000,-0.008000,1.020000
9123,0.044000,0.008000,1.052000
9133,0.036000,-0.012000,1.028000
9143,0.024000,0.008000,1.020000
9153,0.020000,-0.008000,1.016000
9163,0.024000,-0.004000,1.032000
9173,0.020000,0.000000,1.036000
9183,0.028000,-0.008000,1.032000
9193,0.024000,-0.008000,1.032000
9203,0.020000,-0.004000,1.024000
9213,0.020000,-0.004000,1.024000
9223,0.024000,-0.008000,1.032000
9233,0.020000,-0.008000,1.024000
9243,0.020000,-0.004000,1.028000
9253,0.020000,-0.004000,1.036000
9263,0.020000,-0.008000,1.028000
9273,0.024000,-0.008000,1.036000
9283,0.012000,-0.008000,1.032000
9293,0.028000,-0.004000,1.032000
9303,0.020000,0.000000,1.036000
9313,0.024000,-0.008000,1.040000
9323,0.020000,-0.008000,1.024000
9333,0.024000,0.000000,1.020000
9343,0.020000,-0.008000,1.032000
9353,0.020000,-0.008000,1.028000
9363,0.020000,-0.008000,1.028000
9373,0.024000,-0.004000,1.036000
9383,0.024000,-0.004000,1.024000
9393,0.024000,-0.008000,1.032000
9403,0.020000,-0.008000,1.032000
9413,0.028000,-0.004000,1.028000
9423,0.024000,-0.012000,1.036000
9433,0.020000,-0.004000,1.032000
9443,0.016000,-0.004000,1.032000
9453,0.020000,-0.008000,1.028000
9463,0.016000,-0.004000,1.028000
9473,0.024000,-0.008000,1.032000
9483,0.020000,-0.004000,1.024000
9493,0.020000,-0.004000,1.028000
9503,0.020000,-0.008000,1.032000
9513,0.020000,-0.008000,1.032000
9523,0.024000,-0.004000,1.028000
9533,0.024000,-0.004000,1.024000
9543,0.028000,-0.004000,1.024000
9553,0.024000,-0.004000,1.032000
9563,0.020000,0.000000,1.024000
9573,0.024000,-0.008000,1.028000
9583,0.024000,-0.012000,1.028000
9593,0.020000,-0.004000,1.028000
9603,0.024000,-0.012000,1.036000
9613,0.024000,-0.008000,1.036000
9623,0.016000,-0.004000,1.032000
9633,0.024000,0.000000,1.020000
9643,0.024000,-0.008000,1.032000
9653,0.020000,-0.008000,1.036000
9663,0.024000,-0.004000,1.036000
9673,0.028000,-0.008000,1.032000
9683,0.020000,-0.004000,1.028000
9693,0.020000,-0.008000,1.028000
9703,0.016000,-0.004000,1.032000
9713,0.024000,0.000000,1.032000
9723,0.028000,-0.004000,1.028000
9733,0.024000,-0.004000,1.024000
9743,0.020000,-0.004000,1.028000
9753,0.024000,-0.004000,1.028000
9763,0.028000,0.000000,1.012000
9773,0.016000,-0.008000,1.024000
9783,0.008000,-0.004000,1.032000
9793,0.028000,-0.012000,1.080000
9803,0.012000,0.004000,1.032000
9813,0.016000,-0.016000,1.068000
9823,0.020000,-0.004000,1.036000
9833,0.020000,-0.008000,1.024000
9843,0.024000,0.000000,1.028000
9853,0.024000,-0.004000,1.028000
9863,0.028000,-0.004000,1.036000
9873,0.020000,-0.008000,1.020000
9883,0.020000,-0.004000,1.032000
9893,0.024000,-0.004000,1.028000
9903,0.024000,-0.004000,1.040000
9913,0.024000,-0.004000,1.036000
9923,0.020000,-0.008000,1.028000
9933,0.024000,-0.008000,1.032000
9943,0.024000,-0.012000,1.028000
9953,0.020000,0.000000,1.024000
9963,0.020000,-0.004000,1.032000
9973,0.028000,-0.004000,1.032000
9983,0.024000,-0.004000,1.032000
9993,0.028000,-0.008000,1.032000
10003,0.020000,-0.012000,1.032000
10013,0.028000,0.000000,1.028000
10023,0.024000,-0.012000,1.032000
10033,0.024000,-0.004000,1.024000
10043,0.016000,-0.004000,1.032000
10053,0.020000,-0.008000,1.028000
10063,0.016000,-0.004000,1.028000
10073,0.024000,-0.004000,1.028000
10083,0.024000,-0.008000,1.036000
10093,0.024000,-0.008000,1.032000
10103,0.020000,-0.012000,1.028000
10113,0.028000,0.000000,1.028000
10123,0.020000,-0.004000,1.032000
10133,0.016000,0.000000,1.028000
10143,0.028000,-0.004000,1.032000
10153,0.024000,-0.008000,1.032000
10163,0.028000,-0.008000,1.032000
10173,0.020000,-0.012000,1.028000
10183,0.020000,-0.004000,1.032000
10193,0.028000,-0.004000,1.028000
10203,0.020000,-0.004000,1.040000
10213,0.020000,-0.008000,1.028000
10223,0.020000,0.000000,1.032000
10233,0.024000,-0.004000,1.024000
10243,0.028000,-0.012000,1.028000
10253,0.020000,-0.004000,1.032000
10263,0.020000,-0.008000,1.036000
10273,0.020000,-0.008000,1.024000
10283,0.024000,-0.008000,1.024000
10293,0.024000,0.000000,1.032000
10303,0.020000,-0.004000,1.028000
10313,0.020000,-0.004000,1.028000
10323,0.024000,-0.008000,1.028000
10333,0.028000,-0.008000,1.036000
10343,0.020000,-0.008000,1.028000
10353,0.024000,0.000000,1.028000
10363,0.024000,-0.008000,1.036000
10373,0.020000,-0.008000,1.036000
10383,0.016000,-0.004000,1.032000
10393,0.024000,-0.004000,1.032000
10403,0.020000,0.000000,1.020000
10413,0.020000,-0.008000,1.032000
10423,0.020000,-0.012000,1.028000
10433,0.000000,0.000000,1.028000
10443,0.020000,-0.004000,1.040000
10453,0.020000,0.000000,1.032000
10463,0.016000,0.000000,1.044000
10473,0.032000,0.000000,0.996000
10483,0.028000,0.000000,1.024000
10493,0.020000,-0.008000,1.028000
10503,0.020000,-0.004000,1.028000
10513,0.016000,-0.008000,1.028000
10523,0.020000,-0.004000,1.032000
10533,0.020000,0.000000,1.028000
10543,0.028000,-0.008000,1.032000
10553,0.020000,-0.008000,1.028000
10563,0.016000,-0.004000,1.032000
10573,0.020000,0.000000,1.024000
10583,0.016000,-0.004000,1.036000
10593,0.024000,-0.008000,1.036000
10603,0.020000,-0.004000,1.024000
10613,0.024000,-0.008000,1.040000
10623,0.020000,-0.008000,1.032000
10633,0.024000,-0.008000,1.032000
10643,0.020000,-0.004000,1.024000
10653,0.028000,-0.004000,1.024000
10663,0.020000,-0.008000,1.036000
10673,0.016000,-0.004000,1.036000
10683,0.024000,-0.004000,1.036000
10693,0.024000,-0.008000,1.028000
10703,0.016000,-0.004000,1.028000
10713,0.020000,-0.004000,1.032000
10723,0.016000,-0.008000,1.028000
10733,0.016000,0.000000,1.032000
10743,0.024000,-0.004000,1.040000
10753,0.024000,-0.004000,1.024000
10763,0.020000,-0.012000,1.028000
10773,0.024000,0.000000,1.028000
10783,0.028000,0.000000,1.024000
10793,0.020000,-0.008000,1.032000
10803,0.020000,-0.008000,1.032000
10813,0.028000,0.000000,1.028000
10823,0.024000,-0.004000,1.028000
10833,0.020000,-0.004000,1.032000
10843,0.028000,0.000000,1.028000
10853,0.016000,-0.004000,1.036000
10863,0.024000,-0.004000,1.024000
10873,0.024000,-0.008000,1.028000
10883,0.020000,-0.008000,1.028000
10893,0.020000,-0.008000,1.032000
10903,0.024000,-0.008000,1.032000
10913,0.024000,-0.004000,1.028000
10923,0.020000,-0.008000,1.032000
10933,0.024000,0.000000,1.028000
10943,0.024000,-0.004000,1.032000
10953,0.024000,-0.008000,1.032000
10963,0.020000,-0.004000,1.028000
10973,0.024000,-0.004000,1.024000
10983,0.020000,0.000000,1.024000
10993,0.024000,-0.004000,1.032000
11003,0.024000,-0.004000,1.036000
11013,0.028000,-0.004000,1.028000
11023,0.020000,-0.004000,1.024000
11033,0.024000,-0.004000,1.024000
11043,0.024000,0.000000,1.020000
11053,0.020000,-0.004000,1.032000
11063,0.020000,-0.008000,1.036000
11073,0.028000,-0.008000,1.028000
11083,0.028000,-0.008000,1.028000
11093,0.020000,-0.004000,1.024000
11103,0.036000,-0.020000,1.024000
11113,0.032000,0.004000,1.000000
11123,0.012000,0.000000,1.024000
11133,0.040000,-0.016000,1.004000
11143,0.024000,-0.004000,1.028000
11153,0.016000,-0.004000,1.032000
11163,0.024000,0.000000,1.028000
11173,0.020000,-0.008000,1.028000
11183,0.016000,-0.004000,1.032000
11193,0.028000,0.000000,1.028000
11203,0.024000,-0.004000,1.028000
11213,0.020000,-0.004000,1.036000
11223,0.024000,0.000000,1.036000
11233,0.020000,-0.004000,1.020000
11243,0.024000,-0.012000,1.028000
11253,0.024000,0.000000,1.024000
11263,0.020000,-0.004000,1.024000
11273,0.020000,-0.004000,1.024000
11283,0.024000,-0.008000,1.036000
11293,0.012000,-0.004000,1.028000
11303,0.028000,-0.012000,1.028000
11313,0.024000,-0.008000,1.032000
11323,0.020000,-0.008000,1.028000
11333,0.024000,0.000000,1.024000
11343,0.020000,-0.004000,1.032000
11353,0.020000,-0.004000,1.032000
11363,0.024000,-0.004000,1.020000
11373,0.024000,0.000000,1.024000
11383,0.028000,-0.004000,1.028000
11393,0.016000,0.000000,1.020000
11403,0.024000,-0.008000,1.024000
11413,0.024000,-0.004000,1.024000
11423,0.016000,-0.008000,1.028000
11433,0.020000,-0.004000,1.032000
11443,0.024000,-0.004000,1.032000
11453,0.020000,-0.004000,1.024000
11463,0.024000,-0.004000,1.028000
11473,0.012000,-0.004000,1.032000
11483,0.020000,0.000000,1.024000
11493,0.020000,-0.004000,1.028000
11503,0.020000,-0.004000,1.024000
11513,0.024000,-0.004000,1.036000
11523,0.016000,-0.008000,1.028000
11533,0.024000,0.000000,1.028000
11543,0.016000,0.000000,1.028000
11553,0.020000,-0.012000,1.028000
11563,0.028000,-0.008000,1.028000
11573,0.024000,-0.012000,1.032000
11583,0.028000,-0.008000,1.032000
11593,0.024000,-0.004000,1.028000
11603,0.020000,-0.004000,1.024000
11613,0.016000,-0.004000,1.028000
11623,0.024000,-0.008000,1.032000
11633,0.020000,-0.008000,1.032000
11643,0.024000,-0.004000,1.032000
11653,0.020000,-0.004000,1.028000
11663,0.028000,-0.004000,1.032000
11673,0.024000,0.000000,1.032000
11683,0.016000,-0.004000,1.032000
11693,0.020000,-0.004000,1.028000
11703,0.024000,0.000000,1.032000
11713,0.020000,-0.004000,1.028000
11723,0.024000,0.000000,1.020000
11733,0.024000,0.000000,1.024000
11743,0.024000,-0.004000,1.024000
11753,0.024000,-0.004000,1.012000
11763,0.028000,-0.012000,1.016000
11773,0.016000,0.000000,1.028000
11783,0.016000,0.000000,1.044000
11793,0.020000,-0.004000,1.016000
11803,0.020000,0.000000,1.016000
11813,0.024000,-0.004000,1.040000
11823,0.020000,-0.004000,1.032000
11833,0.024000,-0.004000,1.028000
11843,0.024000,-0.004000,1.036000
11853,0.012000,-0.004000,1.028000
11863,0.024000,0.000000,1.024000
11873,0.028000,-0.008000,1.032000
11883,0.024000,-0.004000,1.028000
11893,0.028000,-0.004000,1.028000
11903,0.016000,-0.008000,1.036000
11913,0.024000,0.000000,1.016000
11923,0.024000,-0.008000,1.032000
11933,0.020000,-0.004000,1.032000
11943,0.020000,-0.008000,1.032000
11953,0.020000,-0.004000,1.024000
11963,0.016000,-0.004000,1.024000
11973,0.024000,-0.008000,1.036000
11983,0.020000,0.000000,1.024000
11993,0.016000,-0.004000,1.020000
12003,0.024000,-0.004000,1.028000
12013,0.028000,-0.008000,1.036000
12023,0.028000,-0.004000,1.028000
12033,0.024000,0.000000,1.028000
12043,0.024000,-0.004000,1.036000
12053,0.020000,-0.004000,1.028000
12063,0.016000,-0.008000,1.040000
12073,0.024000,-0.004000,1.024000
12083,0.016000,-0.004000,1.024000
12093,0.028000,-0.004000,1.032000
12103,0.028000,0.000000,1.040000
12113,0.024000,-0.004000,1.028000
12123,0.020000,-0.004000,1.024000
12133,0.024000,-0.008000,1.028000
12143,0.020000,-0.004000,1.028000
12153,0.020000,-0.004000,1.028000
12163,0.028000,-0.004000,1.028000
12173,0.020000,-0.012000,1.056000
12183,0.020000,0.000000,1.008000
12193,0.024000,-0.012000,1.032000
12203,0.024000,-0.004000,1.040000
12213,0.016000,0.000000,1.024000
12223,0.024000,-0.008000,1.028000
12233,0.024000,-0.012000,1.040000
12243,0.016000,-0.008000,1.012000
12253,0.012000,-0.004000,1.024000
12263,0.020000,-0.008000,1.044000
12273,0.024000,-0.004000,1.028000
12283,0.024000,0.000000,1.032000
12293,0.024000,-0.012000,1.036000
12303,0.024000,-0.008000,1.020000
12313,0.024000,-0.008000,1.028000
12323,0.024000,-0.008000,1.032000
12333,0.020000,-0.008000,1.032000
12343,0.016000,-0.008000,1.028000
12353,0.020000,-0.008000,1.036000
12363,0.020000,-0.004000,1.032000
12373,0.012000,-0.008000,1.028000
12383,0.024000,-0.008000,1.032000
12393,0.020000,-0.004000,1.024000
12403,0.024000,0.000000,1.032000
12413,0.036000,-0.004000,1.012000
12423,0.036000,-0.004000,1.036000
12433,0.008000,-0.012000,1.008000
12443,0.052000,-0.020000,1.048000
12453,0.028000,-0.004000,1.000000
12463,0.024000,-0.008000,1.016000
12473,0.024000,-0.004000,1.032000
12483,0.024000,0.000000,1.028000
12493,0.024000,-0.008000,1.028000
12503,0.024000,-0.004000,1.032000
12513,0.024000,-0.008000,1.028000
12523,0.024000,0.004000,1.024000
12533,0.020000,-0.004000,1.028000
12543,0.024000,0.000000,1.028000
12553,0.024000,-0.004000,1.024000
12563,0.020000,0.000000,1.024000
12573,0.016000,0.000000,1.032000
12583,0.024000,-0.008000,1.036000
12593,0.020000,-0.004000,1.032000
12603,0.020000,-0.008000,1.032000
12613,0.020000,-0.008000,1.036000
12623,0.020000,-0.008000,1.032000
12633,0.020000,-0.008000,1.028000
12643,0.028000,-0.008000,1.040000
12653,0.024000,-0.004000,1.028000
12663,0.028000,-0.008000,1.024000
12673,0.024000,-0.008000,1.032000
12683,0.024000,0.000000,1.032000
12693,0.020000,-0.008000,1.028000
12703,0.028000,-0.008000,1.032000
12713,0.020000,-0.008000,1.032000
12723,0.020000,-0.004000,1.028000
12733,0.024000,-0.008000,1.028000
12743,0.016000,0.000000,1.028000
12753,0.020000,-0.004000,1.032000
12763,0.020000,-0.004000,1.028000
12773,0.024000,0.000000,1.024000
12783,0.024000,-0.004000,1.036000
12793,0.016000,-0.004000,1.028000
12803,0.020000,-0.004000,1.028000
12813,0.016000,-0.004000,1.028000
12823,0.016000,-0.008000,1.032000
12833,0.016000,-0.004000,1.032000
12843,0.016000,-0.004000,1.028000
12853,0.024000,-0.008000,1.032000
12863,0.020000,-0.008000,1.024000
12873,0.020000,-0.012000,1.032000
12883,0.024000,0.000000,1.016000
12893,0.020000,-0.008000,1.028000
12903,0.024000,-0.012000,1.032000
12913,0.020000,-0.004000,1.036000
12923,0.020000,-0.008000,1.028000
12933,0.016000,-0.004000,1.024000
12943,0.016000,-0.008000,1.036000
12953,0.016000,-0.004000,1.028000
12963,0.020000,-0.016000,1.036000
12973,0.024000,-0.012000,1.032000
12983,0.024000,-0.004000,1.028000
12993,0.024000,0.000000,1.024000
13003,0.020000,0.000000,1.028000
13013,0.024000,-0.012000,1.024000
13023,0.020000,-0.008000,1.036000
13033,0.016000,-0.008000,1.036000
13043,0.020000,-0.004000,1.028000
13053,0.024000,-0.004000,1.036000
13063,0.020000,0.000000,1.028000
13073,0.020000,-0.012000,1.036000
13083,0.028000,0.008000,1.016000
13093,0.036000,-0.004000,1.040000
13103,0.004000,0.004000,1.028000
13113,0.016000,-0.004000,1.020000
13123,0.024000,-0.012000,1.032000
13133,0.016000,-0.008000,1.040000
13143,0.024000,-0.004000,1.036000
13153,0.020000,-0.008000,1.036000
13163,0.016000,-0.008000,1.028000
13173,0.028000,0.000000,1.028000
13183,0.020000,0.000000,1.028000
13193,0.016000,-0.008000,1.024000
13203,0.024000,-0.004000,1.028000
13213,0.024000,-0.004000,1.028000
13223,0.024000,-0.008000,1.032000
13233,0.020000,0.000000,1.032000
13243,0.020000,-0.008000,1.028000
13253,0.020000,0.004000,1.032000
13263,0.020000,-0.008000,1.032000
13273,0.032000,-0.004000,1.024000
13283,0.016000,-0.012000,1.032000
13293,0.016000,-0.008000,1.024000
13303,0.024000,-0.004000,1.028000
13313,0.020000,-0.004000,1.028000
13323,0.020000,-0.008000,1.028000
13333,0.024000,0.000000,1.020000
13343,0.024000,-0.004000,1.028000
13353,0.024000,-0.012000,1.036000
13363,0.020000,-0.004000,1.024000
13373,0.020000,-0.004000,1.032000
13383,0.020000,-0.004000,1.028000
13393,0.024000,-0.008000,1.032000
13403,0.028000,-0.004000,1.032000
13413,0.028000,-0.004000,1.032000
13423,0.024000,-0.008000,1.028000




==> csv/evaluation/acceleration/door_closing.csv <==
Time,X,Y,Z
30,-0.980000,-0.012000,0.004000
33,-0.984000,-0.004000,0.004000
43,-0.984000,-0.012000,0.012000
53,-0.988000,-0.012000,-0.004000
63,-0.984000,-0.012000,0.016000
73,-0.980000,-0.012000,0.008000
83,-0.980000,-0.008000,0.000000
93,-0.984000,-0.008000,0.004000
103,-0.988000,-0.008000,0.004000
113,-0.984000,-0.008000,0.004000
123,-0.984000,-0.008000,0.004000
133,-0.984000,-0.012000,0.008000
143,-0.992000,-0.012000,0.000000
153,-0.980000,-0.012000,0.008000
163,-0.980000,-0.012000,0.000000
173,-0.984000,-0.012000,0.012000
183,-0.992000,-0.016000,0.012000
193,-0.984000,-0.012000,-0.004000
203,-0.984000,-0.008000,0.000000
213,-0.988000,-0.004000,0.008000
223,-0.984000,-0.004000,0.000000
233,-0.988000,-0.004000,0.000000
243,-0.980000,-0.012000,0.004000
253,-0.988000,-0.008000,0.008000
263,-0.980000,-0.008000,0.000000
273,-0.988000,-0.008000,0.008000
283,-0.980000,-0.004000,0.000000
293,-0.984000,-0.012000,-0.004000
303,-0.980000,-0.008000,0.012000
313,-0.984000,-0.012000,0.012000
323,-0.988000,-0.004000,0.004000
333,-0.980000,-0.016000,0.008000
343,-0.980000,-0.004000,0.004000
353,-0.988000,-0.016000,0.008000
363,-0.976000,-0.008000,0.004000
373,-0.988000,-0.012000,0.008000
383,-0.984000,-0.008000,0.008000
393,-0.992000,-0.008000,0.000000
403,-0.980000,-0.008000,0.012000
413,-0.984000,-0.012000,0.004000
423,-0.984000,-0.008000,0.004000
433,-0.980000,-0.012000,0.004000
443,-0.988000,-0.012000,0.000000
453,-0.984000,-0.008000,0.004000
463,-0.984000,-0.008000,0.008000
473,-0.984000,-0.008000,0.004000
483,-0.984000,-0.004000,0.004000
493,-0.980000,-0.004000,0.000000
503,-0.976000,-0.020000,-0.012000
513,-0.968000,0.000000,0.000000
523,-0.992000,-0.012000,-0.040000
533,-0.992000,-0.004000,0.008000
543,-0.988000,-0.008000,0.004000
553,-0.984000,-0.008000,0.004000
563,-0.984000,-0.008000,0.004000
573,-0.980000,-0.008000,0.008000
583,-0.980000,-0.016000,0.012000
593,-0.972000,-0.004000,0.004000
603,-0.988000,-0.008000,0.004000
613,-0.988000,-0.008000,0.008000
623,-0.988000,-0.004000,0.000000
633,-0.984000,-0.008000,-0.004000
643,-0.980000,-0.008000,0.004000
653,-0.976000,-0.016000,0.004000
663,-0.988000,-0.008000,0.000000
673,-0.988000,-0.004000,0.000000
683,-0.980000,-0.012000,0.000000
693,-0.984000,-0.008000,0.004000
703,-0.980000,-0.004000,0.008000
713,-0.984000,-0.012000,0.008000
723,-0.980000,-0.008000,0.008000
733,-0.980000,-0.008000,0.004000
743,-0.984000,-0.008000,0.004000
753,-0.988000,-0.008000,0.000000
763,-0.988000,-0.012000,0.000000
773,-0.984000,-0.016000,0.004000
783,-0.980000,0.000000,0.000000
793,-0.980000,-0.004000,0.000000
803,-0.980000,-0.012000,0.000000
813,-0.984000,-0.008000,0.004000
823,-0.980000,-0.012000,0.008000
833,-0.988000,-0.012000,0.004000
843,-0.984000,-0.012000,0.000000
853,-0.984000,-0.008000,0.004000
863,-0.988000,-0.016000,-0.004000
873,-0.984000,-0.004000,0.012000
883,-0.984000,-0.016000,0.008000
893,-0.984000,-0.012000,0.000000
903,-0.984000,-0.012000,0.004000
913,-0.980000,-0.008000,0.000000
923,-0.980000,-0.004000,0.004000
933,-0.980000,-0.008000,0.012000
943,-0.984000,-0.008000,0.008000
953,-0.984000,-0.008000,0.004000
963,-0.980000,-0.008000,0.012000
973,-0.984000,-0.008000,0.000000
983,-0.984000,-0.008000,0.004000
993,-0.988000,-0.012000,0.012000
1003,-0.976000,-0.008000,0.000000
1013,-0.988000,-0.012000,0.008000
1023,-0.988000,-0.004000,0.000000
1033,-0.988000,-0.008000,0.012000
1043,-0.984000,-0.012000,0.012000
1053,-0.980000,-0.008000,0.012000
1063,-0.984000,-0.008000,0.004000
1073,-0.988000,-0.012000,0.008000
1083,-0.988000,-0.008000,0.000000
1093,-0.992000,-0.008000,0.004000
1103,-0.980000,-0.008000,0.004000
1113,-0.980000,-0.008000,0.008000
1123,-0.976000,-0.004000,0.004000
1133,-0.980000,-0.012000,0.008000
1143,-0.996000,-0.012000,-0.016000
1153,-0.988000,-0.008000,0.016000
1163,-0.992000,-0.016000,0.028000
1173,-0.988000,-0.012000,0.008000
1183,-0.976000,0.000000,-0.020000
1193,-0.984000,-0.016000,-0.020000
1203,-0.984000,-0.016000,0.000000
1213,-0.984000,-0.004000,0.004000
1223,-0.984000,-0.004000,0.004000
1233,-0.988000,-0.008000,0.004000
1243,-0.988000,-0.012000,0.004000
1253,-0.984000,-0.008000,0.004000
1263,-0.984000,-0.008000,0.000000
1273,-0.984000,-0.008000,0.004000
1283,-0.984000,-0.008000,0.008000
1293,-0.984000,-0.012000,-0.004000
1303,-0.976000,-0.008000,0.008000
1313,-0.988000,-0.008000,0.000000
1323,-0.984000,-0.012000,0.000000
1333,-0.988000,-0.008000,0.008000
1343,-0.988000,-0.012000,0.000000
1353,-0.992000,-0.004000,0.000000
1363,-0.988000,-0.008000,0.004000
1373,-0.980000,-0.008000,0.000000
1383,-0.980000,-0.008000,0.012000
1393,-0.988000,-0.012000,0.000000
1403,-0.984000,-0.004000,0.008000
1413,-0.980000,-0.008000,0.004000
1423,-0.980000,0.000000,-0.008000
1433,-0.988000,-0.012000,0.008000
1443,-0.984000,-0.016000,0.004000
1453,-0.988000,-0.008000,0.008000
1463,-0.988000,-0.016000,0.008000
1473,-0.984000,-0.008000,0.004000
1483,-0.984000,-0.004000,0.000000
1493,-0.984000,-0.004000,0.004000
1503,-0.984000,-0.012000,0.008000
1513,-0.988000,-0.012000,0.004000
1523,-0.988000,-0.008000,-0.004000
1533,-0.984000,-0.004000,0.008000
1543,-0.980000,-0.004000,0.004000
1553,-0.984000,-0.008000,0.008000
1563,-0.988000,-0.012000,0.008000
1573,-0.984000,-0.008000,0.004000
1583,-0.988000,-0.008000,0.000000
1593,-0.984000,-0.012000,0.004000
1603,-0.984000,-0.004000,0.008000
1613,-0.984000,-0.008000,0.004000
1623,-0.976000,-0.012000,0.008000
1633,-0.980000,-0.012000,0.004000
1643,-0.980000,-0.012000,0.004000
1653,-0.984000,-0.012000,0.008000
1663,-0.980000,-0.012000,0.012000
1673,-0.988000,-0.008000,0.000000
1683,-0.984000,-0.004000,0.008000
1693,-0.980000,-0.008000,0.012000
1703,-0.984000,-0.008000,0.004000
1713,-0.980000,-0.008000,0.004000
1723,-0.988000,-0.012000,0.008000
1733,-0.988000,-0.008000,0.004000
1743,-0.984000,-0.008000,0.008000
1753,-0.984000,-0.004000,0.008000
1763,-0.980000,-0.012000,0.000000
1773,-0.980000,-0.008000,0.004000
1783,-0.988000,-0.012000,0.004000
1793,-0.976000,-0.008000,0.000000
1803,-0.988000,-0.004000,0.016000
1813,-1.000000,-0.008000,-0.016000
1823,-0.956000,-0.012000,0.036000
1833,-0.980000,-0.020000,0.040000
1843,-0.984000,-0.008000,0.008000
1853,-0.984000,-0.008000,0.000000
1863,-0.980000,-0.012000,0.000000
1873,-0.984000,-0.012000,0.000000
1883,-0.984000,-0.012000,0.008000
1893,-0.984000,-0.008000,0.008000
1903,-0.980000,-0.004000,0.008000
1913,-0.976000,-0.008000,0.000000
1923,-0.984000,-0.008000,0.004000
1933,-0.988000,-0.008000,0.004000
1943,-0.988000,-0.012000,0.000000
1953,-0.984000,-0.008000,0.004000
1963,-0.988000,-0.004000,0.000000
1973,-0.980000,-0.012000,0.004000
1983,-0.984000,-0.012000,0.008000
1993,-0.984000,-0.004000,-0.004000
2003,-0.980000,-0.008000,0.008000
2013,-0.976000,-0.012000,-0.004000
2023,-0.988000,-0.008000,0.004000
2033,-0.988000,-0.012000,0.004000
2043,-0.980000,-0.004000,0.004000
2053,-0.988000,-0.008000,0.004000
2063,-0.984000,-0.012000,0.004000
2073,-0.984000,-0.004000,0.004000
2083,-0.984000,-0.004000,-0.004000
2093,-0.988000,-0.008000,0.000000
2103,-0.988000,-0.008000,0.004000
2113,-0.984000,-0.008000,0.004000
2123,-0.980000,-0.008000,0.004000
2133,-0.984000,-0.004000,0.016000
2143,-0.984000,-0.004000,0.008000
2153,-0.984000,-0.008000,0.004000
2163,-0.984000,-0.008000,0.008000
2173,-0.980000,-0.008000,0.004000
2183,-0.980000,-0.008000,0.000000
2193,-0.988000,-0.004000,0.004000
2203,-0.988000,-0.008000,0.016000
2213,-0.984000,-0.004000,0.000000
2223,-0.988000,-0.008000,0.008000
2233,-0.988000,-0.008000,0.008000
2243,-0.988000,-0.004000,0.000000
2253,-0.980000,-0.008000,0.008000
2263,-0.988000,-0.012000,0.008000
2273,-0.992000,-0.004000,0.004000
2283,-0.984000,-0.008000,0.008000
2293,-0.984000,-0.008000,0.012000
2303,-0.984000,-0.012000,0.004000
2313,-0.984000,-0.012000,0.000000
2323,-0.988000,-0.012000,0.004000
2333,-0.988000,-0.012000,0.008000
2343,-0.980000,-0.012000,0.008000
2353,-0.984000,-0.008000,0.008000
2363,-0.980000,-0.008000,-0.004000
2373,-0.988000,-0.012000,0.008000
2383,-0.984000,-0.012000,0.008000
2393,-0.988000,-0.012000,0.008000
2403,-0.980000,-0.008000,0.008000
2413,-0.984000,-0.012000,0.008000
2423,-0.976000,-0.004000,0.004000
2433,-0.976000,-0.012000,0.008000
2443,-0.992000,-0.008000,0.000000
2453,-0.992000,-0.016000,-0.012000
2463,-0.976000,0.004000,-0.004000
2473,-0.984000,-0.004000,0.020000
2483,-0.988000,-0.008000,-0.016000
2493,-0.988000,-0.004000,-0.004000
2503,-0.984000,-0.012000,0.004000
2513,-0.984000,-0.016000,0.000000
2523,-0.988000,-0.008000,0.004000
2533,-0.980000,-0.008000,0.012000
2543,-0.984000,-0.004000,0.004000
2553,-0.980000,-0.008000,0.000000
2563,-0.984000,-0.012000,0.004000
2573,-0.984000,-0.004000,0.004000
2583,-0.984000,-0.008000,0.000000
2593,-0.976000,-0.008000,0.016000
2603,-0.984000,-0.004000,0.004000
2613,-0.980000,-0.004000,0.008000
2623,-0.984000,-0.008000,0.008000
2633,-0.992000,-0.008000,0.004000
2643,-0.984000,-0.004000,0.004000
2653,-0.988000,-0.008000,0.004000
2663,-0.988000,-0.008000,0.000000
2673,-0.988000,-0.004000,0.000000
2683,-0.988000,-0.008000,0.004000
2693,-0.984000,-0.004000,0.000000
2703,-0.980000,-0.012000,0.008000
2713,-0.988000,-0.008000,0.004000
2723,-0.976000,-0.008000,0.004000
2733,-0.988000,-0.008000,0.000000
2743,-0.984000,-0.004000,0.004000
2753,-0.984000,-0.004000,0.004000
2763,-0.988000,-0.004000,0.004000
2773,-0.980000,-0.012000,0.008000
2783,-0.980000,-0.008000,0.008000
2793,-0.988000,-0.008000,0.004000
2803,-0.976000,-0.012000,0.000000
2813,-0.984000,-0.008000,0.000000
2823,-0.980000,-0.016000,0.012000
2833,-0.984000,-0.008000,0.008000
2843,-0.980000,-0.016000,0.004000
2853,-0.988000,0.004000,-0.004000
2863,-0.984000,-0.016000,0.008000
2873,-0.984000,-0.008000,0.016000
2883,-0.980000,-0.008000,0.012000
2893,-0.984000,-0.012000,0.004000
2903,-0.980000,0.000000,0.000000
2913,-0.984000,-0.004000,0.012000
2923,-0.984000,-0.016000,0.000000
2933,-0.984000,-0.008000,0.004000
2943,-0.984000,-0.004000,0.000000
2953,-0.988000,-0.016000,0.012000
2963,-0.988000,-0.004000,0.008000
2973,-0.980000,-0.012000,0.008000
2983,-0.984000,-0.008000,0.008000
2993,-0.980000,-0.008000,0.000000
3003,-0.980000,-0.008000,0.008000
3013,-0.984000,-0.012000,0.004000
3023,-0.976000,-0.008000,0.000000
3033,-0.988000,-0.016000,0.004000
3043,-0.984000,-0.008000,0.008000
3053,-0.984000,-0.016000,0.004000
3063,-0.984000,-0.012000,0.004000
3073,-0.984000,-0.008000,0.012000
3083,-0.980000,-0.016000,0.004000
3093,-0.980000,-0.004000,0.012000
3103,-0.980000,-0.012000,0.000000
3113,-0.996000,-0.008000,0.008000
3123,-0.992000,-0.008000,0.028000
3133,-0.980000,-0.012000,0.024000
3143,-0.976000,-0.016000,0.004000
3153,-0.968000,-0.008000,-0.004000
3163,-0.968000,-0.012000,0.040000
3173,-0.980000,-0.012000,0.008000
3183,-0.980000,-0.004000,0.008000
3193,-0.984000,-0.008000,0.000000
3203,-0.984000,-0.004000,0.008000
3213,-0.984000,-0.008000,0.008000
3223,-0.984000,-0.012000,0.012000
3233,-0.984000,-0.004000,0.004000
3243,-0.988000,-0.004000,-0.008000
3253,-0.984000,-0.008000,0.004000
3263,-0.984000,-0.012000,-0.004000
3273,-0.988000,-0.008000,0.008000
3283,-0.976000,-0.008000,0.000000
3293,-0.980000,-0.012000,0.000000
3303,-0.988000,-0.004000,-0.012000
3313,-0.984000,0.000000,-0.004000
3323,-0.980000,-0.020000,0.004000
3333,-0.980000,-0.008000,0.008000
3343,-0.980000,-0.004000,0.008000
3353,-0.984000,-0.012000,0.008000
3363,-0.980000,-0.004000,0.012000
3373,-0.980000,-0.008000,0.000000
3383,-0.988000,0.000000,0.004000
3393,-0.984000,-0.012000,0.004000
3403,-0.992000,-0.012000,0.008000
3413,-0.984000,-0.024000,0.000000
3423,-0.984000,-0.004000,0.004000
3433,-0.976000,0.000000,0.000000
3443,-0.988000,-0.008000,0.008000
3453,-0.984000,-0.008000,0.016000
3463,-0.988000,-0.004000,0.000000
3473,-0.988000,-0.016000,0.004000
3483,-0.976000,0.000000,0.000000
3493,-0.984000,-0.008000,0.008000
3503,-0.980000,-0.008000,0.000000
3513,-0.980000,-0.004000,0.000000
3523,-0.988000,-0.012000,0.012000
3533,-0.988000,-0.004000,0.008000
3543,-0.988000,-0.008000,0.004000
3553,-0.988000,-0.012000,0.004000
3563,-0.984000,-0.008000,0.008000
3573,-0.980000,-0.008000,0.004000
3583,-0.984000,-0.008000,0.004000
3593,-0.980000,-0.008000,0.004000
3603,-0.984000,-0.012000,0.000000
3613,-0.984000,-0.012000,0.008000
3623,-0.988000,-0.008000,0.008000
3633,-0.988000,-0.012000,0.004000
3643,-0.992000,-0.008000,0.008000
3653,-0.988000,-0.012000,0.004000
3663,-0.984000,-0.008000,0.004000
3673,-0.988000,-0.004000,0.008000
3683,-0.984000,-0.012000,0.004000
3693,-0.980000,-0.004000,0.004000
3703,-0.988000,-0.008000,0.012000
3713,-0.984000,-0.008000,0.000000
3723,-0.988000,-0.008000,0.004000
3733,-0.984000,-0.008000,0.000000
3743,-0.984000,-0.008000,0.000000
3753,-0.980000,-0.004000,0.008000
3763,-0.988000,0.000000,-0.004000
3773,-0.968000,-0.012000,0.012000
3783,-0.988000,-0.012000,0.016000
3793,-0.976000,-0.016000,0.012000
3803,-0.972000,-0.004000,-0.016000
3813,-0.988000,-0.012000,0.012000
3823,-0.980000,0.024000,-0.016000
3833,-0.984000,-0.004000,0.032000
3843,-0.984000,0.000000,-0.016000
3853,-0.980000,-0.012000,0.008000
3863,-0.988000,-0.008000,0.004000
3873,-0.984000,-0.012000,0.008000
3883,-0.984000,-0.008000,0.008000
3893,-0.984000,-0.012000,0.000000
3903,-0.992000,-0.016000,0.008000
3913,-0.980000,-0.008000,0.000000
3923,-0.984000,-0.012000,0.008000
3933,-0.988000,-0.008000,0.000000
3943,-0.980000,-0.004000,0.004000
3953,-0.984000,-0.016000,0.012000
3963,-0.984000,-0.008000,0.004000
3973,-0.984000,-0.012000,0.008000
3983,-0.984000,-0.012000,0.008000
3993,-0.988000,-0.012000,0.012000
4003,-0.984000,-0.012000,0.008000
4013,-0.988000,-0.008000,0.008000
4023,-0.984000,-0.008000,0.004000
4033,-0.984000,-0.004000,0.008000
4043,-0.980000,-0.008000,0.004000
4053,-0.988000,-0.016000,0.012000
4063,-0.980000,-0.012000,0.004000
4073,-0.984000,-0.012000,0.008000
4083,-0.980000,-0.008000,0.008000
4093,-0.984000,-0.012000,0.008000
4103,-0.988000,-0.012000,0.000000
4113,-0.988000,-0.008000,0.008000
4123,-0.984000,-0.008000,0.008000
4133,-0.984000,-0.008000,0.004000
4143,-0.984000,-0.008000,0.008000
4153,-0.980000,-0.008000,0.008000
4163,-0.984000,-0.008000,0.008000
4173,-0.980000,-0.012000,0.008000
4183,-0.980000,-0.008000,0.000000
4193,-0.980000,-0.008000,0.004000
4203,-0.992000,-0.008000,0.000000
4213,-0.988000,-0.008000,0.008000
4223,-0.984000,-0.008000,0.004000
4233,-0.976000,-0.008000,0.004000
4243,-0.988000,-0.008000,0.004000
4253,-0.984000,-0.008000,0.000000
4263,-0.988000,-0.008000,0.008000
4273,-0.984000,-0.012000,0.000000
4283,-0.980000,-0.008000,0.008000
4293,-0.980000,-0.012000,0.008000
4303,-0.992000,-0.004000,0.000000
4313,-0.988000,-0.008000,0.000000
4323,-0.980000,-0.004000,0.000000
4333,-0.976000,-0.004000,0.008000
4343,-0.980000,-0.012000,0.008000
4353,-0.988000,-0.004000,-0.008000
4363,-0.980000,-0.008000,0.004000
4373,-0.984000,-0.004000,0.012000
4383,-0.980000,-0.008000,0.008000
4393,-0.980000,-0.008000,0.004000
4403,-0.980000,-0.012000,0.004000
4413,-0.980000,-0.004000,0.004000
4423,-0.984000,-0.004000,0.004000
4433,-0.976000,-0.012000,0.008000
4443,-0.980000,-0.008000,-0.016000
4453,-0.968000,0.004000,-0.024000
4463,-0.996000,-0.008000,-0.016000
4473,-0.980000,-0.012000,0.004000
4483,-0.988000,-0.012000,0.004000
4493,-0.992000,-0.004000,0.004000
4503,-0.988000,-0.012000,0.004000
4513,-0.984000,-0.008000,0.004000
4523,-0.988000,-0.008000,0.008000
4533,-0.984000,-0.016000,0.008000
4543,-0.988000,-0.008000,0.000000
4553,-0.984000,-0.008000,0.000000
4563,-0.980000,-0.008000,0.008000
4573,-0.980000,-0.008000,0.012000
4583,-0.980000,-0.012000,0.012000
4593,-0.988000,-0.004000,0.000000
4603,-0.988000,-0.008000,0.008000
4613,-0.984000,-0.008000,0.008000
4623,-0.980000,-0.008000,0.008000
4633,-0.984000,-0.016000,0.004000
4643,-0.984000,-0.012000,0.008000
4653,-0.984000,-0.012000,0.008000
4663,-0.984000,-0.008000,0.008000
4673,-0.976000,-0.004000,0.008000
4683,-0.980000,-0.008000,0.008000
4693,-0.984000,-0.008000,0.004000
4703,-0.976000,-0.012000,0.008000
4713,-0.988000,-0.008000,0.008000
4723,-0.984000,-0.012000,0.004000
4733,-0.980000,-0.004000,0.008000
4743,-0.988000,-0.008000,0.012000
4753,-0.972000,-0.012000,0.008000
4763,-0.980000,-0.004000,0.000000
4773,-0.976000,-0.008000,0.008000
4783,-0.980000,-0.004000,0.008000
4793,-0.980000,-0.008000,0.000000
4803,-0.984000,-0.008000,0.004000
4813,-0.980000,-0.020000,0.020000
4823,-0.980000,-0.004000,-0.036000
4833,-0.980000,-0.004000,0.016000
4843,-0.984000,-0.004000,0.000000
4853,-0.976000,-0.004000,0.004000
4863,-0.988000,-0.004000,0.000000
4873,-0.984000,-0.008000,0.000000
4883,-0.980000,-0.012000,0.008000
4893,-0.984000,-0.008000,0.000000
4903,-0.984000,-0.008000,0.000000
4913,-0.988000,-0.008000,0.000000
4923,-0.984000,-0.012000,0.008000
4933,-0.984000,-0.004000,0.004000
4943,-0.984000,-0.008000,0.016000
4953,-0.980000,-0.012000,0.000000
4963,-0.972000,-0.012000,0.000000
4973,-0.984000,-0.008000,0.008000
4983,-0.984000,-0.004000,-0.004000
4993,-0.988000,-0.008000,0.008000
5003,-0.988000,-0.016000,0.008000
5013,-0.980000,-0.012000,0.000000
5023,-0.980000,-0.008000,0.000000
5033,-0.976000,-0.012000,0.008000
5043,-0.988000,-0.004000,0.004000
5053,-0.976000,-0.004000,-0.004000
5063,-0.980000,-0.008000,0.008000
5073,-0.988000,-0.012000,0.004000
5083,-0.992000,-0.008000,-0.016000
5093,-0.992000,-0.012000,0.012000
5103,-1.000000,-0.012000,0.012000
5113,-0.996000,-0.012000,-0.004000
5123,-0.964000,-0.008000,-0.012000
5133,-0.984000,0.000000,0.004000
5143,-0.984000,-0.004000,-0.004000
5153,-0.980000,-0.004000,0.000000
5163,-0.984000,-0.012000,0.004000
5173,-0.984000,-0.012000,0.004000
5183,-0.988000,-0.008000,0.004000
5193,-0.984000,-0.012000,0.004000
5203,-0.980000,-0.008000,0.004000
5213,-0.980000,-0.008000,0.012000
5223,-0.984000,-0.012000,0.000000
5233,-0.984000,-0.008000,0.008000
5243,-0.988000,-0.008000,0.004000
5253,-0.984000,-0.004000,0.012000
5263,-0.988000,-0.012000,0.008000
5273,-0.984000,-0.008000,0.004000
5283,-0.984000,-0.012000,0.008000
5293,-0.988000,-0.008000,0.000000
5303,-0.988000,-0.008000,0.004000
5313,-0.988000,-0.008000,0.008000
5323,-0.984000,-0.008000,0.004000
5333,-0.988000,-0.004000,0.000000
5343,-0.984000,-0.016000,0.008000
5353,-0.980000,-0.016000,0.004000
5363,-0.980000,-0.004000,0.000000
5373,-0.980000,-0.008000,0.012000
5383,-0.988000,-0.004000,0.012000
5393,-0.984000,-0.012000,-0.004000
5403,-0.988000,-0.008000,0.000000
5413,-0.984000,-0.012000,0.004000
5423,-0.980000,-0.012000,0.008000
5433,-0.980000,-0.012000,0.004000
5443,-0.984000,-0.004000,0.008000
5453,-0.984000,-0.004000,0.008000
5463,-0.980000,-0.004000,0.008000
5473,-0.984000,-0.008000,0.000000
5483,-0.976000,-0.008000,0.000000
5493,-0.984000,-0.012000,0.012000
5503,-0.988000,-0.008000,0.004000
5513,-0.984000,-0.012000,0.012000
5523,-0.980000,-0.012000,0.008000
5533,-0.980000,-0.004000,0.012000
5543,-0.980000,-0.012000,0.012000
5553,-0.984000,-0.008000,0.000000
5563,-0.984000,-0.012000,0.012000
5573,-0.980000,-0.008000,0.004000
5583,-0.988000,-0.008000,0.004000
5593,-0.984000,-0.012000,0.000000
5603,-0.980000,-0.008000,0.008000
5613,-0.980000,-0.012000,0.004000
5623,-0.988000,-0.012000,0.000000
5633,-0.984000,-0.004000,0.004000
5643,-0.988000,-0.016000,0.000000
5653,-0.980000,-0.012000,0.012000
5663,-0.980000,-0.004000,-0.004000
5673,-0.988000,-0.004000,0.008000
5683,-0.984000,-0.016000,0.004000
5693,-0.984000,-0.008000,0.004000
5703,-0.984000,-0.016000,0.004000
5713,-0.988000,-0.012000,0.008000
5723,-0.992000,-0.008000,0.008000
5733,-0.988000,-0.012000,0.000000
5743,-0.968000,-0.008000,-0.020000
5753,-0.988000,-0.016000,0.000000
5763,-0.976000,-0.016000,0.032000
5773,-0.960000,-0.024000,-0.020000
5783,-0.964000,-0.016000,-0.008000
5793,-0.980000,0.000000,0.012000
5803,-0.976000,-0.004000,0.004000
5813,-0.988000,-0.004000,0.012000
5823,-0.988000,-0.012000,0.004000
5833,-0.984000,-0.012000,0.008000
5843,-0.984000,-0.008000,0.016000
5853,-0.984000,-0.008000,0.004000
5863,-0.976000,-0.012000,0.004000
5873,-0.988000,-0.012000,0.008000
5883,-0.980000,-0.012000,0.000000
5893,-0.988000,-0.016000,0.004000
5903,-0.984000,-0.004000,0.008000
5913,-0.988000,-0.008000,0.000000
5923,-0.988000,-0.012000,0.012000
5933,-0.980000,-0.012000,0.004000
5943,-0.984000,-0.012000,0.008000
5953,-0.984000,-0.012000,0.004000
5963,-0.988000,-0.012000,0.008000
5973,-0.980000,-0.012000,0.004000
5983,-0.988000,-0.004000,0.000000
5993,-0.988000,-0.008000,0.008000
6003,-0.984000,-0.016000,0.008000
6013,-0.980000,-0.004000,0.000000
6023,-0.988000,-0.008000,0.000000
6033,-0.988000,-0.008000,0.012000
6043,-0.980000,-0.008000,0.000000
6053,-0.972000,-0.004000,0.004000
6063,-0.980000,-0.008000,0.008000
6073,-0.976000,-0.012000,0.004000
6083,-0.988000,-0.008000,0.004000
6093,-0.984000,-0.008000,0.012000
6103,-0.980000,-0.008000,0.008000
6113,-0.988000,-0.012000,0.008000
6123,-0.988000,-0.004000,0.004000
6133,-0.984000,-0.004000,0.000000
6143,-0.984000,-0.008000,-0.004000
6153,-0.980000,-0.008000,0.008000
6163,-0.984000,-0.004000,0.000000
6173,-0.984000,-0.008000,0.008000
6183,-0.988000,-0.008000,0.004000
6193,-0.980000,-0.008000,0.004000
6203,-0.992000,-0.008000,0.012000
6213,-0.992000,-0.008000,0.008000
6223,-0.984000,-0.008000,0.008000
6233,-0.984000,-0.008000,0.008000
6243,-0.980000,-0.008000,0.004000
6253,-0.984000,-0.012000,0.004000
6263,-0.980000,-0.012000,0.004000
6273,-0.984000,-0.008000,0.004000
6283,-0.984000,-0.012000,0.008000
6293,-0.980000,-0.008000,0.004000
6303,-0.988000,0.000000,0.008000
6313,-0.984000,-0.004000,0.000000
6323,-0.984000,-0.004000,0.008000
6333,-0.988000,-0.012000,0.004000
6343,-0.988000,-0.008000,0.000000
6353,-0.988000,-0.008000,0.004000
6363,-0.980000,-0.008000,0.008000
6373,-0.992000,-0.016000,0.008000
6383,-0.984000,-0.012000,0.008000
6393,-0.992000,-0.012000,0.000000
6403,-0.980000,-0.008000,-0.004000
6413,-0.972000,0.004000,-0.008000
6423,-0.980000,-0.004000,0.004000
6433,-0.988000,-0.004000,-0.016000
6443,-0.996000,-0.004000,0.016000
6453,-0.984000,-0.008000,0.008000
6463,-0.980000,-0.008000,0.012000
6473,-0.988000,-0.016000,0.008000
6483,-0.984000,-0.004000,0.008000
6493,-0.980000,-0.008000,0.004000
6503,-0.984000,-0.012000,0.004000
6513,-0.992000,-0.008000,0.012000
6523,-0.980000,-0.008000,0.004000
6533,-0.984000,-0.012000,0.004000
6543,-0.976000,-0.004000,0.004000
6553,-0.992000,-0.008000,0.004000
6563,-0.980000,-0.008000,0.012000
6573,-0.984000,-0.004000,0.000000
6583,-0.984000,-0.008000,0.000000
6593,-0.980000,-0.012000,0.004000
6603,-0.988000,-0.004000,0.012000
6613,-0.976000,-0.004000,0.008000
6623,-0.980000,-0.004000,0.008000
6633,-0.988000,-0.004000,0.008000
6643,-0.984000,-0.012000,0.004000
6653,-0.980000,-0.008000,0.000000
6663,-0.980000,0.000000,0.008000
6673,-0.984000,-0.008000,0.008000
6683,-0.980000,-0.008000,0.012000
6693,-0.984000,-0.004000,0.004000
6703,-0.976000,-0.012000,0.008000
6713,-0.980000,-0.004000,0.004000
6723,-0.984000,-0.012000,0.000000
6733,-0.988000,-0.012000,0.004000
6743,-0.980000,-0.008000,0.012000
6753,-0.992000,-0.008000,0.012000
6763,-0.980000,-0.008000,0.008000
6773,-0.988000,-0.012000,0.004000
6783,-0.992000,-0.004000,0.004000
6793,-0.984000,-0.012000,0.004000
6803,-0.984000,-0.008000,0.008000
6813,-0.984000,-0.012000,0.016000
6823,-0.980000,-0.008000,0.012000
6833,-0.984000,-0.008000,0.008000
6843,-0.976000,-0.004000,0.004000
6853,-0.980000,-0.012000,0.004000
6863,-0.984000,-0.012000,0.004000
6873,-0.988000,-0.008000,0.004000
6883,-0.980000,-0.012000,0.008000
6893,-0.984000,-0.008000,0.000000
6903,-0.984000,-0.004000,0.000000
6913,-0.980000,-0.008000,0.004000
6923,-0.984000,-0.008000,0.004000
6933,-0.984000,-0.004000,0.004000
6943,-0.984000,-0.004000,0.012000
6953,-0.980000,-0.004000,0.008000
6963,-0.980000,-0.008000,0.004000
6973,-0.980000,-0.012000,0.012000
6983,-0.980000,-0.004000,0.004000
6993,-0.984000,-0.016000,0.000000
7003,-0.980000,-0.012000,0.004000
7013,-0.984000,-0.008000,0.004000
7023,-0.988000,-0.004000,0.004000
7033,-0.988000,-0.008000,0.000000
7043,-0.980000,-0.004000,0.004000
7053,-0.980000,-0.012000,0.000000
7063,-0.988000,-0.008000,0.012000
7073,-0.992000,-0.012000,0.000000
7083,-0.984000,-0.016000,0.004000
7093,-0.964000,-0.012000,-0.008000
7103,-0.984000,-0.012000,0.004000
7113,-0.968000,-0.016000,-0.024000
7123,-0.984000,-0.008000,0.000000
7133,-0.988000,-0.012000,0.008000
7143,-0.976000,-0.008000,0.000000
7153,-0.984000,-0.012000,0.008000
7163,-0.988000,-0.008000,0.000000
7173,-0.980000,-0.008000,0.004000
7183,-0.980000,-0.012000,0.008000
7193,-0.984000,-0.004000,0.012000
7203,-0.980000,-0.012000,0.004000
7213,-0.988000,-0.012000,0.012000
7223,-0.984000,-0.008000,0.008000
7233,-0.984000,-0.012000,0.008000
7243,-0.988000,-0.008000,0.000000
7253,-0.980000,-0.008000,0.004000
7263,-0.984000,-0.004000,0.000000
7273,-0.988000,0.000000,0.008000
7283,-0.988000,-0.012000,-0.004000
7293,-0.980000,-0.008000,0.004000
7303,-0.984000,-0.004000,0.004000
7313,-0.980000,-0.004000,0.008000
7323,-0.984000,-0.008000,0.004000
7333,-0.980000,-0.004000,0.000000
7343,-0.984000,-0.008000,0.004000
7353,-0.984000,-0.012000,0.008000
7363,-0.984000,-0.008000,0.008000
7373,-0.984000,-0.012000,0.008000
7383,-0.980000,-0.008000,0.008000
7393,-0.988000,-0.008000,0.008000
7403,-0.984000,-0.012000,0.004000
7413,-0.984000,-0.008000,0.000000
7423,-0.968000,0.008000,0.056000
7433,-0.956000,0.040000,0.000000
7443,-0.976000,0.112000,-0.008000
7453,-0.980000,-0.084000,0.028000
7463,-0.988000,0.060000,0.012000
7473,-0.976000,-0.064000,0.012000
7483,-0.980000,0.020000,0.012000
7493,-0.972000,-0.104000,0.016000
7503,-1.012000,-0.032000,0.024000
7513,-0.992000,-0.044000,0.040000
7523,-0.984000,-0.012000,-0.008000
7533,-0.976000,-0.024000,0.012000
7543,-0.992000,-0.004000,0.008000
7553,-0.980000,0.032000,0.004000
7563,-0.980000,-0.012000,0.000000
7573,-0.980000,0.044000,0.000000
7583,-0.988000,-0.004000,0.004000
7593,-0.992000,-0.040000,0.024000
7603,-0.984000,0.028000,0.012000
7613,-0.976000,-0.036000,0.004000
7623,-0.984000,-0.004000,0.012000
7633,-0.980000,-0.016000,0.008000
7643,-0.980000,0.000000,0.008000
7653,-0.980000,-0.004000,0.000000
7663,-0.976000,-0.008000,0.004000
7673,-0.976000,-0.036000,0.004000
7683,-0.984000,-0.016000,0.000000
7693,-0.984000,0.016000,0.000000
7703,-0.980000,-0.020000,0.008000
7713,-0.984000,-0.004000,-0.004000
7723,-0.980000,-0.012000,0.004000
7733,-0.984000,-0.004000,-0.016000
7743,-1.000000,-0.016000,0.000000
7753,-0.976000,0.000000,0.004000
7763,-0.992000,-0.008000,0.020000
7773,-0.980000,-0.012000,0.012000
7783,-0.988000,-0.016000,-0.024000
7793,-0.988000,-0.004000,0.008000
7803,-0.988000,-0.008000,0.008000
7813,-0.976000,-0.008000,0.004000
7823,-0.976000,-0.008000,0.012000
7833,-0.980000,-0.008000,0.000000
7843,-0.984000,-0.008000,0.004000
7853,-0.984000,-0.008000,0.004000
7863,-0.984000,-0.012000,0.008000
7873,-0.980000,-0.012000,0.004000
7883,-0.980000,-0.004000,0.004000
7893,-0.984000,-0.016000,0.000000
7903,-0.984000,-0.004000,-0.004000
7913,-0.980000,-0.012000,0.008000
7923,-0.984000,-0.008000,0.004000
7933,-0.984000,-0.012000,0.008000
7943,-0.984000,-0.012000,0.004000
7953,-0.984000,-0.012000,0.004000
7963,-0.980000,-0.012000,0.004000
7973,-0.984000,-0.008000,0.000000
7983,-0.988000,-0.004000,0.000000
7993,-0.984000,-0.004000,0.000000
8003,-0.988000,-0.004000,0.008000
8013,-0.988000,-0.008000,0.012000
8023,-0.984000,-0.008000,0.004000
8033,-0.984000,-0.012000,0.012000
8043,-0.984000,-0.012000,0.008000
8053,-0.988000,-0.008000,0.016000
8063,-0.984000,-0.012000,0.008000
8073,-0.988000,-0.008000,0.008000
8083,-0.988000,-0.008000,0.000000
8093,-0.984000,-0.004000,0.004000
8103,-0.992000,-0.008000,0.004000
8113,-0.992000,-0.008000,0.012000
8123,-0.984000,0.000000,0.000000
8133,-0.984000,-0.004000,0.004000
8143,-0.988000,-0.012000,0.004000
8153,-0.976000,-0.004000,0.004000
8163,-0.984000,-0.012000,0.000000
8173,-0.984000,-0.012000,0.004000
8183,-0.984000,-0.008000,0.004000
8193,-0.984000,-0.012000,0.008000
8203,-0.976000,-0.008000,0.000000
8213,-0.992000,-0.012000,0.008000
8223,-0.984000,-0.008000,0.008000
8233,-0.988000,-0.008000,0.000000
8243,-0.984000,0.000000,0.008000
8253,-0.980000,-0.008000,0.004000
8263,-0.984000,-0.012000,0.012000
8273,-0.984000,-0.008000,0.004000
8283,-0.976000,-0.008000,0.004000
8293,-0.980000,-0.008000,0.004000
8303,-0.988000,-0.008000,0.004000
8313,-0.988000,-0.008000,0.000000
8323,-0.984000,-0.008000,0.008000
8333,-0.980000,-0.012000,0.012000
8343,-0.984000,-0.008000,0.004000
8353,-0.988000,-0.008000,0.004000
8363,-0.984000,-0.012000,0.012000
8373,-0.984000,-0.008000,0.004000
8383,-0.988000,-0.008000,-0.004000
8393,-0.972000,-0.004000,0.008000
8403,-0.976000,-0.012000,-0.028000
8413,-0.972000,0.000000,-0.016000
8423,-0.996000,-0.008000,-0.020000
8433,-0.992000,-0.008000,0.028000
8443,-0.980000,-0.004000,0.004000
8453,-0.984000,-0.008000,0.004000
8463,-0.980000,-0.008000,0.004000
8473,-0.988000,-0.008000,0.008000
8483,-0.980000,-0.008000,0.004000
8493,-0.988000,-0.012000,0.004000
8503,-0.984000,-0.012000,0.000000
8513,-0.984000,-0.016000,0.008000
8523,-0.980000,-0.008000,0.004000
8533,-0.988000,-0.008000,0.012000
8543,-0.984000,-0.004000,0.000000
8553,-0.984000,-0.008000,0.000000
8563,-0.992000,-0.008000,0.004000
8573,-0.980000,0.000000,0.004000
8583,-0.984000,-0.008000,0.008000
8593,-0.980000,-0.012000,0.008000
8603,-0.984000,-0.016000,0.012000
8613,-0.980000,-0.008000,0.004000
8623,-0.988000,-0.004000,0.004000
8633,-0.988000,0.000000,0.008000
8643,-0.984000,-0.008000,-0.004000
8653,-0.984000,-0.012000,0.008000
8663,-0.984000,-0.004000,0.004000
8673,-0.984000,-0.004000,0.004000
8683,-0.988000,-0.008000,0.000000
8693,-0.984000,-0.008000,0.004000
8703,-0.980000,-0.004000,-0.004000
8713,-0.980000,-0.004000,0.004000
8723,-0.984000,-0.008000,0.012000
8733,-0.988000,-0.008000,0.000000
8743,-0.984000,-0.008000,0.004000
8753,-0.984000,-0.012000,0.008000
8763,-0.980000,-0.008000,0.008000
8773,-0.988000,-0.012000,0.004000
8783,-0.980000,-0.004000,0.000000
8793,-0.980000,-0.012000,0.012000
8803,-0.984000,-0.012000,0.004000
8813,-0.992000,-0.004000,0.004000
8823,-0.988000,-0.008000,0.004000
8833,-0.988000,-0.008000,0.004000
8843,-0.984000,-0.008000,0.000000
8853,-0.980000,-0.012000,0.008000
8863,-0.976000,-0.008000,0.008000
8873,-0.980000,-0.008000,0.004000
8883,-0.980000,-0.012000,0.008000
8893,-0.988000,-0.008000,0.004000
8903,-0.984000,-0.008000,0.008000
8913,-0.988000,-0.004000,0.000000
8923,-0.980000,-0.008000,0.008000
8933,-0.988000,-0.012000,0.004000
8943,-0.988000,-0.012000,0.008000
8953,-0.988000,-0.008000,0.004000
8963,-0.984000,-0.004000,0.000000
8973,-0.988000,-0.008000,0.004000
8983,-0.988000,-0.008000,0.012000
8993,-0.980000,-0.016000,0.004000
9003,-0.980000,-0.012000,0.000000
9013,-0.984000,-0.008000,0.008000
9023,-0.988000,-0.004000,0.004000
9033,-0.980000,-0.008000,0.008000
9043,-0.980000,0.000000,0.004000
9053,-0.984000,-0.004000,0.004000
9063,-0.996000,-0.008000,0.020000
9073,-0.980000,-0.016000,0.020000
9083,-0.992000,-0.004000,0.004000
9093,-0.980000,-0.008000,-0.016000
9103,-0.984000,-0.012000,0.008000
9113,-0.984000,-0.008000,0.004000
9123,-0.984000,-0.004000,0.000000
9133,-0.980000,-0.008000,0.008000
9143,-0.984000,-0.008000,0.004000
9153,-0.984000,-0.008000,0.008000
9163,-0.980000,-0.012000,0.004000
9173,-0.980000,-0.008000,0.000000
9183,-0.984000,-0.008000,0.000000
9193,-0.980000,-0.012000,0.008000
9203,-0.980000,-0.012000,0.000000
9213,-0.984000,-0.008000,0.004000
9223,-0.984000,0.000000,0.000000
9233,-0.988000,-0.008000,0.008000
9243,-0.984000,-0.008000,0.008000
9253,-0.984000,-0.012000,0.008000
9263,-0.988000,-0.012000,0.008000
9273,-0.984000,-0.008000,0.008000
9283,-0.984000,-0.012000,0.004000
9293,-0.984000,-0.016000,0.004000
9303,-0.984000,-0.012000,0.004000
9313,-0.984000,-0.008000,0.012000
9323,-0.980000,-0.008000,0.008000
9333,-0.976000,-0.012000,-0.004000
9343,-0.980000,-0.004000,0.000000
9353,-0.984000,-0.008000,-0.004000
9363,-0.980000,-0.008000,-0.004000
9373,-0.980000,-0.008000,0.008000
9383,-0.988000,-0.012000,0.004000
9393,-0.984000,-0.008000,0.012000
9403,-0.988000,-0.008000,0.004000
9413,-0.988000,-0.004000,-0.004000
9423,-0.988000,-0.008000,0.004000
9433,-0.984000,-0.008000,0.008000
9443,-0.988000,-0.008000,0.004000
9453,-0.984000,-0.008000,0.008000
9463,-0.988000,-0.012000,0.004000
9473,-0.980000,-0.012000,0.012000
9483,-0.984000,-0.012000,0.004000
9493,-0.980000,-0.012000,0.008000
9503,-0.980000,-0.008000,0.004000
9513,-0.980000,-0.012000,0.008000
9523,-0.984000,-0.012000,0.004000
9533,-0.988000,-0.008000,0.004000
9543,-0.984000,-0.008000,0.008000
9553,-0.984000,-0.012000,0.004000
9563,-0.988000,-0.004000,0.000000
9573,-0.988000,-0.008000,0.000000
9583,-0.980000,-0.012000,0.004000
9593,-0.980000,-0.008000,0.008000
9603,-0.984000,-0.004000,0.004000
9613,-0.984000,-0.012000,0.000000
9623,-0.984000,-0.012000,0.004000
9633,-0.984000,-0.008000,0.004000
9643,-0.984000,-0.008000,0.008000
9653,-0.988000,-0.008000,0.012000
9663,-0.984000,-0.004000,0.004000
9673,-0.988000,-0.004000,0.008000
9683,-0.984000,-0.004000,0.000000
9693,-0.988000,-0.008000,0.004000
9703,-0.976000,0.004000,-0.004000
9713,-0.996000,-0.008000,0.000000
9723,-0.980000,-0.016000,0.032000
9733,-0.980000,-0.008000,0.024000
9743,-0.988000,0.000000,-0.004000
9753,-0.984000,-0.012000,0.008000
9763,-0.984000,-0.008000,0.008000
9773,-0.988000,-0.004000,0.004000
9783,-0.984000,-0.008000,0.008000
9793,-0.984000,-0.008000,0.000000
9803,-0.988000,-0.008000,0.008000
9813,-0.984000,-0.004000,0.008000
9823,-0.980000,-0.012000,0.004000
9833,-0.984000,-0.012000,0.004000
9843,-0.972000,-0.008000,0.000000
9853,-0.988000,-0.008000,0.008000
9863,-0.984000,-0.008000,0.004000
9873,-0.984000,-0.008000,0.000000
9883,-0.984000,-0.012000,0.008000
9893,-0.984000,-0.008000,0.004000
9903,-0.984000,-0.016000,0.004000
9913,-0.984000,-0.008000,0.000000
9923,-0.980000,-0.008000,0.004000
9933,-0.984000,-0.008000,0.004000
9943,-0.984000,-0.016000,0.000000
9953,-0.984000,-0.012000,0.008000
9963,-0.976000,-0.012000,0.004000
9973,-0.984000,-0.008000,0.004000
9983,-0.988000,-0.008000,0.008000
9993,-0.984000,-0.012000,0.004000
10003,-0.984000,-0.004000,-0.004000
10013,-0.980000,-0.012000,0.004000
10023,-0.984000,-0.004000,0.012000
10033,-0.976000,-0.008000,0.000000
10043,-0.988000,-0.012000,0.008000
10053,-0.984000,-0.012000,-0.004000
10063,-0.980000,-0.008000,0.000000
10073,-0.980000,-0.008000,0.008000
10083,-0.980000,-0.012000,0.008000
10093,-0.984000,-0.004000,0.004000
10103,-0.980000,-0.008000,0.000000
10113,-0.988000,-0.004000,0.000000
10123,-0.984000,-0.012000,0.004000
10133,-0.988000,-0.012000,0.008000
10143,-0.980000,-0.012000,0.008000
10153,-0.988000,-0.012000,0.008000
10163,-0.988000,-0.008000,0.000000
10173,-0.980000,-0.004000,0.008000
10183,-0.984000,-0.008000,0.004000
10193,-0.984000,-0.012000,0.008000
10203,-0.984000,-0.016000,0.000000
10213,-0.980000,-0.008000,0.000000
10223,-0.988000,-0.012000,0.012000
10233,-0.988000,-0.012000,0.008000
10243,-0.984000,-0.008000,0.004000
10253,-0.992000,-0.004000,0.008000
10263,-0.984000,-0.012000,0.000000
10273,-0.984000,-0.004000,0.008000
10283,-0.984000,-0.008000,0.000000
10293,-0.984000,-0.012000,0.008000
10303,-0.980000,-0.004000,0.004000
10313,-0.980000,-0.008000,0.008000
10323,-0.980000,-0.004000,0.004000
10333,-0.980000,-0.004000,0.004000
10343,-0.980000,-0.008000,0.008000
10353,-0.980000,-0.008000,0.024000
10363,-0.992000,-0.012000,0.004000
10373,-0.964000,-0.012000,0.020000
10383,-0.988000,-0.020000,0.008000
10393,-0.964000,-0.012000,-0.012000
10403,-0.980000,-0.020000,0.012000
10413,-0.992000,-0.016000,0.008000
10423,-0.980000,-0.012000,0.012000
10433,-0.984000,-0.008000,0.004000
10443,-0.980000,-0.012000,0.000000
10453,-0.976000,-0.012000,0.004000
10463,-0.976000,-0.008000,0.008000
10473,-0.980000,-0.008000,0.004000
10483,-0.980000,-0.008000,0.004000
10493,-0.984000,-0.012000,0.008000
10503,-0.984000,-0.012000,0.004000
10513,-0.984000,-0.012000,0.008000
10523,-0.988000,-0.008000,-0.004000
10533,-0.984000,-0.008000,0.000000
10543,-0.988000,-0.012000,0.008000
10553,-0.980000,-0.020000,0.004000
10563,-0.988000,-0.004000,0.008000
10573,-0.984000,-0.012000,0.000000
10583,-0.984000,-0.008000,0.004000
10593,-0.984000,-0.004000,0.004000
10603,-0.984000,-0.008000,0.008000
10613,-0.980000,-0.012000,0.004000
10623,-0.984000,-0.008000,0.004000
10633,-0.984000,-0.008000,0.008000
10643,-0.984000,-0.012000,0.004000
10653,-0.984000,-0.016000,0.004000
10663,-0.984000,-0.012000,0.004000
10673,-0.988000,-0.008000,0.012000
10683,-0.984000,-0.004000,0.000000
10693,-0.980000,-0.008000,0.004000
10703,-0.980000,-0.016000,0.008000
10713,-0.996000,-0.008000,0.004000
10723,-0.988000,-0.012000,0.008000
10733,-0.984000,-0.012000,0.000000
10743,-0.980000,-0.008000,0.004000
10753,-0.988000,-0.008000,0.012000
10763,-0.984000,-0.008000,0.004000
10773,-0.984000,-0.012000,0.000000
10783,-0.988000,-0.008000,0.008000
10793,-0.992000,-0.016000,0.012000
10803,-0.988000,-0.008000,0.008000
10813,-0.988000,-0.008000,-0.004000
10823,-0.980000,-0.004000,0.020000
10833,-0.984000,-0.012000,0.020000
10843,-0.980000,-0.012000,-0.012000
10853,-0.988000,-0.008000,0.008000
10863,-0.984000,-0.008000,0.008000
10873,-0.984000,-0.008000,0.008000
10883,-0.992000,-0.008000,0.004000
10893,-0.980000,-0.004000,0.008000
10903,-0.980000,-0.008000,0.012000
10913,-0.984000,-0.008000,0.004000
10923,-0.984000,-0.008000,0.012000
10933,-0.984000,-0.008000,0.012000
10943,-0.992000,-0.016000,0.000000
10953,-0.984000,-0.008000,0.012000
10963,-0.980000,-0.016000,0.004000
10973,-0.984000,-0.008000,0.004000
10983,-0.996000,-0.016000,0.012000
10993,-0.976000,0.008000,-0.012000
11003,-0.984000,-0.016000,0.008000
11013,-0.968000,-0.008000,0.004000
11023,-0.972000,-0.008000,0.008000
11033,-0.984000,-0.012000,-0.028000
11043,-0.996000,0.004000,0.028000
11053,-0.976000,-0.008000,0.004000
11063,-0.984000,-0.012000,-0.024000
11073,-0.988000,-0.008000,0.004000
11083,-0.992000,-0.008000,0.008000
11093,-0.984000,-0.008000,0.004000
11103,-0.980000,-0.008000,0.004000
11113,-0.980000,-0.012000,0.004000
11123,-0.984000,0.000000,0.008000
11133,-0.980000,-0.012000,0.012000
11143,-0.984000,-0.004000,0.004000
11153,-0.984000,-0.008000,0.004000
11163,-0.988000,-0.004000,0.004000
11173,-0.992000,-0.008000,0.004000
11183,-0.984000,-0.008000,0.004000
11193,-0.988000,-0.012000,0.008000
11203,-0.988000,-0.008000,0.004000
11213,-0.984000,-0.012000,-0.004000
11223,-0.984000,-0.008000,0.004000
11233,-0.984000,-0.008000,0.004000
11243,-0.992000,-0.004000,0.004000
11253,-0.980000,-0.008000,0.004000
11263,-0.988000,-0.008000,0.004000
11273,-0.984000,-0.008000,0.008000
11283,-0.984000,-0.008000,0.008000
11293,-0.988000,-0.008000,0.008000
11303,-0.984000,-0.012000,0.000000
11313,-0.984000,-0.008000,0.004000
11323,-0.988000,-0.004000,0.004000
11333,-0.988000,-0.008000,0.012000
11343,-0.984000,-0.008000,0.008000
11353,-0.980000,-0.004000,0.012000
11363,-0.980000,-0.016000,0.000000
11373,-0.984000,-0.008000,0.004000
11383,-0.988000,-0.008000,0.008000
11393,-0.980000,-0.016000,0.012000
11403,-0.984000,-0.008000,0.004000
11413,-0.988000,-0.008000,0.004000
11423,-0.988000,-0.008000,0.004000
11433,-0.988000,-0.008000,0.004000
11443,-0.976000,0.000000,0.000000
11453,-0.984000,-0.012000,0.000000
11463,-0.984000,-0.004000,0.000000
11473,-0.988000,0.000000,0.012000
11483,-0.988000,0.004000,0.048000
11493,-0.988000,-0.008000,-0.008000
11503,-0.984000,-0.008000,0.008000
11513,-0.984000,-0.012000,0.008000
11523,-0.988000,-0.008000,0.004000
11533,-0.980000,-0.008000,0.008000
11543,-0.992000,-0.012000,0.004000
11553,-0.988000,-0.008000,0.004000
11563,-0.980000,-0.008000,0.000000
11573,-0.980000,-0.008000,0.004000
11583,-0.988000,-0.008000,0.008000
11593,-0.980000,-0.004000,-0.004000
11603,-0.980000,-0.004000,0.000000
11613,-0.980000,-0.012000,0.016000
11623,-0.972000,-0.012000,0.016000
11633,-0.984000,-0.004000,0.024000
11643,-0.984000,-0.012000,-0.004000
11653,-0.976000,-0.004000,0.004000
11663,-0.980000,-0.012000,0.012000
11673,-0.980000,-0.008000,0.016000
11683,-0.984000,-0.004000,0.020000
11693,-0.992000,0.000000,0.048000
11703,-0.992000,-0.012000,0.012000
11713,-0.976000,0.000000,0.020000
11723,-0.988000,-0.004000,0.004000
11733,-0.984000,-0.012000,0.008000
11743,-0.980000,-0.008000,0.000000
11753,-0.984000,-0.012000,0.004000
11763,-0.984000,-0.008000,0.016000
11773,-0.992000,-0.012000,0.004000
11783,-0.984000,-0.012000,0.008000
11793,-0.984000,-0.008000,-0.004000
11803,-0.988000,-0.012000,0.004000
11813,-0.984000,-0.016000,0.004000
11823,-0.984000,-0.008000,0.008000
11833,-0.980000,-0.012000,0.000000
11843,-0.984000,-0.004000,0.008000
11853,-0.984000,-0.004000,0.004000
11863,-0.988000,-0.004000,0.000000
11873,-0.988000,-0.012000,0.000000
11883,-0.976000,-0.008000,0.004000
11893,-0.976000,-0.008000,0.000000
11903,-0.984000,-0.016000,0.004000
11913,-0.988000,-0.008000,0.008000
11923,-0.984000,-0.012000,0.004000
11933,-0.980000,-0.004000,0.004000
11943,-0.984000,-0.008000,0.008000
11953,-0.984000,-0.008000,0.004000
11963,-0.988000,-0.012000,0.004000
11973,-0.980000,-0.012000,0.012000
11983,-0.984000,-0.004000,0.012000
11993,-0.980000,-0.004000,0.004000
12003,-0.988000,-0.008000,0.000000
12013,-0.984000,-0.012000,0.008000
12023,-0.988000,-0.004000,0.004000
12033,-0.988000,-0.008000,0.004000
12043,-0.988000,-0.012000,0.008000
12053,-0.980000,-0.012000,0.000000
12063,-0.980000,-0.004000,0.008000
12073,-0.984000,-0.016000,0.004000
12083,-0.980000,-0.012000,0.004000
12093,-0.984000,-0.012000,0.000000
12103,-0.984000,-0.004000,-0.004000
12113,-0.984000,-0.008000,0.000000
12123,-0.972000,-0.008000,0.004000
12133,-0.984000,-0.012000,0.008000
12143,-0.988000,-0.008000,0.008000
12153,-0.984000,-0.008000,0.004000
12163,-0.988000,-0.008000,0.004000
12173,-0.980000,-0.012000,0.004000
12183,-0.992000,-0.008000,0.004000
12193,-0.988000,-0.012000,0.000000
12203,-0.980000,-0.008000,0.008000
12213,-0.980000,-0.004000,0.004000
12223,-0.988000,-0.004000,0.004000
12233,-0.976000,-0.004000,-0.004000
12243,-0.976000,-0.008000,0.004000
12253,-0.984000,-0.008000,0.004000
12263,-0.976000,-0.008000,0.008000
12273,-0.980000,-0.008000,0.008000
12283,-0.980000,-0.008000,0.004000
12293,-0.980000,0.000000,0.004000
12303,-0.992000,-0.012000,0.008000
12313,-0.984000,-0.008000,0.012000
12323,-0.984000,-0.008000,0.004000
12333,-0.996000,-0.004000,0.004000
12343,-0.976000,-0.008000,0.028000
12353,-1.000000,-0.008000,0.004000
12363,-1.000000,-0.004000,0.016000
12373,-0.988000,-0.020000,0.032000
12383,-0.976000,-0.008000,0.024000
12393,-0.988000,-0.008000,0.008000
12403,-0.988000,-0.008000,0.000000
12413,-0.984000,-0.004000,0.000000
12423,-0.984000,-0.008000,0.004000
12433,-0.980000,-0.008000,0.004000
12443,-0.980000,-0.012000,0.000000
12453,-0.984000,-0.008000,0.004000
12463,-0.988000,-0.008000,0.000000
12473,-0.980000,-0.008000,0.012000
12483,-0.984000,0.000000,0.036000
12493,-0.984000,-0.024000,0.000000
12503,-0.980000,-0.008000,0.000000
12513,-0.992000,-0.004000,0.004000
12523,-0.980000,-0.016000,0.008000
12533,-0.984000,-0.012000,0.008000
12543,-0.996000,-0.004000,0.008000
12553,-0.984000,-0.012000,0.004000
12563,-0.992000,-0.008000,-0.004000
12573,-0.988000,-0.008000,0.008000
12583,-0.980000,-0.008000,0.008000
12593,-0.980000,-0.012000,0.004000
12603,-0.980000,-0.008000,0.016000
12613,-0.980000,-0.008000,0.012000
12623,-0.992000,-0.008000,0.012000
12633,-0.988000,-0.008000,0.004000
12643,-0.980000,-0.008000,0.008000
12653,-0.984000,-0.008000,0.008000
12663,-0.984000,-0.008000,0.012000
12673,-0.988000,-0.008000,0.008000
12683,-0.984000,-0.012000,0.004000
12693,-0.984000,-0.012000,0.004000
12703,-0.988000,-0.012000,0.004000
12713,-0.984000,-0.008000,0.008000
12723,-0.984000,-0.008000,0.008000
12733,-0.988000,-0.012000,0.012000
12743,-0.988000,-0.008000,0.008000
12753,-0.984000,-0.004000,0.008000
12763,-0.984000,-0.012000,0.004000
12773,-0.984000,-0.008000,0.008000
12783,-0.984000,-0.012000,0.004000
12793,-0.980000,-0.004000,-0.012000
12803,-0.980000,-0.008000,-0.004000
12813,-0.980000,-0.004000,0.020000
12823,-0.980000,-0.008000,0.008000
12833,-0.984000,0.000000,0.012000
12843,-0.984000,-0.008000,0.004000
12853,-0.988000,-0.008000,0.004000
12863,-0.988000,-0.008000,0.000000
12873,-0.984000,-0.008000,0.004000
12883,-0.984000,-0.004000,0.016000
12893,-0.984000,-0.008000,0.008000
12903,-0.980000,-0.008000,0.008000
12913,-0.984000,-0.004000,0.004000
12923,-0.980000,-0.004000,0.000000
12933,-0.980000,-0.008000,-0.004000
12943,-0.984000,-0.012000,0.012000
12953,-0.980000,-0.004000,0.008000
12963,-0.984000,-0.012000,0.000000
12973,-0.988000,-0.008000,0.000000
12983,-0.980000,-0.016000,-0.008000
12993,-0.988000,-0.004000,0.004000
13003,-0.992000,0.000000,0.000000
13013,-0.968000,-0.008000,-0.012000
13023,-1.000000,-0.004000,-0.024000
13033,-0.988000,-0.004000,0.004000
13043,-0.984000,-0.012000,0.000000
13053,-0.976000,-0.008000,0.008000
13063,-0.980000,-0.008000,0.008000
13073,-0.984000,-0.008000,0.004000
13083,-0.984000,-0.008000,0.008000
13093,-0.984000,-0.008000,0.000000
13103,-0.984000,-0.008000,0.004000
13113,-0.980000,-0.004000,0.000000
13123,-0.988000,-0.016000,0.000000
13133,-0.980000,-0.008000,0.008000
13143,-0.988000,-0.012000,0.004000
13153,-0.980000,-0.004000,0.000000
13163,-0.984000,-0.008000,0.004000
13173,-0.984000,-0.012000,0.004000
13183,-0.980000,-0.016000,0.004000
13193,-0.984000,-0.008000,0.008000
13203,-0.980000,-0.008000,0.004000
13213,-0.980000,-0.008000,0.012000
13223,-0.980000,-0.012000,0.004000
13233,-0.976000,-0.004000,0.000000
13243,-0.980000,-0.004000,0.016000
13253,-0.984000,-0.016000,0.004000
13263,-0.988000,-0.012000,0.008000
13273,-0.980000,-0.004000,-0.004000
13283,-0.992000,-0.004000,0.004000
13293,-0.988000,-0.004000,0.004000
13303,-0.980000,-0.008000,0.004000
13313,-0.984000,-0.012000,0.000000
13323,-0.980000,-0.008000,0.008000
13333,-0.984000,-0.012000,0.004000
13343,-0.980000,-0.012000,0.004000
13353,-0.980000,-0.004000,0.004000
13363,-0.988000,-0.008000,0.004000
13373,-0.988000,-0.012000,0.000000
13383,-0.984000,-0.012000,0.000000
13393,-0.980000,-0.008000,0.004000
13403,-0.988000,-0.004000,0.004000
13413,-0.980000,-0.008000,0.004000
13423,-0.980000,-0.008000,0.004000
13433,-0.984000,-0.004000,0.000000
13443,-0.984000,-0.004000,0.004000
13453,-0.984000,-0.008000,0.004000
13463,-0.980000,-0.012000,0.008000
13473,-0.984000,-0.004000,0.000000
13483,-0.984000,-0.012000,0.004000
13493,-0.984000,-0.008000,0.008000
13503,-0.980000,-0.012000,0.000000
13513,-0.992000,-0.012000,0.008000
13523,-0.980000,-0.004000,0.004000
13533,-0.988000,-0.020000,0.016000
13543,-0.984000,-0.008000,-0.004000
13553,-0.980000,-0.008000,0.008000
13563,-0.984000,-0.012000,0.004000
13573,-0.988000,-0.008000,0.004000
13583,-0.984000,-0.016000,0.004000
13593,-0.984000,-0.008000,0.012000
13603,-0.980000,-0.008000,0.004000
13613,-0.984000,-0.012000,0.000000
13623,-0.988000,-0.008000,0.008000
13633,-0.984000,-0.016000,0.004000
13643,-0.984000,-0.012000,0.016000
13653,-0.988000,-0.008000,-0.004000
13663,-0.984000,-0.016000,0.008000
13673,-0.972000,-0.008000,0.016000
13683,-0.996000,0.000000,-0.012000
13693,-0.984000,0.000000,0.020000
13703,-0.992000,-0.016000,-0.012000
13713,-0.984000,-0.004000,0.012000
13723,-0.984000,-0.008000,0.012000
13733,-0.984000,-0.008000,0.012000
13743,-0.984000,-0.004000,0.004000
13753,-0.988000,-0.012000,0.012000
13763,-0.984000,-0.012000,0.008000
13773,-0.984000,-0.008000,0.000000
13783,-0.980000,-0.012000,0.008000
13793,-0.988000,-0.008000,0.000000
13803,-0.988000,-0.012000,0.008000
13813,-0.988000,-0.012000,0.008000
13823,-0.984000,-0.008000,0.008000
13833,-0.984000,-0.012000,0.008000
13843,-0.988000,-0.004000,0.000000
13853,-0.980000,-0.008000,0.004000
13863,-0.980000,-0.008000,0.000000
13873,-0.980000,-0.008000,0.012000
13883,-0.976000,-0.012000,0.004000
13893,-0.980000,-0.004000,0.004000
13903,-0.984000,-0.012000,0.008000
13913,-0.984000,-0.008000,0.008000
13923,-0.984000,-0.008000,0.004000
13933,-0.980000,-0.012000,0.000000
13943,-0.988000,-0.008000,0.012000
13953,-0.984000,-0.008000,0.000000
13963,-0.988000,-0.012000,0.004000
13973,-0.984000,-0.012000,0.008000
13983,-0.988000,-0.012000,0.012000
13993,-0.984000,-0.012000,0.016000
14003,-0.980000,-0.004000,0.008000
14013,-0.984000,-0.008000,0.004000
14023,-0.984000,-0.004000,0.004000
14033,-0.976000,-0.008000,0.004000
14043,-0.988000,-0.008000,0.004000
14053,-0.992000,-0.012000,0.008000
14063,-0.984000,-0.012000,0.004000
14073,-0.988000,-0.008000,0.012000
14083,-0.984000,-0.012000,0.004000
14093,-0.988000,-0.008000,0.004000
14103,-0.980000,-0.008000,0.008000
14113,-0.988000,-0.004000,0.012000
14123,-0.984000,-0.008000,0.000000
14133,-0.980000,-0.008000,0.008000
14143,-0.984000,-0.008000,-0.004000
14153,-0.976000,-0.004000,0.004000
14163,-0.988000,-0.008000,0.008000
14173,-0.984000,-0.012000,0.012000
14183,-0.980000,-0.012000,0.008000
14193,-0.980000,-0.008000,0.008000
14203,-0.988000,-0.008000,0.004000
14213,-0.988000,-0.012000,0.008000
14223,-0.988000,-0.008000,0.004000
14233,-0.992000,-0.004000,0.000000
14243,-0.984000,-0.012000,0.012000
14253,-0.980000,-0.012000,0.008000
14263,-0.984000,-0.008000,0.012000
14273,-0.980000,-0.008000,0.004000
14283,-0.988000,-0.012000,0.008000
14293,-0.980000,-0.004000,0.004000
14303,-0.988000,-0.004000,0.000000
14313,-0.992000,-0.008000,0.008000
14323,-0.996000,-0.012000,0.000000
14333,-1.000000,-0.016000,0.004000
14343,-0.988000,-0.016000,0.004000
14353,-0.968000,-0.012000,-0.008000
14363,-1.008000,-0.020000,-0.008000
14373,-0.968000,-0.012000,-0.032000
14383,-0.984000,-0.012000,0.000000
14393,-0.984000,-0.008000,0.000000
14403,-0.984000,-0.008000,0.008000
14413,-0.980000,-0.004000,0.008000
14423,-0.984000,-0.008000,0.000000
14433,-0.992000,-0.004000,0.008000
14443,-0.984000,-0.008000,0.008000
14453,-0.980000,-0.008000,0.000000
14463,-0.988000,-0.004000,0.004000
14473,-0.996000,-0.008000,0.004000
14483,-0.984000,-0.008000,0.000000
14493,-0.992000,-0.012000,0.008000
14503,-0.984000,-0.008000,0.012000
14513,-0.984000,-0.004000,0.004000
14523,-0.980000,-0.012000,0.008000
14533,-0.984000,-0.004000,0.016000
14543,-0.984000,-0.008000,0.000000
14553,-0.976000,-0.012000,0.008000
14563,-0.984000,-0.012000,0.000000
14573,-0.984000,-0.004000,0.008000
14583,-0.988000,-0.012000,0.012000
14593,-0.980000,-0.008000,0.008000
14603,-0.980000,-0.012000,0.004000
14613,-0.988000,-0.012000,0.004000
14623,-0.984000,-0.008000,0.004000
14633,-0.976000,-0.008000,0.000000
14643,-0.988000,-0.012000,0.004000
14653,-0.988000,-0.008000,0.000000
14663,-0.980000,-0.012000,0.004000
14673,-0.988000,-0.012000,0.008000
14683,-0.984000,-0.008000,0.000000
14693,-0.984000,-0.008000,0.004000
14703,-0.988000,-0.012000,0.008000
14713,-0.972000,-0.008000,0.000000
14723,-0.984000,-0.008000,0.008000
14733,-0.984000,-0.016000,0.000000
14743,-0.960000,-0.164000,0.088000
14753,-0.972000,0.020000,0.012000
14763,-0.984000,0.208000,-0.024000
14773,-0.976000,-0.012000,-0.044000
14783,-0.972000,0.028000,0.020000
14793,-0.968000,-0.044000,0.016000
14803,-0.972000,-0.028000,0.004000
14813,-0.984000,0.012000,-0.004000
14823,-0.996000,0.008000,0.000000
14833,-0.992000,-0.048000,0.004000
14843,-0.992000,-0.120000,0.012000
14853,-0.996000,-0.008000,0.004000
14863,-0.976000,-0.032000,0.004000
14873,-0.992000,0.052000,-0.032000
14883,-0.972000,-0.036000,0.008000
14893,-0.984000,-0.044000,0.036000
14903,-0.980000,-0.024000,0.016000
14913,-0.988000,0.052000,-0.020000
14923,-0.984000,-0.004000,-0.012000
14933,-0.992000,-0.044000,0.012000
14943,-0.984000,-0.036000,0.028000
14953,-0.984000,-0.040000,0.016000
14963,-0.984000,-0.012000,0.016000
14973,-0.992000,-0.016000,0.012000
14983,-0.984000,-0.016000,0.008000
14993,-0.988000,0.000000,0.000000
15003,-0.992000,-0.004000,0.004000
15013,-0.976000,0.012000,0.000000
15023,-0.996000,-0.012000,-0.044000
15033,-0.984000,0.000000,0.020000
15043,-0.984000,-0.020000,0.008000
15053,-0.984000,-0.012000,0.004000
15063,-0.988000,-0.008000,0.004000
15073,-0.976000,-0.008000,0.000000
15083,-0.980000,-0.008000,0.000000
15093,-0.984000,-0.004000,0.000000
15103,-0.980000,-0.012000,0.008000
15113,-0.984000,-0.004000,0.000000
15123,-0.980000,-0.004000,0.004000
15133,-0.984000,-0.012000,0.000000
15143,-0.984000,-0.004000,0.008000
15153,-0.980000,-0.008000,0.008000
15163,-0.980000,-0.008000,0.008000
15173,-0.984000,-0.012000,0.004000
15183,-0.980000,-0.008000,0.004000
15193,-0.984000,-0.008000,0.000000
15203,-0.984000,-0.008000,0.012000
15213,-0.992000,-0.008000,0.004000
15223,-0.980000,-0.012000,0.008000
15233,-0.980000,-0.016000,0.000000
15243,-0.980000,-0.008000,0.000000
15253,-0.988000,-0.008000,0.008000
15263,-0.980000,0.000000,0.012000
15273,-0.988000,-0.012000,0.000000
15283,-0.980000,-0.008000,-0.004000
15293,-0.980000,-0.008000,0.008000
15303,-0.984000,-0.008000,0.004000
15313,-0.980000,-0.008000,0.008000
15323,-0.988000,-0.012000,0.004000
15333,-0.984000,-0.012000,0.008000
15343,-0.976000,-0.012000,0.004000
15353,-0.984000,-0.008000,0.004000
15363,-0.984000,-0.016000,0.004000
15373,-0.984000,-0.008000,0.004000
15383,-0.988000,-0.008000,0.008000
15393,-0.984000,-0.004000,-0.004000
15403,-0.988000,-0.012000,0.004000
15413,-0.984000,-0.008000,0.012000
15423,-0.988000,-0.012000,0.004000
15433,-0.984000,-0.008000,0.004000
15443,-0.984000,-0.012000,0.004000
15453,-0.984000,-0.016000,0.008000
15463,-0.980000,-0.012000,0.000000
15473,-0.984000,-0.008000,0.004000
15483,-0.988000,-0.008000,0.000000
15493,-0.988000,-0.012000,0.008000
15503,-0.988000,-0.004000,0.008000
15513,-0.984000,-0.004000,0.004000
15523,-0.988000,-0.012000,0.008000
15533,-0.988000,-0.004000,0.004000
15543,-0.988000,-0.008000,0.004000
15553,-0.992000,-0.008000,0.004000
15563,-0.984000,-0.004000,0.000000
15573,-0.984000,-0.008000,0.004000
15583,-0.988000,-0.008000,0.012000
15593,-0.984000,-0.008000,0.000000
15603,-0.980000,-0.008000,0.004000
15613,-0.988000,-0.008000,0.012000
15623,-0.980000,-0.008000,0.000000
15633,-0.980000,-0.012000,0.004000
15643,-0.988000,-0.004000,0.000000
15653,-0.984000,0.000000,0.012000
15663,-0.976000,-0.008000,0.008000
15673,-0.988000,-0.012000,0.020000
15683,-0.980000,-0.020000,0.024000
15693,-0.964000,-0.016000,0.016000
15703,-0.992000,-0.016000,0.008000
15713,-0.980000,-0.004000,0.000000
15723,-0.980000,-0.008000,0.008000
15733,-0.984000,-0.004000,0.004000
15743,-0.980000,-0.012000,0.000000
15753,-0.980000,-0.008000,0.008000
15763,-0.984000,-0.008000,0.004000
15773,-0.984000,-0.004000,0.004000
15783,-0.988000,-0.008000,0.004000
15793,-0.992000,-0.012000,0.004000
15803,-0.984000,-0.004000,0.000000
15813,-0.996000,-0.008000,0.000000
15823,-0.988000,-0.008000,-0.004000
15833,-0.980000,-0.008000,0.012000
15843,-0.988000,-0.012000,0.000000
15853,-0.992000,-0.008000,-0.004000
15863,-0.988000,-0.012000,0.004000
15873,-0.988000,-0.008000,0.004000
15883,-0.976000,-0.012000,0.004000
15893,-0.988000,-0.012000,0.012000
15903,-0.980000,-0.008000,0.004000
15913,-0.988000,-0.012000,0.008000
15923,-0.980000,-0.004000,0.012000
15933,-0.984000,-0.008000,0.004000
15943,-0.980000,0.000000,0.004000
15953,-0.980000,-0.008000,0.004000
15963,-0.984000,-0.008000,0.008000
15973,-0.976000,-0.004000,0.004000
15983,-0.988000,-0.004000,0.008000
15993,-0.988000,-0.008000,0.004000
16003,-0.984000,-0.008000,0.000000
16013,-0.988000,-0.008000,0.008000
16023,-0.980000,-0.004000,0.004000
16033,-0.980000,-0.012000,0.004000
16043,-0.988000,-0.012000,0.004000
16053,-0.980000,-0.008000,0.000000
16063,-0.984000,-0.012000,0.008000
16073,-0.984000,-0.004000,0.000000
16083,-0.992000,-0.008000,0.008000
16093,-0.980000,-0.004000,0.004000
16103,-0.988000,-0.008000,0.000000
16113,-0.980000,-0.008000,0.012000
16123,-0.984000,-0.012000,0.000000
16133,-0.984000,-0.008000,0.008000
16143,-0.988000,-0.012000,0.000000
16153,-0.988000,-0.008000,0.004000
16163,-0.980000,-0.012000,0.008000
16173,-0.980000,-0.008000,0.004000
16183,-0.988000,-0.004000,0.008000
16193,-0.980000,-0.012000,0.004000
16203,-0.984000,-0.004000,0.000000
16213,-0.988000,-0.008000,0.008000
16223,-0.984000,-0.004000,0.008000
16233,-0.984000,-0.004000,0.000000
16243,-0.984000,-0.012000,0.008000
16253,-0.984000,-0.008000,0.004000
16263,-0.976000,-0.004000,0.004000
16273,-0.976000,-0.008000,0.004000
16283,-0.984000,-0.004000,0.008000
16293,-0.980000,-0.008000,0.008000
16303,-0.988000,-0.008000,0.004000
16313,-0.980000,-0.020000,0.008000
16323,-0.996000,-0.012000,0.008000
16333,-0.984000,-0.020000,0.032000
16343,-1.000000,-0.016000,0.020000
16353,-0.980000,0.000000,0.004000
16363,-0.988000,-0.012000,-0.004000
16373,-0.976000,-0.012000,0.008000
16383,-0.988000,-0.012000,0.004000
16393,-0.988000,-0.012000,0.000000
16403,-0.984000,-0.012000,0.012000
16413,-0.984000,-0.012000,0.012000
16423,-0.988000,-0.008000,0.004000
16433,-0.984000,-0.012000,0.008000
16443,-0.984000,-0.016000,0.012000
16453,-0.984000,-0.008000,0.008000
16463,-0.988000,-0.004000,0.008000
16473,-0.988000,-0.012000,0.000000
16483,-0.984000,-0.008000,0.000000
16493,-0.988000,-0.012000,0.004000
16503,-0.988000,-0.008000,0.008000
16513,-0.976000,-0.012000,0.004000
16523,-0.988000,-0.004000,0.008000
16533,-0.988000,-0.008000,0.008000
16543,-0.980000,-0.012000,0.004000
16553,-0.976000,-0.008000,0.012000
16563,-0.984000,-0.004000,0.004000
16573,-0.984000,-0.008000,0.008000
16583,-0.980000,-0.012000,0.004000
16593,-0.980000,-0.012000,0.008000
16603,-0.992000,-0.008000,0.008000
16613,-0.988000,-0.004000,0.000000
16623,-0.984000,-0.012000,0.000000
16633,-0.976000,-0.008000,0.000000
16643,-0.980000,-0.016000,0.012000
16653,-0.984000,-0.012000,0.008000
16663,-0.992000,-0.008000,0.008000
16673,-0.984000,-0.004000,0.004000
16683,-0.988000,-0.004000,0.000000
16693,-0.988000,-0.008000,0.012000
16703,-0.984000,-0.012000,0.004000
16713,-0.980000,-0.012000,0.004000
16723,-0.976000,-0.008000,0.008000
16733,-0.980000,-0.008000,0.004000
16743,-0.984000,-0.008000,0.012000
16753,-0.988000,-0.012000,0.004000
16763,-0.984000,-0.008000,0.008000
16773,-0.988000,-0.008000,0.008000
16783,-0.984000,-0.012000,0.000000
16793,-0.984000,-0.008000,0.012000
16803,-0.984000,-0.012000,0.000000
16813,-0.992000,-0.004000,0.008000
16823,-0.976000,-0.004000,0.000000
16833,-0.984000,-0.008000,0.008000
16843,-0.984000,-0.008000,0.000000
16853,-0.984000,-0.012000,0.000000
16863,-0.984000,-0.008000,0.008000
16873,-0.988000,-0.008000,0.004000
16883,-0.984000,-0.012000,0.000000
16893,-0.980000,-0.012000,0.008000
16903,-0.980000,-0.008000,0.004000
16913,-0.988000,-0.008000,0.008000
16923,-0.988000,-0.012000,0.004000
16933,-0.984000,-0.012000,0.004000
16943,-0.984000,-0.008000,0.008000
16953,-0.988000,-0.016000,0.004000
16963,-0.980000,-0.008000,0.004000
16973,-0.992000,-0.008000,0.004000
16983,-0.992000,-0.004000,-0.016000
16993,-0.992000,-0.016000,0.004000
17003,-0.980000,-0.020000,0.012000
17013,-0.996000,-0.008000,0.028000
17023,-0.996000,-0.004000,0.028000
17033,-0.992000,-0.012000,0.004000
17043,-0.984000,-0.012000,0.000000
17053,-0.980000,-0.008000,0.004000
17063,-0.980000,-0.012000,0.004000
17073,-0.980000,-0.004000,0.008000
17083,-0.988000,-0.008000,0.004000
17093,-0.984000,-0.008000,0.000000
17103,-0.980000,-0.012000,0.012000
17113,-0.992000,-0.008000,0.004000
17123,-0.992000,-0.008000,0.000000
17133,-0.980000,-0.012000,0.004000
17143,-0.980000,-0.008000,0.000000
17153,-0.984000,-0.012000,0.004000
17163,-0.988000,-0.012000,0.004000
17173,-0.984000,-0.016000,0.000000
17183,-0.984000,-0.012000,0.000000
17193,-0.980000,-0.016000,0.008000
17203,-0.984000,-0.008000,0.000000
17213,-0.988000,-0.004000,0.000000
17223,-0.988000,-0.008000,0.004000
17233,-0.980000,-0.008000,0.008000
17243,-0.980000,-0.008000,0.004000
17253,-0.988000,-0.012000,0.008000
17263,-0.996000,-0.012000,0.008000
17273,-0.988000,-0.008000,0.004000
17283,-0.984000,-0.008000,0.004000
17293,-0.984000,-0.012000,0.000000
17303,-0.980000,-0.008000,0.004000
17313,-0.984000,-0.016000,0.012000
17323,-0.988000,-0.008000,0.000000
17333,-0.984000,-0.008000,0.012000
17343,-0.984000,-0.004000,0.004000
17353,-0.984000,-0.012000,0.008000
17363,-0.984000,-0.012000,0.004000
17373,-0.984000,-0.004000,0.000000
17383,-0.984000,-0.012000,0.004000
17393,-0.980000,-0.004000,0.008000
17403,-0.988000,-0.008000,0.000000
17413,-0.980000,-0.004000,0.000000
17423,-0.988000,-0.008000,-0.004000
17433,-0.980000,-0.012000,0.004000
17443,-0.980000,-0.004000,0.004000
17453,-0.980000,-0.012000,0.004000
17463,-0.980000,-0.008000,0.008000
17473,-0.980000,-0.008000,0.008000
17483,-0.984000,-0.008000,0.000000
17493,-0.984000,-0.016000,0.004000
17503,-0.984000,-0.012000,0.008000
17513,-0.988000,-0.004000,0.000000
17523,-0.988000,-0.008000,0.004000
17533,-0.976000,-0.008000,0.004000
17543,-0.980000,-0.008000,0.004000
17553,-0.988000,-0.012000,0.004000
17563,-0.980000,-0.004000,0.008000
17573,-0.984000,-0.008000,0.000000
17583,-0.980000,-0.008000,0.000000
17593,-0.984000,-0.008000,0.008000
17603,-0.976000,-0.008000,0.000000
17613,-0.984000,-0.008000,0.004000
17623,-0.988000,-0.008000,0.012000
17633,-0.996000,-0.008000,-0.012000
17643,-0.972000,0.000000,-0.016000
17653,-0.980000,-0.004000,-0.024000
17663,-1.000000,0.000000,0.012000
17673,-0.968000,-0.012000,0.024000
17683,-0.976000,-0.008000,-0.004000
17693,-0.984000,-0.008000,0.004000
17703,-0.984000,-0.012000,0.012000
17713,-0.984000,-0.016000,0.000000
17723,-0.984000,-0.008000,0.000000
17733,-0.988000,-0.008000,0.012000
17743,-0.980000,-0.008000,0.004000
17753,-0.984000,-0.012000,0.004000
17763,-0.980000,-0.008000,0.004000
17773,-0.984000,-0.004000,0.008000
17783,-0.980000,-0.008000,-0.004000
17793,-0.984000,-0.016000,0.008000
17803,-0.984000,-0.012000,0.008000
17813,-0.984000,-0.012000,-0.004000
17823,-0.984000,-0.004000,0.008000
17833,-0.984000,-0.016000,-0.004000
17843,-0.984000,-0.008000,0.000000
17853,-0.980000,-0.008000,0.004000
17863,-0.976000,-0.004000,-0.004000
17873,-0.984000,-0.008000,0.008000
17883,-0.988000,-0.008000,0.004000
17893,-0.988000,-0.008000,0.000000
17903,-0.988000,-0.012000,0.004000
17913,-0.980000,-0.012000,0.004000
17923,-0.988000,-0.012000,0.004000
17933,-0.984000,-0.012000,0.004000
17943,-0.984000,-0.008000,0.004000
17953,-0.984000,-0.008000,0.000000
17963,-0.980000,0.000000,0.000000
17973,-0.988000,-0.008000,0.004000
17983,-0.984000,-0.012000,0.000000
17993,-0.980000,-0.004000,0.008000
18003,-0.992000,-0.008000,0.004000
18013,-0.984000,-0.008000,0.008000
18023,-0.980000,-0.008000,0.004000
18033,-0.984000,-0.012000,0.000000
18043,-0.988000,-0.008000,0.004000
18053,-0.988000,-0.012000,0.012000
18063,-0.988000,-0.012000,0.008000
18073,-0.984000,-0.008000,0.012000
18083,-0.984000,-0.012000,0.008000
18093,-0.984000,-0.008000,0.000000
18103,-0.980000,-0.008000,0.004000
18113,-0.980000,-0.008000,0.004000
18123,-0.980000,-0.008000,0.000000
18133,-0.988000,-0.008000,0.012000
18143,-0.984000,-0.008000,0.012000
18153,-0.984000,-0.012000,0.000000
18163,-0.984000,-0.004000,0.000000
18173,-0.980000,-0.008000,0.004000
18183,-0.984000,-0.008000,-0.004000
18193,-0.984000,-0.012000,0.008000
18203,-0.984000,-0.008000,-0.004000
18213,-0.976000,-0.008000,-0.004000
18223,-0.980000,-0.008000,0.008000
18233,-0.980000,-0.004000,0.000000
18243,-0.984000,-0.008000,0.008000
18253,-0.984000,-0.008000,0.004000
18263,-0.988000,-0.012000,0.008000
18273,-0.988000,-0.012000,0.012000
18283,-0.984000,-0.004000,0.012000
18293,-0.992000,-0.012000,-0.016000
18303,-0.984000,-0.012000,-0.004000
18313,-0.972000,-0.012000,0.008000
18323,-0.980000,0.004000,-0.008000
18333,-0.980000,-0.004000,-0.012000
18343,-0.984000,-0.008000,0.008000
18353,-0.984000,-0.008000,0.008000
18363,-0.984000,-0.008000,0.008000
18373,-0.980000,-0.004000,0.004000
18383,-0.988000,-0.008000,0.008000
18393,-0.988000,-0.008000,0.004000
18403,-0.984000,-0.004000,0.008000
18413,-0.984000,-0.004000,0.004000
18423,-0.984000,-0.012000,0.008000
18433,-0.980000,-0.008000,0.004000
18443,-0.980000,-0.012000,0.000000
18453,-0.984000,-0.008000,0.008000
18463,-0.984000,-0.008000,0.004000
18473,-0.984000,-0.008000,0.008000
18483,-0.980000,-0.008000,0.004000
18493,-0.980000,-0.008000,0.004000
18503,-0.980000,-0.008000,0.004000
18513,-0.988000,-0.012000,0.012000
18523,-0.988000,-0.008000,0.008000
18533,-0.988000,-0.008000,0.012000
18543,-0.984000,-0.008000,0.008000
18553,-0.984000,-0.012000,0.004000
18563,-0.988000,-0.008000,0.008000
18573,-0.984000,-0.008000,0.008000
18583,-0.980000,-0.008000,0.004000
18593,-0.980000,-0.008000,0.004000
18603,-0.988000,-0.008000,0.000000
18613,-0.988000,-0.004000,0.008000
18623,-0.988000,-0.008000,0.004000
18633,-0.984000,-0.008000,0.008000
18643,-0.992000,-0.012000,0.008000
18653,-0.980000,-0.008000,0.008000
18663,-0.984000,-0.008000,0.008000
18673,-0.976000,-0.004000,-0.004000
18683,-0.988000,-0.012000,0.008000
18693,-0.988000,-0.012000,0.008000
18703,-0.984000,-0.012000,0.004000
18713,-0.976000,-0.008000,0.008000
18723,-0.984000,-0.008000,0.000000
18733,-0.980000,-0.012000,0.004000
18743,-0.984000,-0.004000,-0.004000
18753,-0.980000,-0.008000,0.016000
18763,-0.992000,-0.012000,0.000000
18773,-0.980000,-0.008000,0.012000
18783,-0.980000,-0.012000,0.004000
18793,-0.984000,-0.012000,0.004000
18803,-0.984000,-0.004000,0.004000
18813,-0.980000,-0.012000,0.012000
18823,-0.992000,-0.012000,0.004000
18833,-0.984000,-0.004000,0.004000
18843,-0.984000,-0.008000,0.004000
18853,-0.984000,-0.004000,0.000000
18863,-0.984000,-0.008000,0.004000
18873,-0.980000,-0.012000,0.004000
18883,-0.984000,-0.004000,0.008000


==> csv/evaluation/acceleration/stomping.csv <==
Time,X,Y,Z
30,0.028000,-0.008000,1.032000
33,0.004000,0.000000,1.084000
43,0.028000,-0.004000,1.028000
53,0.028000,-0.004000,1.036000
63,0.028000,-0.004000,1.032000
73,0.024000,-0.004000,1.028000
83,0.024000,-0.008000,1.028000
93,0.024000,-0.008000,1.028000
103,0.024000,-0.012000,1.032000
113,0.032000,-0.008000,1.024000
123,0.032000,-0.004000,1.036000
133,0.024000,-0.004000,1.032000
143,0.028000,-0.008000,1.032000
153,0.028000,-0.008000,1.032000
163,0.032000,-0.004000,1.032000
173,0.032000,-0.004000,1.028000
183,0.028000,-0.012000,1.036000
193,0.028000,-0.008000,1.032000
203,0.028000,0.000000,1.032000
213,0.028000,-0.008000,1.024000
223,0.036000,-0.004000,1.032000
233,0.028000,-0.008000,1.028000
243,0.028000,-0.004000,1.036000
253,0.024000,-0.004000,1.036000
263,0.036000,-0.004000,1.028000
273,0.028000,-0.008000,1.036000
283,0.032000,-0.004000,1.024000
293,0.028000,-0.004000,1.036000
303,0.032000,-0.004000,1.032000
313,0.024000,-0.004000,1.028000
323,0.024000,-0.008000,1.028000
333,0.024000,-0.008000,1.032000
343,0.032000,-0.008000,1.032000
353,0.028000,-0.004000,1.040000
363,0.024000,-0.004000,1.024000
373,0.028000,-0.004000,1.024000
383,0.028000,-0.004000,1.032000
393,0.024000,-0.008000,1.032000
403,0.032000,-0.004000,1.028000
413,0.020000,-0.004000,1.024000
423,0.028000,0.000000,1.028000
433,0.020000,-0.008000,1.028000
443,0.012000,-0.004000,1.040000
453,0.044000,-0.004000,1.076000
463,0.024000,-0.008000,1.024000
473,0.016000,0.000000,1.056000
483,0.020000,-0.008000,1.024000
493,0.032000,0.000000,1.032000
503,0.024000,-0.004000,1.032000
513,0.028000,0.000000,1.024000
523,0.024000,-0.008000,1.036000
533,0.032000,-0.004000,1.028000
543,0.028000,-0.004000,1.020000
553,0.032000,-0.004000,1.032000
563,0.024000,-0.004000,1.032000
573,0.028000,-0.008000,1.024000
583,0.028000,0.000000,1.028000
593,0.024000,-0.012000,1.028000
603,0.032000,-0.004000,1.032000
613,0.028000,-0.004000,1.032000
623,0.032000,-0.008000,1.028000
633,0.024000,-0.008000,1.028000
643,0.028000,-0.004000,1.028000
653,0.028000,-0.004000,1.024000
663,0.032000,-0.008000,1.024000
673,0.020000,-0.004000,1.028000
683,0.028000,-0.008000,1.032000
693,0.028000,-0.008000,1.032000
703,0.036000,-0.004000,1.028000
713,0.024000,-0.008000,1.032000
723,0.028000,-0.008000,1.028000
733,0.032000,-0.008000,1.028000
743,0.024000,-0.008000,1.032000
753,0.028000,-0.004000,1.032000
763,0.032000,-0.004000,1.036000
773,0.024000,-0.004000,1.028000
783,0.028000,-0.004000,1.032000
793,0.032000,0.000000,1.032000
803,0.032000,-0.004000,1.032000
813,0.028000,-0.004000,1.032000
823,0.032000,-0.004000,1.040000
833,0.028000,-0.004000,1.036000
843,0.036000,-0.004000,1.032000
853,0.032000,-0.004000,1.020000
863,0.032000,-0.008000,1.032000
873,0.036000,-0.008000,1.032000
883,0.028000,-0.012000,1.028000
893,0.032000,-0.008000,1.028000
903,0.028000,-0.004000,1.024000
913,0.032000,-0.008000,1.032000
923,0.028000,-0.004000,1.028000
933,0.020000,0.000000,1.032000
943,0.028000,-0.004000,1.024000
953,0.024000,-0.004000,1.024000
963,0.028000,-0.012000,1.020000
973,0.028000,-0.004000,1.028000
983,0.028000,-0.004000,1.036000
993,0.028000,-0.004000,1.032000
1003,0.028000,-0.004000,1.024000
1013,0.024000,-0.008000,1.032000
1023,0.024000,-0.004000,1.024000
1033,0.028000,-0.008000,1.032000
1043,0.032000,-0.004000,1.028000
1053,0.028000,-0.012000,1.024000
1063,0.024000,-0.008000,1.032000
1073,0.028000,-0.004000,1.020000
1083,0.028000,-0.004000,1.032000
1093,0.028000,-0.004000,1.028000
1103,0.028000,-0.004000,1.028000
1113,0.040000,0.004000,1.036000
1123,0.028000,-0.004000,1.016000
1133,0.048000,-0.012000,0.992000
1143,0.020000,-0.012000,1.032000
1153,0.052000,-0.012000,1.052000
1163,0.036000,-0.008000,1.060000
1173,0.028000,-0.008000,1.032000
1183,0.024000,-0.008000,1.028000
1193,0.032000,-0.008000,1.020000
1203,0.028000,-0.008000,1.032000
1213,0.024000,-0.016000,1.028000
1223,0.032000,-0.004000,1.020000
1233,0.024000,-0.004000,1.036000
1243,0.028000,-0.008000,1.036000
1253,0.020000,-0.008000,1.032000
1263,0.028000,-0.008000,1.028000
1273,0.036000,-0.004000,1.028000
1283,0.024000,-0.008000,1.032000
1293,0.032000,-0.004000,1.016000
1303,0.032000,-0.008000,1.028000
1313,0.028000,-0.008000,1.028000
1323,0.024000,-0.016000,1.028000
1333,0.028000,-0.008000,1.032000
1343,0.028000,-0.008000,1.036000
1353,0.028000,0.004000,1.028000
1363,0.024000,-0.008000,1.036000
1373,0.032000,-0.004000,1.020000
1383,0.024000,-0.008000,1.024000
1393,0.028000,-0.008000,1.020000
1403,0.028000,-0.004000,1.028000
1413,0.028000,-0.004000,1.036000
1423,0.024000,0.000000,1.028000
1433,0.036000,-0.008000,1.024000
1443,0.032000,-0.008000,1.032000
1453,0.028000,0.000000,1.024000
1463,0.024000,-0.008000,1.032000
1473,0.024000,-0.004000,1.032000
1483,0.032000,-0.008000,1.016000
1493,0.028000,-0.008000,1.028000
1503,0.028000,-0.008000,1.028000
1513,0.024000,-0.008000,1.020000
1523,0.024000,-0.008000,1.024000
1533,0.028000,-0.008000,1.036000
1543,0.036000,-0.008000,1.028000
1553,0.032000,-0.008000,1.036000
1563,0.028000,-0.004000,1.036000
1573,0.028000,0.000000,1.040000
1583,0.024000,-0.004000,1.028000
1593,0.032000,-0.008000,1.032000
1603,0.028000,-0.008000,1.028000
1613,0.028000,-0.004000,1.036000
1623,0.032000,-0.008000,1.036000
1633,0.028000,-0.008000,1.032000
1643,0.028000,-0.004000,1.024000
1653,0.032000,-0.012000,1.032000
1663,0.028000,-0.008000,1.036000
1673,0.032000,-0.004000,1.032000
1683,0.028000,-0.008000,1.032000
1693,0.036000,0.000000,1.028000
1703,0.024000,-0.004000,1.036000
1713,0.028000,-0.004000,1.028000
1723,0.028000,-0.008000,1.032000
1733,0.028000,-0.012000,1.028000
1743,0.032000,-0.004000,1.024000
1753,0.028000,-0.004000,1.032000
1763,0.024000,-0.008000,1.024000
1773,0.028000,-0.004000,1.036000
1783,0.020000,-0.012000,1.032000
1793,0.012000,-0.012000,1.040000
1803,0.028000,0.004000,1.032000
1813,0.016000,-0.012000,1.052000
1823,0.036000,0.008000,1.012000
1833,0.032000,0.000000,1.036000
1843,0.020000,-0.012000,1.028000
1853,0.032000,-0.008000,1.032000
1863,0.028000,-0.008000,1.036000
1873,0.024000,-0.008000,1.036000
1883,0.028000,0.000000,1.024000
1893,0.028000,-0.004000,1.032000
1903,0.028000,-0.008000,1.036000
1913,0.028000,-0.008000,1.036000
1923,0.032000,-0.004000,1.032000
1933,0.028000,-0.012000,1.032000
1943,0.032000,-0.008000,1.028000
1953,0.028000,-0.008000,1.032000
1963,0.024000,-0.004000,1.024000
1973,0.032000,-0.012000,1.032000
1983,0.028000,-0.004000,1.028000
1993,0.028000,-0.008000,1.032000
2003,0.032000,-0.008000,1.028000
2013,0.028000,-0.008000,1.020000
2023,0.028000,-0.008000,1.040000
2033,0.024000,-0.004000,1.032000
2043,0.024000,-0.008000,1.032000
2053,0.032000,-0.004000,1.032000
2063,0.028000,-0.008000,1.032000
2073,0.032000,0.000000,1.024000
2083,0.036000,-0.008000,1.032000
2093,0.024000,-0.012000,1.028000
2103,0.024000,-0.008000,1.036000
2113,0.028000,-0.008000,1.032000
2123,0.028000,-0.008000,1.028000
2133,0.028000,-0.008000,1.028000
2143,0.032000,-0.008000,1.032000
2153,0.024000,-0.004000,1.028000
2163,0.032000,-0.004000,1.024000
2173,0.028000,0.000000,1.024000
2183,0.032000,-0.004000,1.028000
2193,0.032000,-0.004000,1.032000
2203,0.028000,-0.008000,1.032000
2213,0.032000,-0.004000,1.028000
2223,0.032000,-0.008000,1.028000
2233,0.032000,-0.008000,1.040000
2243,0.024000,-0.004000,1.024000
2253,0.028000,-0.004000,1.028000
2263,0.028000,-0.004000,1.036000
2273,0.032000,0.000000,1.032000
2283,0.036000,-0.008000,1.028000
2293,0.028000,-0.004000,1.028000
2303,0.032000,-0.004000,1.032000
2313,0.028000,-0.004000,1.024000
2323,0.032000,0.000000,1.032000
2333,0.032000,-0.008000,1.036000
2343,0.028000,-0.004000,1.032000
2353,0.024000,-0.004000,1.024000
2363,0.036000,-0.004000,1.032000
2373,0.028000,-0.008000,1.032000
2383,0.024000,0.000000,1.024000
2393,0.032000,-0.004000,1.028000
2403,0.032000,-0.008000,1.032000
2413,0.028000,-0.008000,1.028000
2423,0.032000,0.000000,1.028000
2433,0.024000,-0.008000,1.032000
2443,0.032000,-0.004000,1.028000
2453,0.028000,0.004000,1.052000
2463,0.016000,-0.008000,1.040000
2473,0.028000,-0.008000,1.060000
2483,0.012000,-0.008000,1.056000
2493,0.020000,-0.008000,1.048000
2503,0.012000,0.040000,1.216000
2513,0.048000,0.048000,0.888000
2523,0.024000,-0.008000,1.192000
2533,0.028000,-0.008000,0.952000
2543,0.028000,-0.012000,1.040000
2553,0.032000,-0.008000,1.040000
2563,0.028000,0.004000,0.992000
2573,0.032000,-0.008000,1.032000
2583,0.028000,0.000000,1.024000
2593,0.028000,-0.004000,1.024000
2603,0.032000,-0.008000,1.040000
2613,0.028000,0.000000,1.028000
2623,0.032000,-0.008000,1.048000
2633,0.032000,-0.008000,1.020000
2643,0.024000,-0.004000,1.032000
2653,0.024000,-0.004000,1.036000
2663,0.028000,-0.008000,1.012000
2673,0.024000,-0.012000,1.040000
2683,0.024000,-0.004000,1.012000
2693,0.024000,-0.008000,1.040000
2703,0.028000,0.000000,1.028000
2713,0.024000,0.000000,1.032000
2723,0.024000,-0.016000,1.028000
2733,0.024000,-0.004000,1.024000
2743,0.028000,-0.008000,1.028000
2753,0.032000,-0.012000,1.024000
2763,0.024000,-0.008000,1.032000
2773,0.028000,-0.004000,1.032000
2783,0.032000,-0.004000,1.036000
2793,0.028000,-0.004000,1.032000
2803,0.028000,-0.008000,1.032000
2813,0.024000,0.000000,1.036000
2823,0.028000,-0.004000,1.036000
2833,0.032000,-0.004000,1.028000
2843,0.028000,-0.004000,1.032000
2853,0.028000,0.000000,1.028000
2863,0.028000,-0.008000,1.032000
2873,0.032000,-0.004000,1.028000
2883,0.024000,-0.008000,1.024000
2893,0.032000,-0.004000,1.028000
2903,0.036000,-0.004000,1.032000
2913,0.032000,-0.012000,1.036000
2923,0.028000,0.000000,1.028000
2933,0.028000,-0.004000,1.024000
2943,0.024000,0.000000,1.024000
2953,0.032000,-0.004000,1.032000
2963,0.028000,-0.008000,1.032000
2973,0.032000,-0.004000,1.028000
2983,0.028000,-0.004000,1.024000
2993,0.020000,-0.004000,1.036000
3003,0.028000,-0.008000,1.024000
3013,0.028000,0.000000,1.024000
3023,0.028000,-0.004000,1.024000
3033,0.024000,-0.012000,1.032000
3043,0.028000,-0.004000,1.028000
3053,0.024000,-0.004000,1.036000
3063,0.028000,-0.008000,1.032000
3073,0.028000,-0.004000,1.028000
3083,0.028000,-0.004000,1.028000
3093,0.032000,0.000000,1.028000
3103,0.032000,-0.004000,1.028000
3113,0.028000,-0.008000,1.024000
3123,0.040000,-0.012000,1.044000
3133,0.044000,-0.008000,1.024000
3143,0.028000,-0.016000,1.060000
3153,0.032000,0.004000,1.032000
3163,0.032000,-0.008000,1.028000
3173,0.032000,-0.008000,1.036000
3183,0.032000,-0.008000,1.024000
3193,0.028000,0.000000,1.020000
3203,0.032000,-0.008000,1.032000
3213,0.024000,0.004000,1.028000
3223,0.028000,-0.004000,1.028000
3233,0.028000,-0.012000,1.028000
3243,0.024000,-0.008000,1.028000
3253,0.032000,-0.008000,1.028000
3263,0.028000,-0.008000,1.032000
3273,0.028000,-0.004000,1.024000
3283,0.028000,0.000000,1.036000
3293,0.032000,-0.008000,1.032000
3303,0.028000,-0.008000,1.024000
3313,0.024000,-0.004000,1.028000
3323,0.024000,-0.008000,1.036000
3333,0.028000,-0.004000,1.040000
3343,0.028000,0.000000,1.024000
3353,0.024000,-0.004000,1.028000
3363,0.036000,-0.004000,1.028000
3373,0.024000,-0.004000,1.032000
3383,0.028000,-0.016000,1.032000
3393,0.028000,-0.004000,1.024000
3403,0.028000,-0.008000,1.032000
3413,0.024000,-0.008000,1.024000
3423,0.020000,-0.008000,1.040000
3433,0.032000,-0.004000,1.036000
3443,0.024000,-0.008000,1.032000
3453,0.028000,-0.004000,1.020000
3463,0.024000,-0.008000,1.032000
3473,0.028000,-0.004000,1.028000
3483,0.032000,-0.008000,1.024000
3493,0.024000,-0.008000,1.032000
3503,0.020000,-0.008000,1.028000
3513,0.032000,-0.004000,1.024000
3523,0.028000,-0.008000,1.032000
3533,0.024000,0.004000,1.028000
3543,0.032000,-0.008000,1.032000
3553,0.024000,-0.008000,1.028000
3563,0.028000,-0.004000,1.032000
3573,0.028000,-0.004000,1.028000
3583,0.024000,-0.008000,1.036000
3593,0.028000,0.000000,1.028000
3603,0.024000,-0.004000,1.032000
3613,0.028000,-0.004000,1.028000
3623,0.032000,-0.008000,1.036000
3633,0.024000,-0.008000,1.028000
3643,0.028000,-0.008000,1.040000
3653,0.028000,-0.008000,1.032000
3663,0.020000,-0.004000,1.028000
3673,0.020000,0.000000,1.040000
3683,0.028000,0.000000,1.032000
3693,0.028000,-0.004000,1.032000
3703,0.024000,0.000000,1.024000
3713,0.020000,-0.008000,1.028000
3723,0.032000,-0.004000,1.028000
3733,0.032000,-0.004000,1.028000
3743,0.032000,-0.004000,1.032000
3753,0.036000,0.000000,1.024000
3763,0.024000,-0.004000,1.024000
3773,0.036000,-0.016000,1.028000
3783,0.024000,-0.008000,1.012000
3793,0.036000,0.000000,1.028000
3803,0.032000,-0.012000,1.020000
3813,0.028000,0.004000,1.012000
3823,0.028000,0.000000,1.032000
3833,0.032000,-0.004000,1.024000
3843,0.028000,-0.004000,1.036000
3853,0.032000,-0.004000,1.032000
3863,0.032000,-0.008000,1.028000
3873,0.028000,-0.008000,1.036000
3883,0.020000,-0.008000,1.032000
3893,0.028000,-0.004000,1.028000
3903,0.028000,-0.008000,1.032000
3913,0.024000,-0.008000,1.032000
3923,0.024000,-0.004000,1.036000
3933,0.028000,-0.008000,1.028000
3943,0.028000,-0.004000,1.032000
3953,0.024000,-0.004000,1.028000
3963,0.028000,0.000000,1.032000
3973,0.028000,-0.008000,1.028000
3983,0.028000,-0.008000,1.036000
3993,0.024000,-0.008000,1.036000
4003,0.028000,0.000000,1.024000
4013,0.024000,-0.004000,1.028000
4023,0.028000,-0.004000,1.024000
4033,0.024000,-0.004000,1.028000
4043,0.032000,-0.004000,1.024000
4053,0.028000,-0.004000,1.028000
4063,0.028000,-0.008000,1.032000
4073,0.024000,-0.008000,1.036000
4083,0.028000,-0.008000,1.024000
4093,0.024000,-0.008000,1.032000
4103,0.028000,-0.004000,1.032000
4113,0.024000,-0.004000,1.032000
4123,0.024000,-0.008000,1.028000
4133,0.028000,-0.008000,1.036000
4143,0.028000,-0.004000,1.032000
4153,0.032000,-0.008000,1.032000
4163,0.020000,-0.008000,1.032000
4173,0.028000,-0.008000,1.028000
4183,0.024000,0.000000,1.028000
4193,0.024000,-0.008000,1.028000
4203,0.032000,-0.012000,1.028000
4213,0.032000,-0.004000,1.032000
4223,0.028000,0.000000,1.024000
4233,0.032000,-0.008000,1.032000
4243,0.032000,-0.008000,1.032000
4253,0.028000,0.000000,1.028000
4263,0.028000,-0.008000,1.028000
4273,0.024000,0.000000,1.028000
4283,0.024000,-0.004000,1.032000
4293,0.024000,-0.004000,1.028000
4303,0.024000,-0.004000,1.028000
4313,0.028000,-0.008000,1.024000
4323,0.024000,-0.004000,1.032000
4333,0.028000,-0.008000,1.028000
4343,0.028000,-0.004000,1.028000
4353,0.024000,-0.004000,1.024000
4363,0.028000,-0.012000,1.032000
4373,0.032000,-0.012000,1.032000
4383,0.032000,0.000000,1.028000
4393,0.032000,-0.004000,1.016000
4403,0.028000,-0.004000,1.020000
4413,0.024000,0.000000,1.024000
4423,0.032000,-0.004000,1.036000
4433,0.016000,0.000000,1.028000
4443,0.044000,-0.008000,1.044000
4453,0.028000,-0.004000,1.040000
4463,0.008000,0.004000,1.036000
4473,0.016000,-0.004000,1.028000
4483,0.020000,-0.004000,1.028000
4493,0.028000,0.000000,1.028000
4503,0.028000,-0.004000,1.032000
4513,0.028000,0.000000,1.032000
4523,0.032000,-0.008000,1.024000
4533,0.028000,-0.004000,1.036000
4543,0.028000,-0.004000,1.028000
4553,0.024000,-0.008000,1.036000
4563,0.024000,-0.008000,1.024000
4573,0.024000,-0.008000,1.028000
4583,0.024000,-0.004000,1.028000
4593,0.024000,-0.008000,1.032000
4603,0.032000,0.000000,1.028000
4613,0.024000,-0.004000,1.028000
4623,0.032000,-0.008000,1.032000
4633,0.024000,-0.004000,1.036000
4643,0.028000,-0.004000,1.028000
4653,0.028000,-0.004000,1.024000
4663,0.020000,-0.008000,1.024000
4673,0.028000,-0.004000,1.032000
4683,0.024000,-0.008000,1.024000
4693,0.024000,-0.004000,1.032000
4703,0.024000,-0.004000,1.024000
4713,0.032000,-0.004000,1.028000
4723,0.024000,-0.008000,1.032000
4733,0.032000,-0.008000,1.036000
4743,0.024000,-0.008000,1.040000
4753,0.028000,-0.004000,1.040000
4763,0.028000,-0.008000,1.032000
4773,0.020000,-0.008000,1.036000
4783,0.024000,-0.004000,1.036000
4793,0.032000,-0.008000,1.036000
4803,0.024000,-0.004000,1.024000
4813,0.032000,-0.008000,1.032000
4823,0.028000,-0.004000,1.028000
4833,0.032000,-0.012000,1.028000
4843,0.032000,0.000000,1.032000
4853,0.032000,0.000000,1.028000
4863,0.028000,-0.004000,1.032000
4873,0.024000,-0.004000,1.028000
4883,0.028000,-0.008000,1.032000
4893,0.024000,-0.008000,1.028000
4903,0.028000,0.000000,1.028000
4913,0.028000,-0.004000,1.036000
4923,0.024000,-0.012000,1.028000
4933,0.024000,-0.004000,1.028000
4943,0.028000,-0.008000,1.032000
4953,0.032000,-0.008000,1.020000
4963,0.032000,-0.008000,1.024000
4973,0.024000,-0.004000,1.032000
4983,0.028000,-0.004000,1.032000
4993,0.028000,-0.008000,1.032000
5003,0.028000,-0.008000,1.036000
5013,0.032000,-0.008000,1.024000
5023,0.028000,-0.008000,1.032000
5033,0.024000,-0.008000,1.036000
5043,0.032000,-0.004000,1.024000
5053,0.032000,-0.008000,1.028000
5063,0.028000,-0.004000,1.028000
5073,0.028000,-0.004000,1.028000
5083,0.028000,-0.012000,1.028000
5093,0.024000,-0.004000,1.028000
5103,0.040000,-0.004000,1.020000
5113,0.020000,-0.012000,1.024000
5123,0.044000,-0.012000,1.000000
5133,0.044000,-0.016000,0.992000
5143,0.036000,-0.012000,1.052000
5153,0.024000,0.000000,1.020000
5163,0.032000,-0.004000,1.032000
5173,0.036000,-0.008000,1.032000
5183,0.028000,-0.012000,1.032000
5193,0.032000,-0.004000,1.028000
5203,0.036000,-0.004000,1.032000
5213,0.028000,-0.008000,1.028000
5223,0.024000,0.000000,1.032000
5233,0.024000,-0.008000,1.028000
5243,0.028000,-0.004000,1.028000
5253,0.028000,-0.008000,1.028000
5263,0.028000,-0.004000,1.020000
5273,0.024000,-0.008000,1.028000
5283,0.024000,-0.012000,1.036000
5293,0.028000,-0.004000,1.028000
5303,0.028000,-0.008000,1.032000
5313,0.028000,0.000000,1.032000
5323,0.024000,-0.008000,1.032000
5333,0.020000,-0.012000,1.032000
5343,0.028000,-0.008000,1.032000
5353,0.020000,-0.008000,1.028000
5363,0.028000,-0.008000,1.028000
5373,0.028000,-0.008000,1.036000
5383,0.028000,-0.008000,1.032000
5393,0.032000,-0.004000,1.024000
5403,0.028000,-0.008000,1.028000
5413,0.032000,-0.004000,1.032000
5423,0.024000,-0.008000,1.032000
5433,0.032000,-0.008000,1.036000
5443,0.032000,-0.004000,1.024000
5453,0.024000,-0.012000,1.028000
5463,0.020000,-0.008000,1.032000
5473,0.028000,-0.004000,1.024000
5483,0.032000,-0.008000,1.024000
5493,0.028000,-0.004000,1.020000
5503,0.028000,-0.004000,1.020000
5513,0.028000,-0.012000,1.032000
5523,0.028000,-0.004000,1.032000
5533,0.036000,-0.004000,1.032000
5543,0.028000,-0.004000,1.032000
5553,0.024000,-0.004000,1.032000
5563,0.028000,-0.008000,1.032000
5573,0.032000,-0.008000,1.028000
5583,0.024000,-0.008000,1.028000
5593,0.024000,-0.008000,1.032000
5603,0.024000,-0.008000,1.028000
5613,0.024000,-0.008000,1.032000
5623,0.024000,-0.012000,1.028000
5633,0.028000,-0.004000,1.028000
5643,0.028000,-0.008000,1.036000
5653,0.028000,-0.004000,1.028000
5663,0.028000,-0.008000,1.028000
5673,0.028000,-0.008000,1.032000
5683,0.024000,-0.004000,1.024000
5693,0.032000,0.000000,1.020000
5703,0.012000,-0.004000,0.976000
5713,0.024000,0.004000,1.032000
5723,0.040000,0.000000,1.024000
5733,0.040000,-0.008000,0.996000
5743,0.028000,-0.008000,1.032000
5753,0.032000,-0.004000,1.048000
5763,0.032000,-0.008000,1.012000
5773,0.024000,-0.004000,1.052000
5783,0.040000,-0.016000,1.024000
5793,0.024000,0.000000,1.060000
5803,0.016000,0.000000,1.068000
5813,0.044000,-0.012000,1.012000
5823,0.020000,0.000000,1.024000
5833,0.032000,-0.004000,1.040000
5843,0.024000,-0.012000,1.032000
5853,0.032000,-0.004000,1.020000
5863,0.032000,-0.012000,1.032000
5873,0.032000,-0.004000,1.032000
5883,0.032000,-0.008000,1.032000
5893,0.032000,-0.004000,1.028000
5903,0.028000,-0.008000,1.032000
5913,0.028000,-0.004000,1.032000
5923,0.024000,-0.008000,1.024000
5933,0.028000,-0.008000,1.028000
5943,0.024000,-0.004000,1.032000
5953,0.032000,-0.008000,1.040000
5963,0.028000,-0.004000,1.032000
5973,0.032000,-0.008000,1.032000
5983,0.028000,-0.008000,1.036000
5993,0.036000,-0.008000,1.024000
6003,0.028000,-0.008000,1.028000
6013,0.020000,0.000000,1.024000
6023,0.028000,-0.004000,1.028000
6033,0.032000,0.000000,1.032000
6043,0.032000,-0.004000,1.032000
6053,0.028000,-0.004000,1.028000
6063,0.024000,0.000000,1.024000
6073,0.024000,-0.004000,1.024000
6083,0.024000,-0.004000,1.024000
6093,0.028000,-0.008000,1.040000
6103,0.028000,-0.008000,1.040000
6113,0.028000,-0.008000,1.028000
6123,0.028000,0.000000,1.028000
6133,0.028000,-0.008000,1.032000
6143,0.028000,-0.008000,1.028000
6153,0.040000,-0.004000,1.028000
6163,0.028000,-0.008000,1.032000
6173,0.032000,0.004000,1.028000
6183,0.028000,-0.004000,1.036000
6193,0.028000,-0.008000,1.032000
6203,0.024000,0.000000,1.032000
6213,0.024000,-0.004000,1.028000
6223,0.028000,-0.012000,1.036000
6233,0.024000,-0.012000,1.028000
6243,0.028000,-0.004000,1.032000
6253,0.032000,-0.008000,1.028000
6263,0.024000,-0.004000,1.032000
6273,0.028000,0.000000,1.036000
6283,0.028000,-0.004000,1.032000
6293,0.028000,-0.004000,1.020000
6303,0.024000,-0.004000,1.028000
6313,0.032000,-0.004000,1.032000
6323,0.028000,-0.004000,1.028000
6333,0.032000,-0.004000,1.024000
6343,0.028000,-0.008000,1.024000
6353,0.028000,-0.004000,1.024000
6363,0.024000,-0.008000,1.036000
6373,0.036000,-0.004000,1.024000
6383,0.028000,-0.004000,1.028000
6393,0.024000,-0.004000,1.032000
6403,0.028000,-0.004000,1.028000
6413,0.032000,-0.004000,1.028000
6423,0.028000,-0.004000,1.032000
6433,0.024000,-0.008000,1.036000
6443,0.024000,-0.008000,1.036000
6453,0.028000,-0.008000,1.028000
6463,0.024000,0.000000,1.064000
6473,0.024000,-0.004000,1.020000
6483,0.044000,-0.016000,1.024000
6493,0.028000,-0.004000,1.032000
6503,0.024000,-0.004000,1.036000
6513,0.032000,-0.004000,1.032000
6523,0.020000,-0.004000,1.036000
6533,0.028000,-0.008000,1.036000
6543,0.024000,-0.008000,1.032000
6553,0.028000,0.000000,1.024000
6563,0.032000,-0.008000,1.028000
6573,0.024000,-0.012000,1.032000
6583,0.024000,-0.004000,1.028000
6593,0.032000,0.004000,1.028000
6603,0.036000,0.000000,1.032000
6613,0.028000,-0.004000,1.024000
6623,0.032000,-0.008000,1.032000
6633,0.028000,-0.004000,1.024000
6643,0.024000,0.000000,1.024000
6653,0.028000,-0.008000,1.028000
6663,0.032000,-0.008000,1.032000
6673,0.032000,0.000000,1.028000
6683,0.028000,-0.008000,1.032000
6693,0.024000,-0.004000,1.036000
6703,0.024000,-0.004000,1.028000
6713,0.028000,-0.004000,1.024000
6723,0.032000,-0.004000,1.028000
6733,0.028000,-0.004000,1.028000
6743,0.028000,-0.008000,1.028000
6753,0.028000,-0.004000,1.028000
6763,0.032000,-0.004000,1.028000
6773,0.032000,-0.004000,1.028000
6783,0.036000,-0.012000,1.036000
6793,0.024000,0.000000,1.020000
6803,0.028000,-0.004000,1.028000
6813,0.036000,-0.004000,1.032000
6823,0.024000,-0.004000,1.028000
6833,0.028000,-0.008000,1.032000
6843,0.024000,-0.008000,1.036000
6853,0.028000,0.000000,1.024000
6863,0.032000,-0.004000,1.036000
6873,0.032000,-0.004000,1.028000
6883,0.032000,-0.004000,1.024000
6893,0.032000,-0.004000,1.024000
6903,0.032000,-0.004000,1.028000
6913,0.024000,-0.004000,1.032000
6923,0.032000,-0.012000,1.032000
6933,0.032000,-0.004000,1.028000
6943,0.036000,0.000000,1.036000
6953,0.032000,-0.008000,1.032000
6963,0.028000,-0.008000,1.032000
6973,0.032000,-0.008000,1.032000
6983,0.028000,-0.004000,1.028000
6993,0.028000,-0.008000,1.032000
7003,0.032000,-0.008000,1.036000
7013,0.024000,-0.008000,1.024000
7023,0.028000,-0.004000,1.040000
7033,0.024000,-0.004000,1.036000
7043,0.032000,-0.004000,1.024000
7053,0.028000,-0.004000,1.024000
7063,0.024000,-0.004000,1.036000
7073,0.032000,-0.004000,1.028000
7083,0.028000,-0.004000,1.028000
7093,0.024000,-0.004000,1.032000
7103,0.036000,-0.004000,1.032000
7113,0.032000,-0.012000,1.020000
7123,0.012000,-0.008000,1.028000
7133,0.012000,-0.012000,1.048000
7143,0.044000,-0.016000,1.044000
7153,0.020000,0.012000,1.004000
7163,0.032000,0.000000,1.040000
7173,0.024000,-0.008000,1.036000
7183,0.036000,-0.008000,1.028000
7193,0.024000,-0.008000,1.028000
7203,0.028000,-0.008000,1.028000
7213,0.032000,-0.004000,1.036000
7223,0.024000,-0.004000,1.032000
7233,0.036000,-0.004000,1.036000
7243,0.028000,-0.008000,1.028000
7253,0.028000,-0.008000,1.024000
7263,0.028000,-0.004000,1.020000
7273,0.028000,-0.004000,1.032000
7283,0.020000,-0.004000,1.028000
7293,0.024000,-0.008000,1.028000
7303,0.032000,-0.004000,1.024000
7313,0.028000,-0.008000,1.032000
7323,0.024000,-0.004000,1.036000
7333,0.036000,-0.008000,1.032000
7343,0.032000,0.000000,1.028000
7353,0.032000,-0.004000,1.032000
7363,0.024000,0.004000,1.028000
7373,0.028000,-0.008000,1.020000
7383,0.032000,-0.004000,1.032000
7393,0.024000,-0.004000,1.036000
7403,0.028000,-0.012000,1.036000
7413,0.036000,-0.004000,1.028000
7423,0.024000,-0.008000,1.032000
7433,0.032000,-0.008000,1.032000
7443,0.032000,-0.004000,1.016000
7453,0.028000,-0.004000,1.036000
7463,0.024000,-0.008000,1.032000
7473,0.028000,-0.008000,1.028000
7483,0.028000,-0.008000,1.036000
7493,0.024000,-0.008000,1.032000
7503,0.024000,-0.004000,1.036000
7513,0.028000,-0.004000,1.028000
7523,0.028000,-0.008000,1.032000
7533,0.024000,-0.004000,1.032000
7543,0.028000,-0.008000,1.032000
7553,0.028000,-0.004000,1.032000
7563,0.032000,-0.008000,1.036000
7573,0.020000,-0.008000,1.032000
7583,0.032000,-0.008000,1.036000
7593,0.028000,-0.008000,1.028000
7603,0.024000,-0.004000,1.024000
7613,0.028000,-0.008000,1.028000
7623,0.032000,-0.008000,1.028000
7633,0.032000,-0.008000,1.028000
7643,0.028000,-0.004000,1.028000
7653,0.020000,-0.008000,1.032000
7663,0.024000,-0.004000,1.028000
7673,0.036000,-0.004000,1.028000
7683,0.028000,-0.004000,1.028000
7693,0.028000,-0.008000,1.036000
7703,0.024000,-0.004000,1.028000
7713,0.036000,-0.016000,1.040000
7723,0.024000,0.000000,1.028000
7733,0.032000,-0.004000,1.032000
7743,0.028000,-0.008000,1.024000
7753,0.028000,-0.004000,1.028000
7763,0.028000,-0.008000,1.032000
7773,0.028000,-0.008000,1.028000
7783,0.040000,-0.012000,1.012000
7793,0.048000,-0.008000,1.032000
7803,0.016000,-0.008000,1.048000
7813,0.036000,-0.016000,1.040000
7823,0.016000,-0.008000,1.032000
7833,0.032000,-0.008000,1.020000
7843,0.032000,-0.012000,1.028000
7853,0.028000,-0.008000,1.036000
7863,0.024000,-0.008000,1.028000
7873,0.024000,-0.004000,1.028000
7883,0.032000,-0.004000,1.024000
7893,0.028000,-0.004000,1.028000
7903,0.036000,-0.008000,1.032000
7913,0.032000,-0.008000,1.032000
7923,0.032000,-0.008000,1.024000
7933,0.028000,-0.008000,1.028000
7943,0.024000,-0.008000,1.028000
7953,0.024000,-0.004000,1.032000
7963,0.032000,0.000000,1.036000
7973,0.028000,-0.008000,1.032000
7983,0.032000,-0.004000,1.028000
7993,0.028000,-0.004000,1.032000
8003,0.028000,-0.008000,1.036000
8013,0.028000,-0.004000,1.028000
8023,0.024000,-0.004000,1.028000
8033,0.024000,-0.004000,1.032000
8043,0.028000,-0.008000,1.032000
8053,0.024000,-0.008000,1.032000
8063,0.028000,-0.012000,1.028000
8073,0.036000,-0.004000,1.032000
8083,0.032000,-0.008000,1.028000
8093,0.024000,-0.004000,1.028000
8103,0.024000,-0.008000,1.032000
8113,0.024000,-0.008000,1.032000
8123,0.024000,-0.008000,1.028000
8133,0.036000,-0.008000,1.028000
8143,0.032000,-0.008000,1.028000
8153,0.028000,-0.004000,1.028000
8163,0.024000,-0.004000,1.028000
8173,0.028000,-0.008000,1.020000
8183,0.032000,-0.004000,1.028000
8193,0.028000,-0.008000,1.032000
8203,0.032000,-0.008000,1.032000
8213,0.028000,-0.008000,1.028000
8223,0.032000,-0.008000,1.032000
8233,0.028000,-0.004000,1.028000
8243,0.024000,-0.004000,1.024000
8253,0.028000,-0.008000,1.032000
8263,0.028000,0.004000,1.032000
8273,0.028000,-0.008000,1.028000
8283,0.028000,-0.008000,1.024000
8293,0.032000,-0.008000,1.036000
8303,0.028000,-0.008000,1.024000
8313,0.028000,-0.008000,1.032000
8323,0.024000,-0.004000,1.032000
8333,0.032000,-0.004000,1.028000
8343,0.028000,-0.008000,1.032000
8353,0.020000,-0.008000,1.032000
8363,0.032000,-0.008000,1.032000
8373,0.024000,-0.004000,1.032000
8383,0.024000,-0.004000,1.036000
8393,0.024000,-0.008000,1.020000
8403,0.024000,-0.008000,1.028000
8413,0.020000,-0.008000,1.036000
8423,0.032000,0.000000,1.036000
8433,0.028000,0.000000,1.028000
8443,0.028000,-0.004000,1.028000
8453,0.040000,-0.012000,1.040000
8463,0.036000,-0.008000,1.032000
8473,0.024000,0.004000,1.020000
8483,0.024000,-0.008000,1.044000
8493,0.044000,-0.004000,1.008000
8503,0.024000,0.000000,1.016000
8513,0.028000,-0.008000,1.024000
8523,0.028000,-0.008000,1.032000
8533,0.024000,-0.012000,1.028000
8543,0.028000,-0.004000,1.028000
8553,0.028000,-0.004000,1.032000
8563,0.028000,-0.004000,1.024000
8573,0.028000,-0.012000,1.036000
8583,0.032000,-0.004000,1.032000
8593,0.024000,-0.008000,1.024000
8603,0.024000,-0.008000,1.028000
8613,0.032000,-0.012000,1.024000
8623,0.032000,-0.008000,1.024000
8633,0.032000,-0.008000,1.028000
8643,0.032000,-0.008000,1.036000
8653,0.028000,-0.012000,1.032000
8663,0.024000,-0.008000,1.028000
8673,0.028000,-0.008000,1.036000
8683,0.024000,-0.008000,1.024000
8693,0.028000,-0.004000,1.036000
8703,0.024000,-0.008000,1.032000
8713,0.028000,-0.008000,1.028000
8723,0.032000,0.000000,1.032000
8733,0.024000,-0.004000,1.032000
8743,0.028000,-0.004000,1.032000
8753,0.028000,-0.008000,1.032000
8763,0.032000,0.000000,1.036000
8773,0.032000,0.000000,1.028000
8783,0.032000,-0.004000,1.032000
8793,0.036000,-0.012000,1.028000
8803,0.032000,0.000000,1.032000
8813,0.028000,-0.004000,1.028000
8823,0.032000,-0.008000,1.028000
8833,0.028000,-0.008000,1.036000
8843,0.028000,-0.012000,1.036000
8853,0.028000,-0.004000,1.032000
8863,0.032000,-0.004000,1.028000
8873,0.032000,-0.008000,1.032000
8883,0.024000,-0.004000,1.028000
8893,0.036000,-0.008000,1.036000
8903,0.028000,-0.008000,1.032000
8913,0.028000,-0.008000,1.028000
8923,0.032000,-0.004000,1.032000
8933,0.020000,0.000000,1.032000
8943,0.028000,-0.008000,1.032000
8953,0.032000,-0.004000,1.032000
8963,0.024000,-0.008000,1.032000
8973,0.028000,-0.004000,1.036000
8983,0.028000,-0.012000,1.036000
8993,0.032000,-0.008000,1.032000
9003,0.024000,-0.008000,1.028000
9013,0.028000,-0.004000,1.032000
9023,0.032000,-0.008000,1.032000
9033,0.028000,-0.004000,1.032000
9043,0.028000,-0.004000,1.032000
9053,0.036000,-0.004000,1.032000
9063,0.032000,-0.008000,1.032000
9073,0.028000,-0.004000,1.028000
9083,0.032000,-0.008000,1.028000
9093,0.028000,0.004000,1.024000
9103,0.028000,-0.012000,1.028000
9113,0.040000,-0.008000,1.036000
9123,0.036000,-0.008000,1.020000
9133,0.032000,-0.004000,1.008000
9143,0.020000,0.012000,1.028000
9153,0.024000,-0.008000,1.012000
9163,0.028000,-0.008000,1.008000
9173,0.028000,-0.008000,1.028000
9183,0.028000,0.000000,1.028000
9193,0.024000,-0.004000,1.032000
9203,0.028000,-0.004000,1.032000
9213,0.028000,0.000000,1.032000
9223,0.028000,-0.008000,1.032000
9233,0.032000,-0.008000,1.032000
9243,0.024000,-0.012000,1.032000
9253,0.028000,-0.004000,1.028000
9263,0.024000,-0.004000,0.940000
9273,0.036000,0.008000,0.984000
9283,0.040000,0.004000,1.052000
9293,0.044000,0.000000,0.976000
9303,0.028000,0.000000,1.036000
9313,0.024000,-0.004000,1.028000
9323,0.024000,-0.008000,1.048000
9333,0.040000,-0.004000,1.008000
9343,0.024000,0.000000,1.028000
9353,0.028000,-0.004000,1.028000
9363,0.020000,-0.012000,1.044000
9373,0.032000,-0.008000,1.036000
9383,0.036000,-0.008000,1.028000
9393,0.032000,-0.008000,1.028000
9403,0.024000,-0.008000,1.040000
9413,0.028000,-0.008000,1.024000
9423,0.024000,-0.008000,1.024000
9433,0.032000,-0.004000,1.036000
9443,0.028000,-0.008000,1.032000
9453,0.028000,-0.008000,1.040000
9463,0.028000,-0.004000,1.020000
9473,0.028000,-0.008000,1.028000
9483,0.028000,-0.004000,1.032000
9493,0.028000,-0.008000,1.024000
9503,0.032000,-0.004000,1.032000
9513,0.032000,-0.004000,1.032000
9523,0.028000,-0.004000,1.024000
9533,0.024000,-0.004000,1.028000
9543,0.024000,-0.004000,1.024000
9553,0.028000,-0.012000,1.032000
9563,0.032000,-0.004000,1.028000
9573,0.032000,-0.012000,1.032000
9583,0.028000,-0.004000,1.028000
9593,0.028000,-0.004000,1.036000
9603,0.028000,-0.008000,1.036000
9613,0.032000,-0.004000,1.032000
9623,0.024000,-0.004000,1.032000
9633,0.032000,-0.004000,1.028000
9643,0.032000,-0.008000,1.032000
9653,0.024000,0.000000,1.028000
9663,0.032000,-0.012000,1.040000
9673,0.036000,-0.012000,1.032000
9683,0.028000,0.000000,1.036000
9693,0.028000,-0.008000,1.028000
9703,0.028000,-0.004000,1.024000
9713,0.028000,-0.004000,1.032000
9723,0.028000,-0.008000,1.028000
9733,0.032000,-0.008000,1.032000
9743,0.028000,-0.008000,1.032000
9753,0.028000,-0.004000,1.024000
9763,0.028000,-0.004000,1.032000
9773,0.028000,-0.004000,1.032000
9783,0.036000,-0.020000,1.048000
9793,0.028000,-0.016000,1.028000
9803,0.012000,0.000000,1.036000
9813,0.032000,-0.004000,1.044000
9823,0.028000,-0.012000,1.036000
9833,0.020000,-0.004000,1.036000
9843,0.020000,-0.008000,1.028000
9853,0.024000,-0.004000,1.032000
9863,0.024000,-0.008000,1.028000
9873,0.032000,-0.012000,1.032000
9883,0.028000,-0.004000,1.020000
9893,0.024000,0.000000,1.028000
9903,0.024000,-0.008000,1.028000
9913,0.032000,-0.008000,1.028000
9923,0.032000,-0.008000,1.032000
9933,0.020000,-0.008000,1.028000
9943,0.028000,-0.008000,1.032000
9953,0.036000,-0.008000,1.032000
9963,0.028000,-0.008000,1.032000
9973,0.028000,-0.008000,1.032000
9983,0.028000,-0.008000,1.036000
9993,0.024000,-0.008000,1.032000
10003,0.028000,0.000000,1.024000
10013,0.020000,-0.008000,1.020000
10023,0.024000,-0.004000,1.032000
10033,0.032000,-0.008000,1.036000
10043,0.028000,-0.004000,1.032000
10053,0.024000,-0.004000,1.032000
10063,0.024000,-0.008000,1.036000
10073,0.028000,-0.012000,1.024000
10083,0.028000,-0.012000,1.040000
10093,0.028000,-0.008000,1.044000
10103,0.024000,-0.008000,1.028000
10113,0.032000,0.000000,1.036000
10123,0.032000,-0.012000,1.028000
10133,0.032000,-0.008000,1.032000
10143,0.032000,0.000000,1.020000
10153,0.028000,-0.004000,1.032000
10163,0.032000,-0.004000,1.032000
10173,0.032000,-0.004000,1.036000
10183,0.024000,0.000000,1.028000
10193,0.032000,-0.008000,1.032000
10203,0.024000,-0.004000,1.028000
10213,0.032000,-0.004000,1.032000
10223,0.020000,-0.004000,1.036000
10233,0.032000,-0.008000,1.036000
10243,0.024000,-0.008000,1.028000
10253,0.032000,-0.008000,1.036000
10263,0.024000,0.000000,1.020000
10273,0.024000,-0.008000,1.032000
10283,0.032000,-0.004000,1.028000
10293,0.032000,-0.004000,1.036000
10303,0.024000,-0.004000,1.028000
10313,0.032000,-0.008000,1.032000
10323,0.024000,-0.008000,1.032000
10333,0.024000,-0.004000,1.036000
10343,0.028000,-0.008000,1.024000
10353,0.032000,-0.004000,1.032000
10363,0.032000,-0.012000,1.028000
10373,0.028000,0.000000,1.032000
10383,0.024000,-0.008000,1.032000
10393,0.028000,-0.004000,1.028000
10403,0.032000,-0.004000,1.032000
10413,0.032000,-0.004000,1.028000
10423,0.024000,-0.004000,1.032000
10433,0.028000,0.000000,1.032000
10443,0.032000,-0.004000,1.024000
10453,0.012000,-0.004000,1.024000
10463,0.036000,-0.008000,1.060000
10473,0.040000,-0.012000,1.036000
10483,0.020000,-0.008000,1.036000
10493,0.028000,-0.004000,1.012000
10503,0.028000,-0.004000,1.024000
10513,0.028000,-0.004000,1.028000
10523,0.028000,0.000000,1.028000
10533,0.028000,-0.004000,1.032000
10543,0.032000,-0.004000,1.028000
10553,0.024000,0.000000,1.032000
10563,0.024000,-0.008000,1.040000
10573,0.028000,-0.008000,1.032000
10583,0.028000,-0.008000,1.036000
10593,0.024000,-0.008000,1.024000
10603,0.028000,-0.004000,1.028000
10613,0.032000,-0.004000,1.024000
10623,0.028000,-0.008000,1.036000
10633,0.032000,-0.008000,1.032000
10643,0.024000,-0.004000,1.032000
10653,0.028000,-0.004000,1.040000
10663,0.028000,-0.008000,1.024000
10673,0.032000,-0.008000,1.032000
10683,0.028000,-0.008000,1.032000
10693,0.028000,-0.008000,1.028000
10703,0.028000,-0.004000,1.028000
10713,0.024000,-0.004000,1.032000
10723,0.028000,-0.008000,1.024000
10733,0.028000,-0.012000,1.032000
10743,0.028000,0.004000,1.024000
10753,0.028000,-0.008000,1.028000
10763,0.024000,-0.008000,1.028000
10773,0.020000,0.000000,1.024000
10783,0.024000,-0.004000,1.032000
10793,0.028000,-0.004000,1.024000
10803,0.028000,-0.008000,1.028000
10813,0.024000,-0.008000,1.024000
10823,0.028000,-0.004000,1.024000
10833,0.036000,-0.012000,1.032000
10843,0.028000,-0.008000,1.036000
10853,0.032000,-0.012000,1.028000
10863,0.028000,-0.004000,1.028000
10873,0.028000,-0.004000,1.028000
10883,0.032000,-0.004000,1.032000
10893,0.024000,-0.004000,1.032000
10903,0.028000,-0.008000,1.036000
10913,0.032000,-0.008000,1.028000
10923,0.024000,-0.004000,1.028000
10933,0.024000,0.000000,1.032000
10943,0.032000,-0.008000,1.032000
10953,0.028000,-0.004000,1.024000
10963,0.028000,-0.004000,1.028000
10973,0.024000,-0.008000,1.036000
10983,0.028000,0.000000,1.024000
10993,0.028000,-0.004000,1.032000
11003,0.036000,-0.004000,1.032000
11013,0.028000,-0.012000,1.032000
11023,0.024000,-0.008000,1.024000
11033,0.028000,-0.004000,1.028000
11043,0.028000,-0.004000,1.024000
11053,0.028000,-0.008000,1.032000
11063,0.024000,0.000000,1.028000
11073,0.024000,-0.008000,1.036000
11083,0.020000,-0.008000,1.028000
11093,0.036000,-0.004000,1.028000
11103,0.028000,0.000000,1.028000
11113,0.040000,-0.012000,1.024000
11123,0.016000,-0.016000,1.032000
11133,0.012000,0.012000,1.040000
11143,0.024000,-0.004000,1.024000
11153,0.032000,0.000000,1.024000
11163,0.028000,-0.008000,1.032000
11173,0.032000,0.000000,1.028000
11183,0.028000,-0.012000,1.032000
11193,0.024000,-0.004000,1.028000
11203,0.032000,-0.004000,1.024000
11213,0.032000,-0.004000,1.032000
11223,0.032000,0.004000,1.020000
11233,0.028000,-0.004000,1.036000
11243,0.036000,-0.012000,1.040000
11253,0.032000,-0.004000,1.028000
11263,0.024000,-0.008000,1.024000
11273,0.028000,-0.004000,1.028000
11283,0.024000,-0.004000,1.032000
11293,0.032000,-0.012000,1.032000
11303,0.032000,0.000000,1.040000
11313,0.032000,-0.012000,1.024000
11323,0.028000,-0.008000,1.028000
11333,0.028000,-0.008000,1.028000
11343,0.032000,-0.004000,1.036000
11353,0.032000,-0.004000,1.036000
11363,0.028000,-0.004000,1.028000
11373,0.032000,-0.004000,1.024000
11383,0.028000,-0.012000,1.032000
11393,0.024000,-0.008000,1.028000
11403,0.028000,-0.004000,1.024000
11413,0.032000,-0.004000,1.032000
11423,0.028000,-0.012000,1.020000
11433,0.032000,0.000000,1.032000
11443,0.032000,-0.008000,1.032000
11453,0.032000,0.000000,1.032000
11463,0.032000,-0.008000,1.028000
11473,0.028000,-0.004000,1.024000
11483,0.024000,-0.004000,1.028000
11493,0.032000,-0.008000,1.032000
11503,0.024000,-0.008000,1.028000
11513,0.028000,-0.008000,1.028000
11523,0.032000,-0.004000,1.024000
11533,0.028000,-0.012000,1.040000
11543,0.028000,-0.004000,1.028000
11553,0.028000,-0.004000,1.028000
11563,0.024000,-0.012000,1.044000
11573,0.028000,-0.004000,1.036000
11583,0.028000,-0.004000,1.024000
11593,0.020000,-0.004000,1.028000
11603,0.028000,-0.004000,1.028000
11613,0.028000,-0.008000,1.036000
11623,0.032000,-0.004000,1.036000
11633,0.024000,-0.012000,1.036000
11643,0.028000,-0.004000,1.036000
11653,0.024000,-0.004000,1.032000
11663,0.036000,-0.008000,1.024000
11673,0.028000,0.000000,1.028000
11683,0.028000,-0.008000,1.032000
11693,0.028000,-0.004000,1.032000
11703,0.028000,-0.008000,1.032000
11713,0.024000,0.008000,1.028000
11723,0.024000,-0.004000,1.032000
11733,0.024000,0.000000,1.032000
11743,0.024000,-0.008000,1.032000
11753,0.028000,-0.004000,1.020000
11763,0.028000,0.000000,1.024000
11773,0.024000,-0.008000,1.008000
11783,0.016000,-0.012000,1.020000
11793,0.048000,-0.004000,1.036000
11803,0.044000,-0.016000,0.984000
11813,0.024000,-0.012000,1.016000
11823,0.024000,0.004000,1.028000
11833,0.032000,0.000000,1.036000
11843,0.028000,-0.008000,1.032000
11853,0.028000,-0.004000,1.028000
11863,0.024000,0.000000,1.028000
11873,0.032000,-0.004000,1.036000
11883,0.028000,0.000000,1.024000
11893,0.024000,0.000000,1.036000
11903,0.032000,-0.008000,1.028000
11913,0.032000,-0.008000,1.028000
11923,0.032000,-0.008000,1.032000
11933,0.032000,-0.004000,1.032000
11943,0.032000,-0.004000,1.024000
11953,0.028000,-0.008000,1.036000
11963,0.028000,-0.012000,1.032000
11973,0.032000,-0.004000,1.028000
11983,0.028000,-0.008000,1.036000
11993,0.028000,-0.004000,1.024000
12003,0.028000,-0.004000,1.032000
12013,0.028000,-0.004000,1.036000
12023,0.024000,-0.004000,1.024000
12033,0.020000,-0.004000,1.028000
12043,0.032000,-0.004000,1.032000
12053,0.032000,-0.012000,1.028000
12063,0.028000,-0.008000,1.032000
12073,0.032000,-0.012000,1.032000
12083,0.024000,-0.008000,1.028000
12093,0.024000,-0.008000,1.024000
12103,0.032000,-0.004000,1.032000
12113,0.028000,-0.012000,1.024000
12123,0.028000,0.000000,1.032000
12133,0.024000,-0.008000,1.028000
12143,0.028000,-0.004000,1.032000
12153,0.028000,-0.012000,1.028000
12163,0.028000,-0.008000,1.032000
12173,0.028000,0.000000,1.028000
12183,0.024000,0.000000,1.028000
12193,0.024000,-0.004000,1.028000
12203,0.024000,-0.016000,1.032000
12213,0.032000,-0.012000,1.028000
12223,0.028000,-0.008000,1.032000
12233,0.028000,-0.004000,1.032000
12243,0.028000,-0.008000,1.032000
12253,0.024000,-0.008000,1.032000
12263,0.028000,-0.004000,1.032000
12273,0.028000,-0.008000,1.028000
12283,0.024000,-0.012000,1.032000
12293,0.024000,0.004000,1.012000
12303,0.024000,-0.008000,1.032000
12313,0.028000,-0.008000,1.044000
12323,0.032000,-0.004000,1.036000
12333,0.020000,0.000000,1.020000
12343,0.028000,-0.008000,1.028000
12353,0.028000,-0.012000,1.036000
12363,0.028000,-0.012000,1.028000
12373,0.024000,-0.008000,1.036000
12383,0.028000,-0.004000,1.036000
12393,0.028000,-0.008000,1.024000
12403,0.024000,-0.008000,1.036000
12413,0.032000,0.000000,1.032000
12423,0.032000,-0.004000,1.028000
12433,0.036000,0.000000,1.032000
12443,0.020000,0.004000,1.012000
12453,0.032000,-0.008000,1.056000
12463,0.020000,-0.004000,1.024000
12473,0.056000,0.000000,1.024000
12483,0.032000,-0.008000,1.032000
12493,0.032000,-0.004000,1.028000
12503,0.028000,-0.008000,1.032000
12513,0.040000,0.000000,1.032000
12523,0.028000,-0.004000,1.024000
12533,0.016000,-0.008000,1.028000
12543,0.024000,-0.008000,1.028000
12553,0.028000,-0.004000,1.032000
12563,0.032000,-0.004000,1.032000
12573,0.028000,-0.012000,1.036000
12583,0.032000,-0.004000,1.036000
12593,0.024000,-0.004000,1.028000
12603,0.024000,-0.008000,1.036000
12613,0.024000,-0.004000,1.032000
12623,0.024000,-0.008000,1.032000
12633,0.032000,0.000000,1.028000
12643,0.028000,0.000000,1.024000
12653,0.032000,-0.004000,1.024000
12663,0.028000,-0.008000,1.032000
12673,0.032000,-0.008000,1.024000
12683,0.024000,-0.012000,1.024000
12693,0.032000,-0.008000,1.032000
12703,0.028000,0.000000,1.028000
12713,0.024000,-0.004000,1.040000
12723,0.036000,-0.004000,1.028000
12733,0.032000,-0.004000,1.028000
12743,0.032000,-0.008000,1.028000
12753,0.024000,-0.008000,1.024000
12763,0.024000,-0.004000,1.028000
12773,0.024000,-0.012000,1.032000
12783,0.028000,-0.004000,1.028000
12793,0.032000,-0.008000,1.032000
12803,0.032000,-0.008000,1.032000
12813,0.032000,-0.008000,1.028000
12823,0.024000,-0.004000,1.032000
12833,0.028000,-0.008000,1.028000
12843,0.028000,-0.004000,1.040000
12853,0.024000,-0.008000,1.036000
12863,0.032000,-0.004000,1.028000
12873,0.024000,-0.008000,1.028000
12883,0.028000,-0.004000,1.028000
12893,0.032000,0.000000,1.028000
12903,0.028000,-0.004000,1.036000
12913,0.028000,-0.008000,1.032000
12923,0.024000,-0.004000,1.036000
12933,0.028000,0.000000,1.028000
12943,0.028000,0.000000,1.028000
12953,0.032000,-0.008000,1.028000
12963,0.032000,-0.008000,1.028000
12973,0.024000,-0.008000,1.028000
12983,0.024000,-0.004000,1.028000
12993,0.032000,0.000000,1.024000
13003,0.020000,-0.008000,1.028000
13013,0.028000,-0.008000,1.036000
13023,0.028000,-0.004000,1.036000
13033,0.024000,-0.004000,1.032000
13043,0.032000,-0.004000,1.032000
13053,0.036000,0.000000,1.032000
13063,0.028000,-0.008000,1.024000
13073,0.032000,-0.004000,1.032000
13083,0.032000,0.000000,1.032000
13093,0.036000,-0.008000,1.032000
13103,0.032000,-0.008000,1.028000
13113,0.016000,0.004000,1.060000
13123,0.020000,-0.008000,1.052000
13133,0.024000,-0.004000,1.028000
13143,0.020000,-0.008000,1.020000
13153,0.028000,0.000000,1.032000
13163,0.028000,-0.004000,1.028000
13173,0.028000,-0.004000,1.024000
13183,0.024000,-0.008000,1.032000
13193,0.028000,-0.004000,1.032000
13203,0.032000,-0.008000,1.024000
13213,0.032000,-0.008000,1.028000
13223,0.032000,-0.008000,1.028000
13233,0.024000,-0.008000,1.032000
13243,0.024000,0.000000,1.036000
13253,0.028000,-0.004000,1.036000
13263,0.028000,-0.008000,1.032000
13273,0.024000,-0.004000,1.028000
13283,0.032000,-0.008000,1.032000
13293,0.028000,-0.004000,1.028000
13303,0.032000,-0.008000,1.028000
13313,0.024000,-0.008000,1.032000
13323,0.032000,-0.008000,1.032000
13333,0.024000,-0.008000,1.032000
13343,0.028000,0.000000,1.032000
13353,0.028000,-0.012000,1.040000
13363,0.032000,-0.004000,1.024000
13373,0.024000,-0.008000,1.032000
13383,0.032000,-0.008000,1.028000
13393,0.028000,-0.004000,1.032000
13403,0.024000,-0.004000,1.028000
13413,0.028000,-0.008000,1.036000
13423,0.028000,-0.004000,1.028000
13433,0.032000,-0.012000,1.028000
13443,0.032000,-0.008000,1.028000
13453,0.032000,-0.004000,1.028000
13463,0.028000,-0.004000,1.032000
13473,0.028000,-0.008000,1.040000
13483,0.032000,-0.004000,1.024000
13493,0.028000,-0.004000,1.028000
13503,0.024000,-0.004000,1.028000
13513,0.040000,-0.008000,1.028000
13523,0.024000,-0.004000,1.028000
13533,0.024000,-0.008000,1.040000
13543,0.028000,-0.008000,1.036000
13553,0.028000,-0.004000,1.032000
13563,0.028000,-0.012000,1.036000
13573,0.028000,-0.004000,1.032000
13583,0.032000,0.000000,1.032000
13593,0.032000,-0.008000,1.028000
13603,0.032000,-0.004000,1.028000
13613,0.036000,-0.004000,1.024000
13623,0.024000,-0.012000,1.032000
13633,0.024000,-0.004000,1.032000
13643,0.028000,-0.004000,1.024000
13653,0.024000,-0.008000,1.032000
13663,0.024000,-0.004000,1.020000
13673,0.036000,-0.008000,1.028000
13683,0.028000,-0.008000,1.032000
13693,0.024000,-0.004000,1.032000
13703,0.028000,0.000000,1.020000
13713,0.028000,-0.008000,1.036000
13723,0.028000,-0.004000,1.024000
13733,0.028000,-0.004000,1.028000
13743,0.024000,-0.004000,1.024000
13753,0.028000,-0.008000,1.028000
13763,0.028000,-0.008000,1.016000
13773,0.020000,-0.008000,1.024000
13783,0.024000,-0.008000,1.048000
13793,0.032000,-0.008000,1.048000
13803,0.032000,-0.008000,1.036000
13813,0.036000,0.004000,1.024000
13823,0.032000,-0.012000,1.028000
13833,0.024000,-0.004000,1.028000
13843,0.024000,-0.004000,1.032000
13853,0.028000,-0.004000,1.032000
13863,0.032000,-0.008000,1.028000
13873,0.028000,-0.008000,1.024000
13883,0.032000,-0.008000,1.028000
13893,0.028000,-0.004000,1.028000
13903,0.036000,-0.008000,1.028000
13913,0.028000,0.000000,1.028000
13923,0.032000,-0.004000,1.032000
13933,0.028000,-0.004000,1.024000
13943,0.028000,-0.008000,1.028000
13953,0.024000,-0.004000,1.032000
13963,0.028000,-0.012000,1.024000
13973,0.024000,-0.008000,1.032000
13983,0.028000,-0.004000,1.032000
13993,0.032000,-0.004000,1.036000
14003,0.024000,-0.012000,1.036000
14013,0.024000,-0.008000,1.028000
14023,0.024000,-0.004000,1.032000
14033,0.032000,-0.008000,1.036000
14043,0.028000,-0.004000,1.032000
14053,0.032000,-0.012000,1.032000
14063,0.024000,0.000000,1.024000
14073,0.028000,-0.008000,1.032000
14083,0.036000,-0.008000,1.036000
14093,0.032000,-0.004000,1.024000
14103,0.028000,-0.004000,1.032000
14113,0.028000,-0.008000,1.028000
14123,0.032000,-0.004000,1.028000
14133,0.032000,-0.008000,1.028000
14143,0.032000,-0.004000,1.036000
14153,0.028000,-0.004000,1.024000
14163,0.032000,-0.008000,1.024000
14173,0.032000,-0.008000,1.028000
14183,0.028000,-0.008000,1.036000
14193,0.028000,-0.008000,1.024000
14203,0.024000,-0.004000,1.024000
14213,0.032000,-0.004000,1.028000
14223,0.028000,-0.004000,1.028000
14233,0.028000,-0.008000,1.032000
14243,0.028000,-0.008000,1.028000
14253,0.032000,-0.008000,1.028000
14263,0.032000,-0.012000,1.028000
14273,0.028000,0.000000,1.028000
14283,0.024000,-0.004000,1.028000
14293,0.032000,0.000000,1.032000
14303,0.028000,-0.004000,1.024000
14313,0.032000,-0.008000,1.028000
14323,0.024000,-0.008000,1.032000
14333,0.028000,-0.004000,1.024000
14343,0.028000,-0.004000,1.028000
14353,0.028000,-0.004000,1.024000
14363,0.024000,-0.008000,1.036000
14373,0.024000,0.000000,1.032000
14383,0.028000,-0.008000,1.036000
14393,0.024000,-0.008000,1.032000
14403,0.028000,-0.004000,1.028000
14413,0.028000,-0.004000,1.036000
14423,0.028000,-0.004000,1.028000
14433,0.040000,-0.008000,1.040000
14443,0.032000,-0.008000,1.028000




==> csv/evaluation/acceleration/walking.csv <==
Time,X,Y,Z
30,0.028000,-0.004000,1.028000
33,0.028000,-0.008000,1.032000
43,0.028000,-0.008000,1.032000
53,0.032000,-0.012000,1.036000
63,0.028000,-0.004000,1.024000
73,0.028000,0.000000,1.032000
83,0.028000,-0.012000,1.032000
93,0.024000,-0.008000,1.032000
103,0.024000,-0.004000,1.028000
113,0.032000,-0.004000,1.028000
123,0.020000,-0.008000,1.032000
133,0.028000,-0.004000,1.028000
143,0.028000,-0.008000,1.032000
153,0.032000,-0.004000,1.032000
163,0.024000,-0.008000,1.028000
173,0.028000,0.000000,1.028000
183,0.028000,-0.008000,1.028000
193,0.028000,-0.008000,1.032000
203,0.024000,-0.004000,1.032000
213,0.024000,-0.008000,1.032000
223,0.024000,-0.004000,1.028000
233,0.024000,-0.012000,1.036000
243,0.032000,-0.008000,1.032000
253,0.032000,-0.004000,1.032000
263,0.028000,0.000000,1.028000
273,0.028000,-0.004000,1.028000
283,0.024000,0.000000,1.024000
293,0.024000,0.000000,1.028000
303,0.028000,-0.004000,1.028000
313,0.024000,-0.004000,1.028000
323,0.028000,-0.004000,1.032000
333,0.028000,-0.016000,1.036000
343,0.028000,-0.004000,1.032000
353,0.032000,-0.004000,1.032000
363,0.028000,0.000000,1.024000
373,0.028000,-0.008000,1.028000
383,0.028000,-0.008000,1.036000
393,0.020000,-0.008000,1.024000
403,0.032000,-0.008000,1.028000
413,0.020000,-0.004000,1.032000
423,0.024000,0.000000,1.028000
433,0.024000,-0.004000,1.028000
443,0.032000,-0.004000,1.032000
453,0.028000,-0.008000,1.028000
463,0.028000,0.000000,1.028000
473,0.036000,-0.012000,1.028000
483,0.032000,-0.008000,1.036000
493,0.020000,-0.004000,1.028000
503,0.020000,-0.004000,1.020000
513,0.036000,0.012000,1.004000
523,0.036000,-0.008000,1.040000
533,0.020000,0.000000,1.012000
543,0.032000,-0.012000,1.012000
553,0.032000,-0.008000,1.032000
563,0.028000,-0.004000,1.028000
573,0.028000,0.000000,1.024000
583,0.028000,0.000000,1.028000
593,0.028000,-0.008000,1.028000
603,0.028000,-0.004000,1.028000
613,0.024000,-0.008000,1.036000
623,0.032000,-0.008000,1.028000
633,0.028000,-0.004000,1.028000
643,0.028000,-0.004000,1.032000
653,0.024000,-0.004000,1.028000
663,0.024000,-0.004000,1.036000
673,0.024000,-0.008000,1.028000
683,0.020000,-0.004000,1.036000
693,0.028000,-0.004000,1.024000
703,0.028000,-0.004000,1.032000
713,0.024000,-0.008000,1.028000
723,0.032000,-0.008000,1.028000
733,0.024000,-0.008000,1.032000
743,0.024000,-0.004000,1.032000
753,0.032000,-0.008000,1.032000
763,0.028000,0.000000,1.036000
773,0.024000,0.000000,1.032000
783,0.024000,-0.012000,1.032000
793,0.032000,-0.004000,1.028000
803,0.036000,-0.004000,1.036000
813,0.036000,-0.004000,1.040000
823,0.024000,-0.004000,1.024000
833,0.024000,-0.004000,1.036000
843,0.028000,-0.004000,1.024000
853,0.024000,-0.012000,1.028000
863,0.032000,-0.004000,1.036000
873,0.028000,-0.004000,1.032000
883,0.032000,-0.008000,1.032000
893,0.028000,0.000000,1.024000
903,0.028000,-0.008000,1.028000
913,0.028000,-0.008000,1.032000
923,0.024000,-0.004000,1.032000
933,0.024000,0.000000,1.024000
943,0.032000,-0.004000,1.032000
953,0.028000,0.000000,1.020000
963,0.024000,-0.012000,1.020000
973,0.024000,-0.004000,1.032000
983,0.020000,-0.004000,1.028000
993,0.028000,-0.008000,1.028000
1003,0.028000,-0.008000,1.028000
1013,0.024000,-0.008000,1.024000
1023,0.024000,-0.004000,1.032000
1033,0.032000,-0.008000,1.028000
1043,0.032000,-0.004000,1.036000
1053,0.032000,-0.004000,1.036000
1063,0.024000,-0.004000,1.028000
1073,0.028000,-0.008000,1.028000
1083,0.028000,-0.012000,1.040000
1093,0.032000,-0.004000,1.028000
1103,0.028000,-0.012000,1.028000
1113,0.028000,-0.004000,1.012000
1123,0.032000,-0.008000,1.056000
1133,0.024000,0.000000,1.012000
1143,0.028000,-0.004000,1.036000
1153,0.024000,-0.004000,1.032000
1163,0.020000,-0.004000,1.016000
1173,0.028000,-0.004000,1.028000
1183,0.028000,-0.012000,1.060000
1193,0.036000,-0.008000,1.028000
1203,0.040000,-0.004000,1.028000
1213,0.036000,-0.016000,1.036000
1223,0.028000,-0.004000,1.040000
1233,0.036000,-0.008000,1.028000
1243,0.028000,-0.004000,1.036000
1253,0.028000,-0.004000,1.028000
1263,0.024000,-0.008000,1.028000
1273,0.032000,-0.008000,1.032000
1283,0.028000,-0.008000,1.032000
1293,0.028000,-0.008000,1.024000
1303,0.024000,-0.004000,1.020000
1313,0.036000,-0.008000,1.036000
1323,0.032000,-0.008000,1.024000
1333,0.024000,-0.004000,1.028000
1343,0.028000,-0.004000,1.028000
1353,0.028000,-0.004000,1.028000
1363,0.044000,0.000000,1.036000
1373,0.028000,-0.008000,1.024000
1383,0.028000,-0.004000,1.036000
1393,0.024000,-0.004000,1.028000
1403,0.032000,-0.008000,1.028000
1413,0.028000,-0.008000,1.036000
1423,0.020000,-0.004000,1.032000
1433,0.028000,0.000000,1.032000
1443,0.032000,-0.004000,1.032000
1453,0.024000,-0.008000,1.028000
1463,0.028000,-0.004000,1.024000
1473,0.032000,-0.008000,1.044000
1483,0.032000,-0.004000,1.024000
1493,0.024000,-0.008000,1.024000
1503,0.032000,-0.004000,1.028000
1513,0.028000,0.000000,1.032000
1523,0.024000,-0.008000,1.028000
1533,0.028000,0.000000,1.028000
1543,0.028000,-0.004000,1.024000
1553,0.028000,-0.004000,1.028000
1563,0.032000,-0.004000,1.036000
1573,0.024000,-0.004000,1.028000
1583,0.032000,-0.008000,1.032000
1593,0.028000,0.000000,1.024000
1603,0.028000,-0.012000,1.036000
1613,0.028000,-0.004000,1.032000
1623,0.024000,-0.004000,1.028000
1633,0.028000,-0.008000,1.032000
1643,0.028000,0.000000,1.028000
1653,0.028000,-0.004000,1.020000
1663,0.032000,-0.008000,1.016000
1673,0.028000,-0.008000,1.044000
1683,0.028000,-0.008000,1.032000
1693,0.028000,-0.008000,1.028000
1703,0.028000,-0.008000,1.032000
1713,0.028000,0.000000,1.032000
1723,0.024000,-0.008000,1.024000
1733,0.028000,0.000000,1.028000
1743,0.036000,-0.008000,1.032000
1753,0.036000,-0.012000,1.032000
1763,0.028000,-0.008000,1.024000
1773,0.024000,0.000000,1.024000
1783,0.028000,-0.004000,1.028000
1793,0.032000,0.000000,1.028000
1803,0.036000,-0.008000,1.032000
1813,0.024000,-0.008000,1.032000
1823,0.028000,-0.008000,1.028000
1833,0.012000,-0.004000,1.028000
1843,0.020000,0.008000,1.036000
1853,0.012000,-0.008000,1.040000
1863,0.008000,-0.004000,1.048000
1873,0.028000,0.000000,1.044000
1883,0.028000,-0.008000,1.028000
1893,0.028000,-0.004000,1.020000
1903,0.028000,0.000000,1.036000
1913,0.028000,-0.012000,1.032000
1923,0.028000,0.000000,1.028000
1933,0.024000,-0.004000,1.032000
1943,0.028000,0.000000,1.032000
1953,0.028000,-0.004000,1.028000
1963,0.032000,-0.004000,1.024000
1973,0.028000,-0.004000,1.028000
1983,0.028000,-0.004000,1.032000
1993,0.024000,-0.004000,1.036000
2003,0.036000,-0.008000,1.032000
2013,0.036000,-0.008000,1.032000
2023,0.024000,-0.008000,1.036000
2033,0.028000,-0.008000,1.028000
2043,0.024000,-0.004000,1.028000
2053,0.036000,-0.004000,1.028000
2063,0.028000,0.000000,1.028000
2073,0.028000,-0.008000,1.032000
2083,0.028000,-0.008000,1.028000
2093,0.024000,-0.004000,1.028000
2103,0.032000,-0.008000,1.028000
2113,0.024000,0.000000,1.032000
2123,0.024000,-0.008000,1.028000
2133,0.032000,-0.004000,1.040000
2143,0.028000,-0.004000,1.032000
2153,0.024000,-0.004000,1.028000
2163,0.028000,-0.004000,1.036000
2173,0.032000,0.004000,1.024000
2183,0.028000,-0.008000,1.028000
2193,0.028000,-0.004000,1.028000
2203,0.028000,-0.008000,1.036000
2213,0.024000,-0.004000,1.028000
2223,0.028000,-0.012000,1.028000
2233,0.032000,-0.008000,1.028000
2243,0.028000,-0.012000,1.028000
2253,0.024000,-0.004000,1.024000
2263,0.032000,-0.004000,1.028000
2273,0.028000,-0.008000,1.032000
2283,0.028000,0.000000,1.024000
2293,0.032000,-0.008000,1.024000
2303,0.028000,-0.004000,1.036000
2313,0.024000,-0.008000,1.032000
2323,0.032000,-0.012000,1.040000
2333,0.024000,-0.004000,1.028000
2343,0.024000,-0.004000,1.028000
2353,0.024000,-0.004000,1.028000
2363,0.028000,-0.004000,1.020000
2373,0.024000,-0.008000,1.028000
2383,0.020000,-0.004000,1.028000
2393,0.032000,0.000000,1.024000
2403,0.028000,-0.004000,1.036000
2413,0.028000,-0.004000,1.028000
2423,0.028000,-0.008000,1.028000
2433,0.028000,-0.004000,1.032000
2443,0.024000,-0.004000,1.036000
2453,0.032000,-0.008000,1.032000
2463,0.024000,-0.008000,1.016000
2473,0.028000,-0.004000,1.028000
2483,0.028000,0.000000,1.024000
2493,0.032000,-0.004000,1.020000
2503,0.032000,-0.008000,1.024000
2513,0.012000,-0.008000,1.052000
2523,0.032000,-0.008000,1.052000
2533,0.020000,0.000000,1.060000
2543,0.004000,-0.008000,1.052000
2553,0.024000,-0.004000,1.028000
2563,0.024000,-0.012000,1.024000
2573,0.028000,-0.004000,1.036000
2583,0.032000,-0.004000,1.040000
2593,0.020000,-0.004000,1.028000
2603,0.028000,-0.004000,1.032000
2613,0.028000,-0.008000,1.028000
2623,0.028000,0.000000,1.024000
2633,0.036000,-0.008000,1.028000
2643,0.024000,-0.004000,1.032000
2653,0.028000,-0.008000,1.032000
2663,0.024000,-0.004000,1.032000
2673,0.028000,-0.004000,1.028000
2683,0.024000,-0.004000,1.032000
2693,0.024000,0.000000,1.028000
2703,0.028000,-0.008000,1.032000
2713,0.028000,-0.004000,1.032000
2723,0.028000,-0.008000,1.032000
2733,0.036000,-0.004000,1.028000
2743,0.032000,-0.004000,1.032000
2753,0.028000,-0.008000,1.036000
2763,0.032000,-0.004000,1.024000
2773,0.032000,0.000000,1.028000
2783,0.032000,-0.004000,1.032000
2793,0.028000,-0.008000,1.028000
2803,0.032000,-0.004000,1.032000
2813,0.032000,-0.012000,1.036000
2823,0.024000,-0.008000,1.032000
2833,0.036000,-0.008000,1.032000
2843,0.028000,-0.004000,1.024000
2853,0.028000,-0.008000,1.028000
2863,0.032000,-0.004000,1.032000
2873,0.024000,-0.008000,1.028000
2883,0.028000,-0.004000,1.024000
2893,0.028000,-0.008000,1.024000
2903,0.028000,-0.004000,1.024000
2913,0.028000,0.000000,1.032000
2923,0.028000,-0.004000,1.024000
2933,0.028000,-0.008000,1.024000
2943,0.028000,-0.004000,1.028000
2953,0.028000,-0.004000,1.032000
2963,0.024000,-0.008000,1.036000
2973,0.024000,-0.004000,1.024000
2983,0.032000,0.000000,1.040000
2993,0.024000,-0.008000,1.036000
3003,0.028000,-0.004000,1.032000
3013,0.032000,-0.004000,1.036000
3023,0.024000,0.000000,1.032000
3033,0.024000,-0.008000,1.032000
3043,0.028000,-0.004000,1.032000
3053,0.028000,-0.004000,1.028000
3063,0.028000,-0.008000,1.028000
3073,0.028000,-0.012000,1.036000
3083,0.028000,-0.012000,1.028000
3093,0.028000,-0.004000,1.028000
3103,0.032000,-0.008000,1.032000
3113,0.028000,-0.004000,1.028000
3123,0.032000,-0.012000,1.040000
3133,0.024000,-0.008000,1.032000
3143,0.028000,-0.008000,1.036000
3153,0.020000,-0.004000,1.028000
3163,0.020000,0.008000,1.016000
3173,0.044000,-0.004000,1.004000
3183,0.040000,-0.004000,1.032000
3193,0.032000,-0.008000,1.004000
3203,0.044000,-0.012000,1.028000
3213,0.028000,-0.008000,1.024000
3223,0.032000,-0.004000,1.024000
3233,0.032000,-0.008000,1.032000
3243,0.032000,-0.008000,1.032000
3253,0.028000,-0.004000,1.032000
3263,0.028000,-0.004000,1.032000
3273,0.032000,-0.004000,1.028000
3283,0.024000,-0.004000,1.032000
3293,0.028000,-0.004000,1.028000
3303,0.028000,-0.008000,1.036000
3313,0.028000,-0.004000,1.032000
3323,0.028000,-0.004000,1.032000
3333,0.032000,-0.004000,1.032000
3343,0.028000,-0.004000,1.020000
3353,0.028000,-0.008000,1.028000
3363,0.032000,-0.004000,1.032000
3373,0.028000,0.000000,1.024000
3383,0.024000,-0.008000,1.028000
3393,0.032000,-0.008000,1.032000
3403,0.032000,-0.008000,1.036000
3413,0.028000,-0.008000,1.024000
3423,0.032000,-0.012000,1.036000
3433,0.028000,-0.004000,1.028000
3443,0.032000,-0.012000,1.032000
3453,0.028000,-0.004000,1.024000
3463,0.028000,0.000000,1.024000
3473,0.028000,-0.008000,1.024000
3483,0.024000,-0.008000,1.040000
3493,0.020000,0.000000,1.028000
3503,0.028000,0.000000,1.024000
3513,0.032000,-0.008000,1.028000
3523,0.032000,-0.004000,1.028000
3533,0.028000,-0.008000,1.032000
3543,0.028000,-0.004000,1.020000
3553,0.028000,0.000000,1.036000
3563,0.028000,-0.008000,1.028000
3573,0.024000,-0.008000,1.032000
3583,0.028000,-0.008000,1.028000
3593,0.032000,-0.004000,1.036000
3603,0.028000,-0.004000,1.028000
3613,0.032000,-0.004000,1.028000
3623,0.032000,0.000000,1.028000
3633,0.032000,-0.004000,1.032000
3643,0.028000,-0.008000,1.032000
3653,0.028000,-0.004000,1.036000
3663,0.036000,-0.012000,1.020000
3673,0.032000,-0.008000,1.032000
3683,0.020000,-0.004000,1.032000
3693,0.024000,0.000000,1.028000
3703,0.028000,-0.004000,1.036000
3713,0.028000,-0.008000,1.028000
3723,0.028000,-0.004000,1.028000
3733,0.028000,-0.004000,1.028000
3743,0.020000,-0.008000,1.028000
3753,0.032000,-0.012000,1.032000
3763,0.032000,-0.004000,1.028000
3773,0.020000,-0.004000,1.024000
3783,0.028000,-0.008000,1.032000
3793,0.032000,-0.008000,1.028000
3803,0.032000,-0.008000,1.032000
3813,0.024000,-0.008000,1.036000
3823,0.016000,0.004000,1.008000
3833,0.036000,0.000000,1.004000
3843,0.032000,-0.008000,1.036000
3853,0.020000,-0.004000,1.024000
3863,0.028000,-0.012000,1.012000
3873,0.024000,-0.004000,1.032000
3883,0.032000,-0.004000,1.028000
3893,0.028000,0.000000,1.028000
3903,0.028000,0.000000,1.032000
3913,0.028000,0.000000,1.024000
3923,0.032000,-0.004000,1.032000
3933,0.024000,-0.008000,1.028000
3943,0.036000,-0.008000,1.024000
3953,0.028000,-0.008000,1.036000
3963,0.036000,-0.008000,1.032000
3973,0.024000,-0.008000,1.032000
3983,0.028000,-0.004000,1.024000
3993,0.024000,-0.004000,1.032000
4003,0.028000,-0.008000,1.032000
4013,0.028000,-0.008000,1.024000
4023,0.028000,-0.012000,1.032000
4033,0.032000,-0.004000,1.024000
4043,0.032000,-0.004000,1.024000
4053,0.028000,0.000000,1.032000
4063,0.028000,-0.004000,1.032000
4073,0.028000,-0.008000,1.036000
4083,0.032000,0.000000,1.032000
4093,0.024000,-0.004000,1.036000
4103,0.032000,-0.004000,1.032000
4113,0.024000,-0.004000,1.032000
4123,0.028000,-0.004000,1.032000
4133,0.028000,0.000000,1.028000
4143,0.028000,-0.008000,1.036000
4153,0.032000,-0.004000,1.036000
4163,0.024000,-0.008000,1.028000
4173,0.028000,-0.008000,1.036000
4183,0.028000,-0.008000,1.028000
4193,0.024000,-0.008000,1.032000
4203,0.028000,-0.004000,1.032000
4213,0.024000,-0.004000,1.028000
4223,0.032000,-0.008000,1.024000
4233,0.024000,-0.004000,1.036000
4243,0.032000,-0.004000,1.028000
4253,0.032000,-0.004000,1.020000
4263,0.032000,-0.004000,1.036000
4273,0.028000,0.000000,1.036000
4283,0.032000,-0.008000,1.024000
4293,0.028000,0.000000,1.024000
4303,0.032000,-0.004000,1.032000
4313,0.028000,-0.004000,1.028000
4323,0.024000,-0.008000,1.036000
4333,0.032000,-0.008000,1.036000
4343,0.020000,0.000000,1.028000
4353,0.028000,-0.008000,1.032000
4363,0.024000,0.000000,1.024000
4373,0.028000,-0.008000,1.028000
4383,0.036000,-0.008000,1.028000
4393,0.036000,-0.008000,1.032000
4403,0.032000,-0.004000,1.032000
4413,0.032000,-0.004000,1.024000
4423,0.032000,-0.004000,1.028000
4433,0.032000,-0.008000,1.032000
4443,0.032000,-0.004000,1.032000
4453,0.024000,-0.008000,1.032000
4463,0.028000,-0.008000,1.024000
4473,0.016000,0.000000,1.024000
4483,0.028000,-0.008000,1.032000
4493,0.028000,0.004000,1.008000
4503,0.028000,0.004000,0.996000
4513,0.024000,-0.004000,1.048000
4523,0.028000,-0.008000,1.024000
4533,0.024000,-0.012000,1.024000
4543,0.028000,-0.016000,1.036000
4553,0.036000,-0.004000,1.032000
4563,0.024000,-0.004000,1.028000
4573,0.024000,-0.008000,1.032000
4583,0.024000,-0.012000,1.024000
4593,0.028000,-0.008000,1.028000
4603,0.028000,-0.008000,1.028000
4613,0.028000,0.000000,1.024000
4623,0.028000,-0.004000,1.032000
4633,0.028000,-0.008000,1.036000
4643,0.028000,-0.008000,1.028000
4653,0.024000,-0.008000,1.032000
4663,0.024000,0.000000,1.024000
4673,0.032000,0.000000,1.028000
4683,0.028000,-0.008000,1.028000
4693,0.028000,-0.008000,1.032000
4703,0.028000,-0.012000,1.044000
4713,0.028000,-0.004000,1.024000
4723,0.028000,-0.008000,1.024000
4733,0.024000,0.000000,1.052000
4743,0.028000,0.000000,1.028000
4753,0.024000,-0.012000,1.032000
4763,0.032000,0.000000,1.032000
4773,0.028000,-0.004000,1.028000
4783,0.028000,-0.004000,1.036000
4793,0.028000,-0.004000,1.032000
4803,0.024000,0.000000,1.032000
4813,0.024000,-0.008000,1.028000
4823,0.024000,-0.004000,1.024000
4833,0.032000,-0.012000,1.032000
4843,0.028000,-0.004000,1.028000
4853,0.032000,-0.008000,1.032000
4863,0.028000,-0.008000,1.032000
4873,0.032000,-0.004000,1.020000
4883,0.032000,0.000000,1.028000
4893,0.032000,-0.012000,1.036000
4903,0.024000,-0.008000,1.024000
4913,0.028000,-0.008000,1.032000
4923,0.024000,-0.004000,1.024000
4933,0.036000,0.000000,1.032000
4943,0.032000,-0.004000,1.032000
4953,0.032000,-0.004000,1.032000
4963,0.024000,-0.004000,1.024000
4973,0.032000,0.000000,1.028000
4983,0.024000,-0.008000,1.024000
4993,0.024000,-0.008000,1.028000
5003,0.028000,-0.012000,1.036000
5013,0.028000,0.000000,1.036000
5023,0.028000,-0.012000,1.028000
5033,0.028000,-0.008000,1.036000
5043,0.032000,-0.004000,1.032000
5053,0.032000,-0.008000,1.032000
5063,0.028000,-0.004000,1.024000
5073,0.028000,-0.004000,1.028000
5083,0.028000,-0.004000,1.028000
5093,0.024000,-0.008000,1.028000
5103,0.024000,-0.012000,1.032000
5113,0.032000,-0.004000,1.032000
5123,0.028000,-0.004000,1.032000
5133,0.032000,-0.008000,1.036000
5143,0.020000,-0.004000,1.036000
5153,0.020000,0.000000,1.044000
5163,0.024000,-0.008000,1.020000
5173,0.028000,-0.004000,1.036000
5183,0.032000,0.000000,1.020000
5193,0.028000,-0.008000,1.032000
5203,0.024000,-0.004000,1.028000
5213,0.028000,-0.008000,1.032000
5223,0.024000,-0.008000,1.024000
5233,0.020000,-0.008000,1.024000
5243,0.024000,-0.008000,1.032000
5253,0.036000,-0.008000,1.032000
5263,0.024000,0.000000,1.040000
5273,0.024000,-0.012000,1.032000
5283,0.028000,-0.008000,1.032000
5293,0.028000,-0.008000,1.028000
5303,0.028000,-0.012000,1.028000
5313,0.024000,-0.004000,1.032000
5323,0.032000,-0.008000,1.032000
5333,0.028000,-0.012000,1.032000
5343,0.032000,-0.004000,1.032000
5353,0.032000,-0.008000,1.012000
5363,0.028000,-0.008000,1.044000
5373,0.028000,0.000000,1.028000
5383,0.020000,-0.004000,1.024000
5393,0.028000,-0.008000,1.040000
5403,0.024000,-0.004000,1.028000
5413,0.032000,-0.008000,1.036000
5423,0.032000,0.000000,1.024000
5433,0.032000,-0.004000,1.024000
5443,0.024000,-0.004000,1.028000
5453,0.024000,-0.012000,1.032000
5463,0.036000,-0.012000,1.040000
5473,0.024000,-0.008000,1.028000
5483,0.032000,-0.004000,1.032000
5493,0.028000,-0.008000,1.032000
5503,0.032000,-0.004000,1.032000
5513,0.032000,-0.004000,1.028000
5523,0.028000,-0.004000,1.028000
5533,0.024000,-0.012000,1.032000
5543,0.028000,-0.012000,1.028000
5553,0.032000,-0.008000,1.032000
5563,0.028000,-0.008000,1.028000
5573,0.028000,-0.004000,1.032000
5583,0.028000,-0.008000,1.036000
5593,0.032000,-0.004000,1.032000
5603,0.032000,-0.004000,1.028000
5613,0.024000,-0.004000,1.028000
5623,0.028000,-0.004000,1.036000
5633,0.028000,-0.008000,1.036000
5643,0.024000,0.000000,1.028000
5653,0.032000,-0.008000,1.032000
5663,0.028000,-0.012000,1.032000
5673,0.028000,-0.004000,1.028000
5683,0.032000,-0.008000,1.036000
5693,0.028000,0.000000,1.032000
5703,0.024000,-0.008000,1.028000
5713,0.032000,-0.008000,1.036000
5723,0.024000,-0.004000,1.028000
5733,0.020000,-0.004000,1.032000
5743,0.024000,-0.012000,1.036000
5753,0.032000,-0.004000,1.032000
5763,0.032000,-0.008000,1.032000
5773,0.028000,-0.008000,1.028000
5783,0.024000,-0.004000,1.032000
5793,0.032000,-0.004000,1.032000
5803,0.028000,-0.008000,1.024000
5813,0.024000,-0.008000,1.048000
5823,0.032000,-0.020000,1.016000
5833,0.024000,0.008000,1.040000
5843,0.032000,-0.016000,1.052000
5853,0.044000,-0.012000,1.020000
5863,0.024000,-0.008000,1.028000
5873,0.032000,-0.008000,1.036000
5883,0.024000,-0.008000,1.036000
5893,0.024000,-0.008000,1.032000
5903,0.032000,0.000000,1.024000
5913,0.024000,-0.004000,1.036000
5923,0.028000,-0.008000,1.028000
5933,0.024000,-0.004000,1.032000
5943,0.028000,-0.004000,1.032000
5953,0.028000,-0.004000,1.032000
5963,0.028000,-0.004000,1.020000
5973,0.028000,-0.008000,1.032000
5983,0.028000,-0.004000,1.024000
5993,0.024000,-0.008000,1.028000
6003,0.024000,-0.004000,1.024000
6013,0.028000,-0.008000,1.032000
6023,0.032000,-0.004000,1.036000
6033,0.024000,-0.004000,1.032000
6043,0.032000,-0.008000,1.028000
6053,0.028000,-0.008000,1.024000
6063,0.028000,-0.004000,1.024000
6073,0.032000,-0.008000,1.024000
6083,0.028000,-0.004000,1.024000
6093,0.036000,-0.004000,1.024000
6103,0.032000,-0.004000,1.032000
6113,0.032000,-0.008000,1.028000
6123,0.028000,-0.004000,1.036000
6133,0.024000,-0.004000,1.032000
6143,0.024000,-0.004000,1.032000
6153,0.032000,-0.004000,1.036000
6163,0.032000,-0.004000,1.028000
6173,0.028000,-0.008000,1.036000
6183,0.036000,-0.008000,1.032000
6193,0.028000,-0.012000,1.036000
6203,0.020000,-0.004000,1.024000
6213,0.024000,-0.008000,1.028000
6223,0.028000,-0.008000,1.036000
6233,0.028000,-0.008000,1.032000
6243,0.028000,-0.008000,1.032000
6253,0.024000,0.000000,1.028000
6263,0.032000,-0.012000,1.028000
6273,0.024000,-0.008000,1.032000
6283,0.028000,-0.004000,1.024000
6293,0.032000,-0.004000,1.028000
6303,0.028000,-0.012000,1.032000
6313,0.032000,0.000000,1.024000
6323,0.032000,-0.004000,1.024000
6333,0.032000,0.000000,1.028000
6343,0.024000,-0.004000,1.020000
6353,0.024000,-0.008000,1.032000
6363,0.028000,-0.008000,1.028000
6373,0.020000,-0.004000,1.024000
6383,0.028000,-0.004000,1.032000
6393,0.028000,-0.004000,1.024000
6403,0.028000,-0.004000,1.036000
6413,0.024000,-0.004000,1.028000
6423,0.032000,-0.008000,1.028000
6433,0.020000,-0.012000,1.028000
6443,0.032000,-0.004000,1.028000
6453,0.028000,-0.008000,1.024000
6463,0.028000,-0.012000,1.032000
6473,0.040000,-0.004000,1.028000
6483,0.040000,-0.004000,1.028000
6493,0.024000,-0.004000,1.028000
6503,0.012000,-0.004000,1.028000
6513,0.028000,0.000000,1.016000
6523,0.036000,-0.004000,0.996000
6533,0.028000,-0.004000,1.036000
6543,0.028000,-0.004000,1.032000
6553,0.024000,-0.004000,1.028000
6563,0.032000,-0.008000,1.032000
6573,0.028000,-0.004000,1.028000
6583,0.028000,-0.008000,1.032000
6593,0.028000,-0.004000,1.028000
6603,0.032000,-0.004000,1.032000
6613,0.024000,-0.004000,1.036000
6623,0.032000,-0.004000,1.032000
6633,0.032000,-0.004000,1.032000
6643,0.024000,-0.008000,1.028000
6653,0.028000,-0.004000,1.036000
6663,0.020000,-0.004000,1.024000
6673,0.020000,-0.004000,1.032000
6683,0.028000,-0.004000,1.024000
6693,0.024000,-0.012000,1.020000
6703,0.028000,-0.008000,1.032000
6713,0.032000,-0.004000,1.020000
6723,0.024000,-0.004000,1.036000
6733,0.032000,-0.008000,1.036000
6743,0.020000,0.000000,1.032000
6753,0.028000,-0.012000,1.028000
6763,0.024000,-0.004000,1.032000
6773,0.028000,-0.004000,1.028000
6783,0.036000,-0.008000,1.032000
6793,0.032000,-0.004000,1.024000
6803,0.028000,-0.004000,1.024000
6813,0.028000,0.000000,1.032000
6823,0.032000,-0.004000,1.028000
6833,0.028000,-0.008000,1.036000
6843,0.032000,-0.008000,1.036000
6853,0.028000,-0.004000,1.028000
6863,0.028000,0.000000,1.036000
6873,0.032000,-0.004000,1.028000
6883,0.024000,-0.004000,1.036000
6893,0.028000,-0.004000,1.024000
6903,0.024000,-0.008000,1.032000
6913,0.024000,0.000000,1.028000
6923,0.028000,-0.008000,1.028000
6933,0.032000,-0.008000,1.032000
6943,0.028000,-0.008000,1.032000
6953,0.024000,-0.004000,1.028000
6963,0.028000,-0.008000,1.028000
6973,0.028000,-0.008000,1.040000
6983,0.032000,-0.004000,1.028000
6993,0.024000,-0.004000,1.028000
7003,0.028000,-0.004000,1.036000
7013,0.028000,-0.008000,1.016000
7023,0.032000,-0.004000,1.028000
7033,0.024000,-0.004000,1.032000
7043,0.032000,-0.004000,1.028000
7053,0.028000,-0.004000,1.024000
7063,0.020000,-0.004000,1.032000
7073,0.024000,0.000000,1.032000
7083,0.028000,-0.008000,1.020000
7093,0.036000,-0.008000,1.028000
7103,0.036000,-0.004000,1.032000
7113,0.028000,-0.008000,1.028000
7123,0.032000,-0.008000,1.032000
7133,0.040000,-0.008000,1.016000
7143,0.020000,-0.012000,1.012000
7153,0.036000,-0.004000,1.048000
7163,0.040000,-0.012000,1.004000
7173,0.064000,0.012000,1.024000
7183,0.028000,0.004000,1.040000
7193,0.028000,-0.004000,1.036000
7203,0.028000,-0.008000,1.028000
7213,0.032000,-0.008000,1.044000
7223,0.028000,-0.004000,1.028000
7233,0.032000,0.000000,1.032000
7243,0.028000,-0.004000,1.032000
7253,0.028000,-0.004000,1.036000
7263,0.024000,-0.008000,1.028000
7273,0.028000,-0.004000,1.024000
7283,0.028000,-0.008000,1.032000
7293,0.028000,-0.008000,1.028000
7303,0.036000,-0.008000,1.032000
7313,0.032000,0.000000,1.028000
7323,0.028000,0.000000,1.028000
7333,0.032000,-0.008000,1.040000
7343,0.024000,-0.004000,1.024000
7353,0.032000,-0.004000,1.036000
7363,0.028000,-0.008000,1.028000
7373,0.028000,-0.008000,1.028000
7383,0.028000,-0.004000,1.032000
7393,0.028000,0.000000,1.024000
7403,0.024000,-0.004000,1.024000
7413,0.028000,-0.004000,1.028000
7423,0.028000,-0.004000,1.028000
7433,0.032000,-0.004000,1.032000
7443,0.032000,-0.012000,1.032000
7453,0.028000,-0.004000,1.028000
7463,0.028000,-0.004000,1.036000
7473,0.032000,-0.004000,1.028000
7483,0.024000,-0.012000,1.028000
7493,0.028000,-0.012000,1.028000
7503,0.028000,-0.004000,1.024000
7513,0.028000,-0.004000,1.032000
7523,0.032000,-0.004000,1.036000
7533,0.036000,0.000000,1.032000
7543,0.028000,-0.008000,1.024000
7553,0.032000,-0.004000,1.036000
7563,0.036000,-0.008000,1.028000
7573,0.028000,-0.004000,1.032000
7583,0.036000,0.000000,1.028000
7593,0.032000,-0.004000,1.028000
7603,0.028000,-0.008000,1.028000
7613,0.028000,0.000000,1.024000
7623,0.032000,-0.004000,1.032000
7633,0.020000,0.000000,1.032000
7643,0.024000,-0.008000,1.032000
7653,0.028000,-0.004000,1.032000
7663,0.024000,-0.004000,1.032000
7673,0.024000,-0.004000,1.032000
7683,0.028000,-0.008000,1.024000
7693,0.032000,-0.008000,1.032000
7703,0.032000,-0.008000,1.028000
7713,0.032000,0.000000,1.028000
7723,0.020000,-0.004000,1.024000
7733,0.032000,-0.004000,1.032000
7743,0.028000,-0.012000,1.028000
7753,0.028000,-0.012000,1.032000
7763,0.032000,-0.004000,1.036000
7773,0.036000,-0.004000,1.024000
7783,0.024000,-0.004000,1.032000
7793,0.032000,-0.012000,1.028000
7803,0.040000,-0.016000,1.032000
7813,0.048000,-0.008000,1.024000
7823,0.048000,-0.016000,1.028000
7833,0.040000,-0.008000,1.024000
7843,0.020000,0.000000,1.028000
7853,0.020000,-0.008000,1.028000
7863,0.032000,-0.012000,1.024000
7873,0.024000,-0.008000,1.028000
7883,0.024000,-0.004000,1.040000
7893,0.028000,-0.008000,1.032000
7903,0.024000,0.000000,1.028000
7913,0.028000,-0.008000,1.032000
7923,0.024000,-0.008000,1.032000
7933,0.028000,-0.008000,1.028000
7943,0.028000,-0.004000,1.028000
7953,0.036000,-0.004000,1.028000
7963,0.028000,-0.004000,1.032000
7973,0.036000,-0.008000,1.032000
7983,0.024000,-0.012000,1.024000
7993,0.036000,-0.008000,1.028000
8003,0.020000,-0.004000,1.024000
8013,0.024000,-0.004000,1.028000
8023,0.028000,0.000000,1.028000
8033,0.036000,-0.004000,1.028000
8043,0.024000,0.000000,1.024000
8053,0.024000,-0.004000,1.024000
8063,0.028000,-0.012000,1.032000
8073,0.024000,-0.008000,1.028000
8083,0.032000,-0.004000,1.032000
8093,0.028000,-0.004000,1.032000
8103,0.028000,-0.004000,1.032000
8113,0.028000,-0.008000,1.028000
8123,0.028000,-0.004000,1.032000
8133,0.028000,-0.008000,1.028000
8143,0.024000,-0.008000,1.036000
8153,0.032000,-0.008000,1.032000
8163,0.032000,-0.008000,1.040000
8173,0.032000,-0.008000,1.032000
8183,0.032000,-0.004000,1.036000
8193,0.028000,-0.004000,1.028000
8203,0.028000,-0.008000,1.036000
8213,0.024000,-0.008000,1.028000
8223,0.028000,0.000000,1.028000
8233,0.028000,-0.004000,1.020000
8243,0.024000,-0.004000,1.028000
8253,0.036000,-0.008000,1.036000
8263,0.028000,-0.004000,1.032000
8273,0.028000,-0.008000,1.028000
8283,0.040000,-0.012000,1.032000
8293,0.028000,-0.012000,1.032000
8303,0.028000,-0.004000,1.032000
8313,0.032000,-0.008000,1.032000
8323,0.028000,0.000000,1.032000
8333,0.032000,-0.004000,1.036000
8343,0.024000,-0.004000,1.036000
8353,0.028000,0.000000,1.024000
8363,0.028000,-0.004000,1.032000
8373,0.028000,-0.004000,1.028000
8383,0.032000,-0.008000,1.016000
8393,0.032000,-0.008000,1.028000
8403,0.032000,-0.004000,1.032000
8413,0.028000,-0.008000,1.032000
8423,0.028000,-0.004000,1.024000
8433,0.024000,-0.008000,1.040000
8443,0.028000,-0.008000,1.028000
8453,0.036000,-0.008000,1.028000
8463,0.036000,-0.004000,1.032000
8473,0.048000,-0.008000,1.028000
8483,0.032000,-0.004000,1.008000
8493,0.040000,0.004000,1.064000
8503,0.040000,0.000000,1.008000
8513,0.036000,-0.008000,1.040000
8523,0.032000,-0.008000,1.028000
8533,0.036000,-0.008000,1.036000
8543,0.024000,-0.008000,1.032000
8553,0.024000,-0.004000,1.036000
8563,0.032000,-0.004000,1.028000
8573,0.024000,0.000000,1.028000
8583,0.028000,0.000000,1.032000
8593,0.028000,0.000000,1.032000
8603,0.036000,0.000000,1.032000
8613,0.032000,-0.004000,1.028000
8623,0.028000,-0.008000,1.032000
8633,0.024000,-0.004000,1.032000
8643,0.036000,-0.008000,1.036000
8653,0.028000,-0.004000,1.024000
8663,0.028000,-0.004000,1.020000
8673,0.032000,-0.008000,1.032000
8683,0.028000,-0.004000,1.032000
8693,0.028000,-0.004000,1.024000
8703,0.036000,-0.004000,1.028000
8713,0.028000,-0.008000,1.032000
8723,0.028000,-0.008000,1.020000
8733,0.024000,0.000000,1.032000
8743,0.024000,-0.004000,1.032000
8753,0.024000,-0.004000,1.028000
8763,0.028000,-0.008000,1.032000
8773,0.024000,-0.008000,1.036000
8783,0.040000,-0.008000,1.024000
8793,0.024000,-0.008000,1.028000
8803,0.032000,-0.004000,1.028000
8813,0.032000,-0.008000,1.028000
8823,0.028000,0.000000,1.028000
8833,0.032000,-0.004000,1.028000
8843,0.032000,-0.004000,1.028000
8853,0.032000,-0.008000,1.024000
8863,0.032000,-0.004000,1.028000
8873,0.032000,-0.004000,1.040000
8883,0.024000,-0.008000,1.032000
8893,0.020000,-0.004000,1.036000
8903,0.028000,-0.004000,1.032000
8913,0.028000,0.000000,1.032000
8923,0.028000,-0.004000,1.036000
8933,0.020000,-0.008000,1.024000
8943,0.028000,-0.012000,1.036000
8953,0.028000,-0.004000,1.032000
8963,0.032000,-0.008000,1.036000
8973,0.028000,0.000000,1.028000
8983,0.028000,-0.008000,1.028000
8993,0.032000,-0.008000,1.028000
9003,0.036000,-0.004000,1.032000
9013,0.020000,0.000000,1.032000
9023,0.028000,-0.008000,1.020000
9033,0.024000,-0.008000,1.032000
9043,0.036000,-0.008000,1.028000
9053,0.028000,0.000000,1.040000
9063,0.020000,-0.004000,1.028000
9073,0.032000,-0.004000,1.032000
9083,0.024000,0.000000,1.028000
9093,0.036000,-0.012000,1.032000
9103,0.024000,0.000000,1.024000
9113,0.032000,0.004000,1.032000
9123,0.032000,-0.008000,1.044000
9133,0.020000,0.000000,1.052000
9143,0.008000,-0.016000,1.048000
9153,0.052000,-0.008000,1.048000
9163,0.040000,-0.012000,1.036000
9173,0.032000,-0.004000,1.028000
9183,0.032000,0.000000,1.028000
9193,0.028000,-0.008000,1.032000
9203,0.024000,-0.008000,1.032000
9213,0.032000,0.000000,1.028000
9223,0.028000,-0.008000,1.024000
9233,0.028000,-0.008000,1.036000
9243,0.020000,-0.004000,1.032000
9253,0.024000,-0.004000,1.028000
9263,0.032000,-0.012000,1.032000
9273,0.024000,-0.004000,1.028000
9283,0.028000,-0.004000,1.032000
9293,0.028000,-0.004000,1.032000
9303,0.028000,-0.008000,1.028000
9313,0.020000,-0.004000,1.036000
9323,0.028000,-0.008000,1.032000
9333,0.020000,-0.004000,1.024000
9343,0.024000,-0.004000,1.028000
9353,0.024000,-0.008000,1.032000
9363,0.028000,-0.004000,1.024000
9373,0.028000,-0.008000,1.028000
9383,0.028000,-0.008000,1.024000
9393,0.028000,0.000000,1.028000
9403,0.028000,-0.008000,1.028000
9413,0.032000,-0.008000,1.028000
9423,0.032000,-0.004000,1.040000
9433,0.032000,-0.004000,1.028000
9443,0.024000,0.000000,1.024000
9453,0.024000,-0.012000,1.036000
9463,0.028000,-0.008000,1.028000
9473,0.028000,-0.004000,1.028000
9483,0.028000,-0.008000,1.040000
9493,0.024000,-0.004000,1.028000
9503,0.032000,-0.004000,1.032000
9513,0.032000,0.000000,1.036000
9523,0.028000,-0.008000,1.032000
9533,0.032000,-0.004000,1.032000
9543,0.032000,-0.004000,1.040000
9553,0.028000,0.000000,1.028000
9563,0.024000,-0.008000,1.024000
9573,0.028000,-0.004000,1.028000
9583,0.028000,-0.004000,1.036000
9593,0.020000,-0.004000,1.028000
9603,0.024000,-0.004000,1.032000
9613,0.028000,-0.004000,1.028000
9623,0.028000,0.000000,1.016000
9633,0.024000,-0.008000,1.036000
9643,0.028000,-0.008000,1.028000
9653,0.024000,-0.008000,1.036000
9663,0.032000,-0.004000,1.028000
9673,0.028000,-0.004000,1.032000
9683,0.028000,-0.004000,1.024000
9693,0.024000,-0.008000,1.032000
9703,0.028000,-0.004000,1.032000
9713,0.024000,-0.004000,1.032000
9723,0.028000,-0.004000,1.028000
9733,0.028000,-0.004000,1.024000
9743,0.028000,-0.008000,1.032000
9753,0.024000,0.000000,1.028000
9763,0.032000,0.000000,1.028000
9773,0.024000,0.000000,1.032000
9783,0.032000,-0.004000,1.024000
9793,0.024000,-0.004000,1.008000
9803,0.052000,0.000000,1.052000
9813,0.044000,-0.012000,1.052000
9823,0.032000,0.012000,1.016000
9833,0.020000,-0.008000,1.028000
9843,0.024000,-0.008000,1.036000
9853,0.024000,-0.004000,1.028000
9863,0.028000,0.000000,1.028000
9873,0.032000,-0.008000,1.032000
9883,0.028000,-0.008000,1.028000
9893,0.028000,-0.012000,1.032000
9903,0.036000,-0.004000,1.032000
9913,0.032000,-0.004000,1.028000
9923,0.028000,-0.004000,1.028000
9933,0.028000,-0.008000,1.028000
9943,0.028000,-0.008000,1.028000
9953,0.024000,-0.004000,1.028000
9963,0.032000,-0.004000,1.028000
9973,0.024000,-0.008000,1.028000
9983,0.028000,-0.008000,1.032000
9993,0.024000,-0.008000,1.028000
10003,0.024000,-0.012000,1.032000
10013,0.028000,-0.008000,1.032000
10023,0.028000,-0.004000,1.028000
10033,0.032000,-0.004000,1.028000
10043,0.028000,-0.012000,1.036000
10053,0.036000,-0.008000,1.028000
10063,0.028000,-0.012000,1.032000
10073,0.024000,-0.004000,1.028000
10083,0.028000,-0.004000,1.028000
10093,0.028000,-0.004000,1.032000
10103,0.032000,-0.008000,1.028000
10113,0.032000,0.000000,1.028000
10123,0.028000,-0.004000,1.036000
10133,0.032000,-0.008000,1.036000
10143,0.028000,-0.004000,1.032000
10153,0.028000,-0.012000,1.036000
10163,0.024000,-0.008000,1.032000
10173,0.032000,-0.008000,1.036000
10183,0.024000,-0.004000,1.028000
10193,0.028000,0.000000,1.036000
10203,0.032000,-0.004000,1.040000
10213,0.028000,-0.008000,1.028000
10223,0.032000,-0.012000,1.028000
10233,0.032000,0.000000,1.020000
10243,0.028000,-0.008000,1.036000
10253,0.028000,-0.008000,1.028000
10263,0.032000,-0.004000,1.032000
10273,0.032000,0.000000,1.036000
10283,0.032000,-0.004000,1.032000
10293,0.028000,-0.004000,1.032000
10303,0.020000,-0.004000,1.032000
10313,0.024000,-0.012000,1.028000
10323,0.032000,-0.004000,1.028000
10333,0.036000,-0.004000,1.028000
10343,0.028000,-0.012000,1.028000
10353,0.028000,-0.008000,1.036000
10363,0.024000,-0.004000,1.024000
10373,0.028000,-0.008000,1.036000
10383,0.028000,-0.008000,1.032000
10393,0.028000,-0.004000,1.032000
10403,0.028000,-0.008000,1.028000
10413,0.032000,-0.008000,1.036000
10423,0.032000,-0.008000,1.036000
10433,0.032000,-0.004000,1.032000
10443,0.024000,-0.008000,1.024000
10453,0.036000,-0.008000,1.044000
10463,0.032000,-0.012000,1.040000
10473,0.024000,0.004000,1.024000
10483,0.008000,-0.012000,1.060000
10493,0.028000,-0.008000,1.052000
10503,0.032000,-0.004000,1.000000
10513,0.028000,-0.004000,1.028000
10523,0.028000,-0.004000,1.028000
10533,0.028000,-0.004000,1.028000
10543,0.024000,-0.004000,1.036000
10553,0.028000,-0.008000,1.032000
10563,0.024000,-0.004000,1.028000
10573,0.028000,-0.012000,1.032000
10583,0.032000,-0.008000,1.028000
10593,0.028000,-0.008000,1.032000
10603,0.024000,-0.004000,1.024000
10613,0.032000,-0.004000,1.024000
10623,0.020000,-0.008000,1.036000
10633,0.024000,-0.008000,1.036000
10643,0.032000,-0.008000,1.036000
10653,0.024000,-0.004000,1.024000
10663,0.028000,-0.004000,1.032000
10673,0.032000,-0.004000,1.036000
10683,0.028000,-0.004000,1.028000
10693,0.028000,-0.008000,1.024000
10703,0.028000,-0.012000,1.036000
10713,0.028000,-0.004000,1.036000
10723,0.028000,-0.008000,1.024000
10733,0.024000,-0.004000,1.032000
10743,0.032000,-0.004000,1.024000
10753,0.028000,-0.008000,1.036000
10763,0.032000,-0.008000,1.032000
10773,0.028000,-0.004000,1.028000
10783,0.028000,-0.004000,1.036000
10793,0.032000,-0.004000,1.024000
10803,0.024000,-0.008000,1.040000
10813,0.040000,-0.004000,1.028000
10823,0.032000,-0.004000,1.024000
10833,0.032000,-0.008000,1.028000
10843,0.028000,-0.004000,1.024000
10853,0.024000,-0.008000,1.028000
10863,0.032000,-0.008000,1.032000
10873,0.028000,-0.004000,1.028000
10883,0.020000,-0.008000,1.024000
10893,0.024000,-0.008000,1.036000
10903,0.028000,-0.008000,1.028000
10913,0.028000,-0.008000,1.036000
10923,0.036000,-0.008000,1.032000
10933,0.036000,0.000000,1.020000
10943,0.032000,-0.008000,1.040000
10953,0.036000,-0.008000,1.024000
10963,0.028000,-0.004000,1.028000
10973,0.028000,-0.008000,1.032000
10983,0.024000,-0.008000,1.024000
10993,0.028000,-0.004000,1.024000
11003,0.028000,-0.008000,1.028000
11013,0.024000,-0.008000,1.028000
11023,0.024000,-0.008000,1.036000
11033,0.028000,-0.008000,1.028000
11043,0.028000,-0.004000,1.032000
11053,0.028000,0.000000,1.028000
11063,0.032000,-0.004000,1.032000
11073,0.024000,-0.004000,1.032000
11083,0.028000,-0.008000,1.028000
11093,0.024000,-0.008000,1.032000
11103,0.028000,-0.008000,1.024000
11113,0.024000,0.000000,1.024000
11123,0.028000,-0.012000,1.048000
11133,0.040000,0.004000,1.012000
11143,0.020000,0.000000,1.016000
11153,0.012000,0.004000,1.040000
11163,0.028000,-0.004000,1.036000
11173,0.028000,-0.008000,1.036000
11183,0.028000,-0.004000,1.032000
11193,0.032000,-0.004000,1.036000
11203,0.028000,-0.008000,1.032000
11213,0.024000,-0.008000,1.036000
11223,0.028000,-0.004000,1.032000
11233,0.028000,-0.008000,1.016000
11243,0.032000,-0.012000,1.032000
11253,0.032000,-0.004000,1.028000
11263,0.028000,-0.004000,1.028000
11273,0.028000,-0.004000,1.032000
11283,0.036000,-0.012000,1.028000
11293,0.024000,-0.008000,1.032000
11303,0.032000,-0.008000,1.020000
11313,0.028000,0.000000,1.028000
11323,0.020000,-0.004000,1.036000
11333,0.024000,-0.008000,1.036000
11343,0.036000,-0.004000,1.024000
11353,0.032000,-0.004000,1.032000
11363,0.024000,-0.004000,1.032000
11373,0.028000,-0.004000,1.036000
11383,0.024000,0.004000,1.028000
11393,0.032000,-0.008000,1.036000
11403,0.028000,-0.008000,1.032000
11413,0.032000,-0.004000,1.028000
11423,0.032000,0.000000,1.028000
11433,0.024000,-0.008000,1.044000
11443,0.028000,-0.004000,1.032000
11453,0.028000,-0.008000,1.032000
11463,0.028000,0.000000,1.028000
11473,0.028000,-0.004000,1.044000
11483,0.024000,-0.004000,1.028000
11493,0.028000,-0.004000,1.028000
11503,0.028000,0.000000,1.028000
11513,0.032000,-0.004000,1.036000
11523,0.028000,-0.008000,1.032000
11533,0.024000,-0.004000,1.028000
11543,0.024000,0.000000,1.036000
11553,0.032000,-0.008000,1.028000
11563,0.028000,-0.008000,1.028000
11573,0.024000,-0.004000,1.032000
11583,0.024000,-0.008000,1.028000
11593,0.024000,-0.008000,1.032000
11603,0.036000,-0.004000,1.028000
11613,0.028000,-0.004000,1.032000
11623,0.028000,-0.004000,1.032000
11633,0.024000,0.000000,1.032000
11643,0.028000,-0.008000,1.032000
11653,0.024000,-0.008000,1.032000
11663,0.032000,-0.008000,1.032000
11673,0.028000,-0.004000,1.028000
11683,0.020000,-0.004000,1.028000
11693,0.024000,-0.008000,1.028000
11703,0.024000,0.000000,1.024000
11713,0.028000,-0.004000,1.024000
11723,0.032000,0.000000,1.020000
11733,0.028000,-0.008000,1.028000
11743,0.028000,-0.008000,1.032000
11753,0.032000,-0.004000,1.028000
11763,0.028000,-0.008000,1.024000
11773,0.028000,-0.004000,1.032000
11783,0.036000,-0.016000,1.024000
11793,0.052000,-0.004000,1.024000
11803,0.032000,-0.004000,1.016000
11813,0.044000,0.000000,1.072000
11823,0.032000,0.008000,1.008000
11833,0.032000,-0.004000,1.024000
11843,0.028000,-0.004000,1.024000
11853,0.028000,-0.008000,1.036000
11863,0.028000,-0.008000,1.032000
11873,0.028000,-0.004000,1.024000
11883,0.032000,-0.004000,1.028000
11893,0.028000,-0.008000,1.032000
11903,0.036000,-0.004000,1.036000
11913,0.028000,-0.004000,1.028000
11923,0.036000,0.000000,1.028000
11933,0.028000,-0.004000,1.036000
11943,0.032000,-0.004000,1.032000
11953,0.028000,-0.008000,1.032000
11963,0.028000,-0.008000,1.032000
11973,0.028000,-0.012000,1.036000
11983,0.032000,-0.004000,1.032000
11993,0.024000,-0.004000,1.032000
12003,0.028000,-0.004000,1.032000
12013,0.032000,-0.008000,1.024000
12023,0.028000,-0.004000,1.028000
12033,0.040000,0.000000,1.028000
12043,0.024000,-0.012000,1.032000
12053,0.032000,-0.004000,1.028000
12063,0.028000,-0.004000,1.028000
12073,0.032000,-0.004000,1.032000
12083,0.024000,-0.004000,1.024000
12093,0.028000,-0.004000,1.036000
12103,0.032000,0.000000,1.028000
12113,0.024000,-0.004000,1.032000
12123,0.036000,-0.004000,1.032000
12133,0.028000,-0.004000,1.032000
12143,0.024000,0.000000,1.032000
12153,0.032000,-0.012000,1.024000
12163,0.024000,-0.008000,1.028000
12173,0.028000,-0.004000,1.028000
12183,0.028000,-0.012000,1.032000
12193,0.024000,-0.008000,1.024000
12203,0.024000,-0.008000,1.024000
12213,0.036000,-0.004000,1.032000
12223,0.032000,-0.008000,1.032000
12233,0.024000,0.000000,1.024000
12243,0.036000,-0.004000,1.024000
12253,0.024000,-0.008000,1.024000
12263,0.020000,-0.004000,1.028000
12273,0.024000,-0.004000,1.028000
12283,0.028000,-0.004000,1.028000
12293,0.028000,-0.008000,1.032000
12303,0.024000,0.000000,1.032000
12313,0.028000,-0.004000,1.028000
12323,0.024000,-0.008000,1.032000
12333,0.024000,-0.004000,1.032000
12343,0.032000,-0.004000,1.032000
12353,0.028000,-0.004000,1.028000
12363,0.036000,-0.004000,1.028000
12373,0.028000,-0.012000,1.024000
12383,0.032000,-0.008000,1.028000
12393,0.028000,-0.004000,1.028000
12403,0.032000,-0.008000,1.032000
12413,0.024000,-0.012000,1.028000
12423,0.024000,-0.008000,1.028000
12433,0.028000,-0.008000,1.036000
12443,0.028000,0.000000,1.016000
12453,0.020000,-0.004000,1.036000
12463,0.048000,-0.012000,1.048000
12473,0.040000,-0.016000,1.028000
12483,0.028000,0.008000,1.008000
12493,0.032000,-0.004000,1.044000
12503,0.028000,-0.004000,1.032000
12513,0.028000,-0.004000,1.028000
12523,0.032000,0.000000,1.036000
12533,0.028000,-0.008000,1.032000
12543,0.028000,-0.004000,1.032000
12553,0.036000,-0.004000,1.032000
12563,0.028000,-0.004000,1.032000
12573,0.028000,-0.004000,1.032000
12583,0.028000,-0.012000,1.028000
12593,0.036000,-0.004000,1.032000
12603,0.032000,-0.004000,1.036000
12613,0.032000,-0.004000,1.032000
12623,0.020000,-0.008000,1.036000


==> csv/evaluation/fire/smouldering_fire.csv <==
Time,CO,Odor
29,682,503
123,674,506
223,672,507
323,670,507
423,670,510
523,669,503
623,677,506
723,676,510
823,671,505
923,673,503
1023,673,503
1123,673,503
1223,670,505
1323,679,507
1423,666,499
1523,672,505
1623,673,497
1723,671,501
1823,673,509
1923,671,504
2023,671,501
2123,669,501
2223,670,499
2323,675,503
2423,670,505
2523,673,503
2623,686,501
2723,666,510
2823,671,500
2923,662,501
3023,669,499
3123,667,502
3223,630,499
3323,663,498
3423,662,500
3523,655,501
3623,663,498
3723,660,497
3823,662,496
3923,662,496
4023,662,497
4123,662,496
4223,670,497
4323,671,498
4423,669,496
4523,654,489
4623,656,496
4723,661,496
4823,656,494
4923,659,496
5023,659,496
5123,656,494
5223,662,496
5323,666,485
5423,662,494
5523,659,496
5623,656,501
5723,656,496
5823,652,496
5923,659,495
6023,658,493
6123,671,496
6223,656,493
6323,646,496
6423,684,495
6523,647,492
6623,661,486
6723,656,491
6823,656,495
6923,656,491
7023,656,496
7123,656,491
7223,645,477
7323,659,490
7423,653,487
7523,653,485
7623,654,505
7723,656,491
7823,656,487
7923,658,487
8023,645,487
8123,661,487
8223,656,487
8323,652,491
8423,653,489
8523,656,478
8623,656,494
8723,656,484
8823,656,487
8923,651,486
9023,659,491
9123,650,485
9223,666,485
9323,636,487
9423,656,482
9523,656,482
9623,656,493
9723,659,487
9823,660,487
9923,657,489
10023,649,491
10123,658,485
10223,643,486
10323,657,481
10423,656,487
10523,659,486
10623,658,485
10723,656,483
10823,657,486
10923,655,486
11023,647,491
11123,656,495
11223,662,492
11323,655,485
11423,651,486
11523,656,487
11623,655,483
11723,656,487
11823,654,489
11923,663,482
12023,649,480
12123,627,486
12223,656,483
12323,648,483
12423,647,485
12523,649,482
12623,646,483
12723,646,479
12823,642,481
12923,655,480
13023,655,486
13123,618,481
13223,647,483
13323,643,471
13423,648,479
13523,640,480
13623,640,477
13723,634,483
13823,641,481
13923,630,485
14023,628,480
14123,646,478
14223,637,474
14323,640,479
14423,638,479
14523,640,477
14623,639,479
14723,634,480
14823,627,477
14923,631,469
15023,622,469
15123,631,473
15223,637,470
15323,639,473
15423,633,479
15523,640,477
15623,631,480
15723,638,477
15823,634,479
15923,624,480
16023,629,482
16123,638,476
16223,628,477
16323,636,475
16423,631,474
16523,639,471
16623,605,477
16723,634,470
16823,635,469
16923,667,465
17023,634,478
17123,640,485
17223,633,475
17323,637,476
17423,642,473
17523,640,474
17623,638,477
17723,643,477
17823,633,472
17923,640,464
18023,641,471
18123,644,478
18223,641,469
18323,647,474
18423,643,475
18523,671,469
18623,643,471
18723,646,474
18823,647,469
18923,654,474
19023,656,466
19123,656,473
19223,650,475
19323,656,470
19423,650,475
19523,641,480
19623,661,471
19723,656,474
19823,658,470
19923,660,471
20023,656,475
20123,656,475
20223,656,477
20323,659,473
20423,647,471
20523,655,470
20623,657,467
20723,661,481
20823,657,468
20923,657,474
21023,663,478
21123,659,475
21223,659,475
21323,659,470
21423,670,475
21523,670,475
21623,667,477
21723,645,473
21823,665,476
21923,666,467
22023,661,472
22123,665,470
22223,660,472
22323,670,479
22423,666,473
22523,674,471
22623,673,479
22723,667,475
22823,671,469
22923,665,472
23023,662,477
23123,668,473
23223,664,473
23323,669,473
23423,670,470
23523,666,464
23623,666,474
23723,660,474
23823,673,474
23923,672,469
24023,670,473
24123,674,477
24223,653,467
24323,672,475
24423,677,478
24523,655,464
24623,671,470
24723,670,470
24823,670,475
24923,666,477
25023,669,475
25123,670,472
25223,673,476
25323,662,477
25423,682,474
25523,688,478
25623,672,473
25723,674,471
25823,675,474
25923,675,477
26023,672,474
26123,674,475
26223,670,468
26323,677,466
26423,657,471
26523,681,475
26623,673,472
26723,679,475
26823,676,469
26923,675,478
27023,680,468
27123,677,470
27223,672,470
27323,683,470
27423,650,470
27523,674,471
27623,671,477
27723,674,472
27823,675,478
27923,675,477
28023,671,471
28123,676,471
28223,667,470
28323,678,474
28423,679,468
28523,673,475
28623,673,469
28723,673,471
28823,679,475
28923,673,474
29023,672,471
29123,669,477
29223,677,481
29323,667,475
29423,674,471
29523,678,471
29623,671,470
29723,677,468
29823,679,471
29923,643,475
30023,669,471
30123,672,467
30223,676,475
30323,677,470
30423,675,471
30523,677,474
30623,679,465
30723,673,473
30823,681,476
30923,682,475
31023,671,476
31123,664,473
31223,670,473
31323,678,474
31423,678,469
31523,673,469
31623,673,469
31723,674,470
31823,674,471
31923,684,474
32023,672,474
32123,688,475
32223,681,471
32323,677,480
32423,683,469
32523,677,469
32623,678,469
32723,675,477
32823,681,473
32923,674,469
33023,670,476
33123,699,472
33223,678,479
33323,686,481
33423,679,476
33523,679,471
33623,675,471
33723,672,467
33823,678,468
33923,677,471
34023,672,473
34123,678,476
34223,674,466
34323,672,471
34423,679,474
34523,685,471
34623,688,473
34723,644,474
34823,683,474
34923,673,470
35023,678,465
35123,681,469
35223,680,477
35323,678,465
35423,673,471
35523,675,468
35623,671,475
35723,688,474
35823,673,475
35923,681,471
36023,675,469
36123,683,464
36223,675,469
36323,675,475
36423,683,474
36523,673,466
36623,699,469
36723,676,466
36823,682,467
36923,688,475
37023,675,477
37123,679,471
37223,688,468
37323,683,475
37423,681,469
37523,638,470
37623,679,474
37723,683,465
37823,674,477
37923,679,465
38023,675,472
38123,678,476
38223,678,476
38323,674,471
38423,674,467
38523,706,473
38623,689,469
38723,681,480
38823,675,475
38923,675,468
39023,683,475
39123,675,469
39223,675,468
39323,674,466
39423,678,469
39523,674,466
39623,688,470
39723,682,465
39823,673,470
39923,689,467
40023,677,475
40123,677,470
40223,678,471
40323,676,470
40423,685,472
40523,678,467
40623,681,464
40723,667,469
40823,683,477
40923,681,464
41023,679,472
41123,676,470
41223,684,474
41323,681,467
41423,682,469
41523,688,477
41623,680,466
41723,688,464
41823,683,469
41923,675,465
42023,681,469
42123,685,467
42223,686,471
42323,669,467
42423,683,471
42523,685,471
42623,686,474
42723,685,468
42823,679,470
42923,683,469
43023,685,470
43123,685,471
43223,681,467
43323,675,469
43423,684,471
43523,667,469
43623,685,467
43723,683,468
43823,687,469
43923,677,474
44023,677,466
44123,688,473
44223,682,473
44323,685,469
44423,687,470
44523,692,469
44623,687,470
44723,675,471
44823,685,474
44923,686,474
45023,688,470
45123,677,470
45223,703,467
45323,720,466
45423,752,470
45523,787,475
45623,832,474
45723,878,483
45823,918,494
45923,962,493
46023,1002,502
46123,1041,507
46223,1082,511
46323,1106,528
46423,1137,528
46523,1150,539
46623,1168,543
46723,1183,547
46823,1202,552
46923,1220,556
47023,1196,562
47123,1249,565
47223,1267,556
47323,1315,577
47423,1322,583
47523,1355,587
47623,1376,604
47723,1402,606
47823,1424,615
47923,1433,624
48023,1452,624
48123,1472,635
48223,1478,640
48323,1491,648
48423,1502,654
48523,1523,655
48623,1535,666
48723,1557,672
48823,1570,682
48923,1595,688
49023,1591,690
49123,1587,697
49223,1611,699
49323,1600,705
49423,1600,713
49523,1597,717
49623,1584,720
49723,1586,722
49823,1571,723
49923,1567,733
50023,1535,736
50123,1535,738
50223,1525,738
50323,1510,751
50423,1498,747
50523,1491,750
50623,1482,750
50723,1472,749
50823,1469,751
50923,1456,752
51023,1453,755
51123,1431,757
51223,1424,755
51323,1422,758
51423,1415,758
51523,1411,762
51623,1408,761
51723,1397,766
51823,1392,767
51923,1392,769
52023,1376,769
52123,1377,770
52223,1378,774
52323,1376,771
52423,1379,771
52523,1373,772
52623,1377,782
52723,1371,781
52823,1363,779
52923,1377,784
53023,1374,784
53123,1373,784
53223,1371,784
53323,1378,786
53423,1373,784
53523,1378,788
53623,1376,791
53723,1376,789
53823,1386,795
53923,1378,798
54023,1392,798
54123,1374,801
54223,1377,801
54323,1367,805
54423,1374,805
54523,1371,802
54623,1365,801
54723,1358,812
54823,1365,807
54923,1375,812
55023,1357,812
55123,1350,815
55223,1349,815
55323,1340,816
55423,1335,816
55523,1327,817
55623,1328,815
55723,1313,817
55823,1317,816
55923,1307,816
56023,1307,819
56123,1299,820
56223,1296,816
56323,1297,826
56423,1296,817
56523,1296,822
56623,1296,820
56723,1287,825
56823,1301,823
56923,1299,827
57023,1299,826
57123,1296,827
57223,1303,831
57323,1298,831
57423,1313,832
57523,1318,831
57623,1316,841
57723,1323,833
57823,1327,837
57923,1329,838
58023,1335,841
58123,1345,841
58223,1347,839
58323,1354,847
58423,1354,848
58523,1357,849
58623,1362,850
58723,1369,853
58823,1374,857
58923,1373,859
59023,1388,861
59123,1383,863
59223,1392,861
59323,1387,866
59423,1393,873
59523,1391,864
59623,1392,873
59723,1392,877
59823,1381,871
59923,1383,880
60023,1385,878
60123,1371,880
60223,1371,883
60323,1365,883
60423,1363,884
60523,1360,880
60623,1360,891
60723,1359,881
60823,1351,887
60923,1349,893
61023,1344,882
61123,1343,885
61223,1335,890
61323,1332,881
61423,1334,890
61523,1330,893
61623,1328,891
61723,1325,880
61823,1326,889
61923,1323,890
62023,1318,895
62123,1325,893
62223,1325,894
62323,1318,891
62423,1320,905
62523,1319,885
62623,1319,894
62723,1321,900
62823,1318,896
62923,1323,897
63023,1318,900
63123,1317,896
63223,1318,896
63323,1320,901
63423,1322,899
63523,1325,898
63623,1322,903
63723,1326,896
63823,1328,907
63923,1332,899
64023,1329,910
64123,1328,902
64223,1341,909
64323,1328,911
64423,1328,900
64523,1333,907
64623,1342,907
64723,1341,909
64823,1334,909
64923,1335,912
65023,1334,909
65123,1335,910
65223,1338,912
65323,1335,912
65423,1331,912
65523,1333,913
65623,1342,912
65723,1335,913
65823,1338,916
65923,1333,922
66023,1343,917
66123,1333,923
66223,1330,925
66323,1328,919
66423,1328,922
66523,1326,924
66623,1328,929
66723,1317,919
66823,1321,922
66923,1317,930
67023,1314,929
67123,1312,932
67223,1305,929
67323,1303,915
67423,1297,940
67523,1298,929
67623,1298,926
67723,1296,933
67823,1293,928
67923,1295,926
68023,1292,933
68123,1287,937
68223,1284,937
68323,1281,933
68423,1280,938
68523,1280,937
68623,1271,933
68723,1276,935
68823,1280,933
68923,1273,941
69023,1275,935
69123,1273,938
69223,1271,943
69323,1275,942
69423,1270,937
69523,1274,938
69623,1269,941
69723,1270,944
69823,1280,942
69923,1268,944
70023,1274,944
70123,1245,944
70223,1264,945
70323,1266,944
70423,1269,944
70523,1269,944
70623,1264,943
70723,1267,947
70823,1276,945
70923,1265,942
71023,1277,949
71123,1273,945
71223,1268,945
71323,1271,945
71423,1269,947
71523,1270,944
71623,1275,950
71723,1275,950
71823,1273,959
71923,1292,954
72023,1280,950
72123,1280,940
72223,1280,947
72323,1283,949
72423,1290,955
72523,1286,954
72623,1293,956
72723,1289,955
72823,1295,960
72923,1292,954
73023,1295,959
73123,1296,957
73223,1296,961
73323,1295,957
73423,1301,960
73523,1305,957
73623,1291,963
73723,1312,973
73823,1306,960
73923,1308,963
74023,1305,965
74123,1314,962
74223,1313,965
74323,1319,964
74423,1317,969
74523,1306,970
74623,1315,974
74723,1323,971
74823,1318,976
74923,1318,975
75023,1315,971
75123,1323,976
75223,1322,976
75323,1327,976
75423,1329,979
75523,1328,976
75623,1333,979
75723,1342,976
75823,1323,979
75923,1327,989
76023,1328,979
76123,1327,977
76223,1328,981
76323,1330,982
76423,1337,979
76523,1328,981
76623,1343,979
76723,1329,993
76823,1333,979
76923,1334,982
77023,1329,989
77123,1333,985
77223,1331,979
77323,1333,988
77423,1347,985
77523,1344,991
77623,1335,989
77723,1339,992
77823,1343,991
77923,1344,987
78023,1341,989
78123,1344,989
78223,1347,984
78323,1346,991
78423,1354,992
78523,1344,992
78623,1347,991
78723,1354,999
78823,1354,990
78923,1347,995
79023,1358,993
79123,1358,998
79223,1361,994
79323,1365,998
79423,1364,992
79523,1360,1002
79623,1360,997
79723,1361,993
79823,1364,994
79923,1365,1001
80023,1374,998
80123,1371,995
80223,1376,1005
80323,1374,1001
80423,1376,1001
80523,1380,1005
80623,1381,999
80723,1381,1007
80823,1387,1004
80923,1387,1005
81023,1388,1002
81123,1389,1007
81223,1395,1003
81323,1395,1005
81423,1394,1001
81523,1398,1008
81623,1398,1008
81723,1406,1006
81823,1407,1007
81923,1410,1008
82023,1411,1011
82123,1409,1008
82223,1417,1008
82323,1414,1007
82423,1415,1009
82523,1421,1004
82623,1424,1013
82723,1431,1011
82823,1422,1010
82923,1424,1012
83023,1441,1013
83123,1435,1015
83223,1438,1013
83323,1440,1010
83423,1442,1021
83523,1448,1018
83623,1446,1018
83723,1447,1014
83823,1452,1019
83923,1454,1015
84023,1457,1019
84123,1456,1018
84223,1456,1023
84323,1463,1019
84423,1469,1022
84523,1467,1023
84623,1461,1033
84723,1474,1023
84823,1504,1023
84923,1474,1021
85023,1481,1009
85123,1499,1020
85223,1488,1033
85323,1488,1023
85423,1491,1023
85523,1495,1031
85623,1498,1037
85723,1499,1036
85823,1506,1038
85923,1509,1037
86023,1509,1035
86123,1519,1039
86223,1516,1040
86323,1520,1037
86423,1529,1041
86523,1534,1039
86623,1531,1040
86723,1535,1036
86823,1535,1040
86923,1535,1040
87023,1575,1040
87123,1565,1041
87223,1568,1041
87323,1581,1040
87423,1581,1040
87523,1584,1050
87623,1570,1041
87723,1597,1047
87823,1592,1049
87923,1609,1049
88023,1614,1045
88123,1616,1053
88223,1621,1043
88323,1629,1049
88423,1639,1044
88523,1648,1047
88623,1649,1046
88723,1665,1050
88823,1674,1053
88923,1661,1055
89023,1677,1046
89123,1680,1053
89223,1693,1053
89323,1698,1056
89423,1707,1056
89523,1713,1057
89623,1724,1055
89723,1731,1055
89823,1737,1059
89923,1744,1059
90023,1744,1060
90123,1761,1060
90223,1761,1060
90323,1773,1057
90423,1776,1062
90523,1781,1062
90623,1785,1063
90723,1803,1057
90823,1799,1066
90923,1810,1070
91023,1823,1061
91123,1829,1063
91223,1838,1069
91323,1840,1066
91423,1853,1068


==> csv/evaluation/gas_leakage/aceton_measurement.csv <==
Time,CO,Odor
29,873,407
123,857,402
223,854,395
323,854,403
423,865,404
523,864,402
623,873,405
723,866,400
823,864,402
923,866,400
1023,887,397
1123,871,403
1223,880,406
1323,880,406
1423,877,405
1523,875,402
1623,883,400
1723,871,401
1823,880,406
1923,877,417
2023,870,399
2123,890,402
2223,880,391
2323,880,402
2423,884,400
2523,886,401
2623,893,401
2723,890,400
2823,880,401
2923,881,402
3023,881,403
3123,885,399
3223,890,410
3323,890,397
3423,889,402
3523,890,402
3623,895,398
3723,855,400
3823,890,406
3923,891,402
4023,893,402
4123,890,401
4223,894,403
4323,892,400
4423,901,399
4523,895,401
4623,897,401
4723,893,400
4823,895,398
4923,887,400
5023,895,400
5123,890,402
5223,900,403
5323,895,399
5423,894,400
5523,896,401
5623,895,401
5723,900,399
5823,894,401
5923,896,402
6023,901,400
6123,902,400
6223,887,401
6323,887,407
6423,886,399
6523,891,400
6623,896,397
6723,896,400
6823,886,400
6923,883,400
7023,890,400
7123,897,398
7223,893,405
7323,887,395
7423,895,400
7523,892,400
7623,889,400
7723,888,399
7823,886,400
7923,896,401
8023,886,398
8123,890,398
8223,877,400
8323,874,395
8423,875,407
8523,871,400
8623,874,397
8723,867,397
8823,863,398
8923,853,398
9023,864,397
9123,851,401
9223,820,397
9323,845,402
9423,841,399
9523,838,390
9623,835,396
9723,825,390
9823,818,400
9923,824,396
10023,814,400
10123,797,393
10223,813,398
10323,795,400
10423,787,394
10523,786,395
10623,782,398
10723,782,398
10823,767,390
10923,769,393
11023,766,390
11123,773,392
11223,758,395
11323,734,395
11423,757,393
11523,756,405
11623,754,393
11723,752,391
11823,747,386
11923,752,395
12023,752,389
12123,745,394
12223,752,394
12323,761,390
12423,742,395
12523,742,388
12623,752,399
12723,801,391
12823,901,395
12923,1040,399
13023,1165,391
13123,1301,391
13223,1407,390
13323,1491,400
13423,1572,385
13523,1614,393
13623,1653,399
13723,1687,394
13823,1699,395
13923,1709,394
14023,1697,386
14123,1691,390
14223,1666,391
14323,1639,391
14423,1606,387
14523,1572,397
14623,1531,397
14723,1491,388
14823,1461,390
14923,1429,385
15023,1398,389
15123,1366,394
15223,1329,389
15323,1303,391
15423,1296,387
15523,1263,393
15623,1232,391
15723,1206,395
15823,1183,385
15923,1171,388
16023,1153,390
16123,1167,391
16223,1122,390
16323,1114,391
16423,1098,393
16523,1090,394
16623,1084,394
16723,1075,398
16823,1067,390
16923,1067,393
17023,1065,387
17123,1066,389
17223,1073,389
17323,1068,386
17423,1069,386
17523,1082,384
17623,1088,385
17723,1109,391
17823,1117,384
17923,1137,388
18023,1150,387
18123,1168,384
18223,1168,387
18323,1227,384
18423,1270,389
18523,1282,392
18623,1328,384
18723,1360,389
18823,1390,384
18923,1424,386
19023,1457,390
19123,1488,386
19223,1516,386
19323,1535,389
19423,1572,387
19523,1577,387
19623,1601,384
19723,1598,384
19823,1600,391
19923,1605,386
20023,1602,385
20123,1601,385
20223,1594,389
20323,1589,389
20423,1576,383
20523,1567,385
20623,1535,391
20723,1535,390
20823,1526,387
20923,1517,386
21023,1503,385
21123,1492,388
21223,1475,384
21323,1456,391
21423,1462,384
21523,1450,384
21623,1417,389
21723,1424,389
21823,1407,384
21923,1395,387
22023,1392,388
22123,1372,389
22223,1365,384
22323,1353,384
22423,1350,384
22523,1342,391
22623,1338,386
22723,1328,389
22823,1325,379
22923,1315,382
23023,1311,384
23123,1306,391
23223,1307,386
23323,1299,387
23423,1301,383
23523,1296,390
23623,1278,382
23723,1296,383
23823,1290,387
23923,1293,384
24023,1284,391
24123,1283,383
24223,1286,382
24323,1281,384
24423,1250,385
24523,1291,383
24623,1288,387
24723,1281,387
24823,1283,384
24923,1279,384
25023,1281,384
25123,1279,390
25223,1279,391
25323,1286,385
25423,1275,391
25523,1282,388
25623,1283,387
25723,1285,395
25823,1283,385
25923,1280,384
26023,1273,379
26123,1270,387
26223,1273,381
26323,1281,386
26423,1279,386
26523,1262,382
26623,1292,383
26723,1282,369
26823,1262,386
26923,1280,397
27023,1280,390
27123,1282,388
27223,1278,386
27323,1280,389
27423,1277,387
27523,1258,384
27623,1281,382
27723,1277,384
27823,1273,395
27923,1264,390
28023,1281,391
28123,1279,385
28223,1279,390
28323,1281,390
28423,1282,390
28523,1285,385
28623,1300,390
28723,1274,389
28823,1291,372
28923,1273,387
29023,1294,386
29123,1301,387
29223,1308,389
29323,1328,389
29423,1357,388
29523,1407,394
29623,1460,387
29723,1535,388
29823,1675,386
29923,1806,384
30023,1995,388
30123,2217,394
30223,2455,390
30323,2726,389
30423,3003,397
30523,3282,386
30623,3563,389
30723,3822,394
30823,4067,393
30923,4095,401
31023,4095,390
31123,4095,394
31223,4095,395
31323,4095,396
31423,4095,396
31523,4095,398
31623,4095,398
31723,4095,402
31823,4095,400
31923,4095,402
32023,4095,400
32123,4095,405
32223,4095,401
32323,4095,411
32423,4095,413
32523,4095,411
32623,4095,411
32723,4095,415
32823,4095,418
32923,4095,418
33023,4095,416
33123,4095,420
33223,4095,418
33323,4095,426
33423,4095,425
33523,4095,431
33623,4095,430
33723,4095,433
33823,4095,433
33923,4095,436
34023,4095,438
34123,4095,443
34223,4095,444
34323,4095,432
34423,4095,441
34523,4095,445
34623,4095,445
34723,4095,448
34823,4095,449
34923,4095,450
35023,4095,451
35123,4095,458
35223,4095,461
35323,4095,459
35423,4095,459
35523,4095,463
35623,4095,468
35723,4095,469
35823,4095,467
35923,4095,471
36023,4095,476
36123,4095,475
36223,4095,479
36323,4095,485
36423,4095,482
36523,4095,480
36623,4095,486
36723,4095,483
36823,4095,487
36923,4095,487
37023,4095,496
37123,4095,496
37223,4095,496
37323,4095,496
37423,4095,496
37523,4095,506
37623,4095,501
37723,4095,505
37823,4095,503
37923,4095,510
38023,4095,511
38123,4095,511
38223,4095,511
38323,4095,511
38423,4095,511
38523,4095,526
38623,4095,526
38723,4095,528
38823,4095,528
38923,4095,529
39023,4095,532
39123,4095,530
39223,4095,537
39323,4095,538
39423,4095,534
39523,4095,539
39623,4095,556
39723,4095,551
39823,4095,544
39923,4095,551
40023,4095,545
40123,4095,547
40223,4095,554
40323,4095,549
40423,4095,554
40523,4095,554
40623,4095,559
40723,4095,558
40823,4095,558
40923,4095,560
41023,4095,562
41123,4095,562
41223,4095,562
41323,4095,561
41423,4095,561
41523,4095,567
41623,4095,561
41723,4095,561
41823,4095,569
41923,4095,565
42023,4095,573
42123,4095,573
42223,4095,577
42323,4095,575
42423,4095,576
42523,4095,576
42623,4095,576
42723,4095,576
42823,4095,579
42923,4095,581
43023,4095,585
43123,4095,585
43223,4095,585
43323,4095,589
43423,4095,592
43523,4095,592
43623,4095,584
43723,4095,595
43823,4095,592
43923,4095,597
44023,4095,594
44123,4095,597
44223,4095,598
44323,4095,602
44423,4095,606
44523,4095,611
44623,4095,591
44723,4095,611
44823,4095,611
44923,4095,613
45023,4095,620
45123,4095,622
45223,4095,619
45323,4095,619
45423,4095,624
45523,4095,624
45623,4095,624
45723,4095,624
45823,4095,624
45923,4095,624
46023,4095,640
46123,4095,629
46223,4095,628
46323,4095,637
46423,4095,635
46523,4095,637
46623,4095,640
46723,4095,640
46823,4095,639
46923,4095,643
47023,4095,645
47123,4095,650
47223,4095,652
47323,4095,647
47423,4095,653
47523,4095,651
47623,4095,655
47723,4095,656
47823,4095,662
47923,4095,666
48023,4095,656
48123,4095,659
48223,4095,666
48323,4095,663
48423,4095,674
48523,4095,670
48623,4095,670
48723,4095,671
48823,4095,672
48923,4095,671
49023,4095,674
49123,4095,677
49223,4095,681
49323,4095,678
49423,4095,681
49523,4095,683
49623,4095,686
49723,4095,687
49823,4095,685
49923,4095,687
50023,4095,688
50123,4095,688
50223,4095,688
50323,4095,688
50423,4095,690
50523,4095,690
50623,4095,695
50723,4095,694
50823,4095,695
50923,4095,695
51023,4095,699
51123,4095,688
51223,4095,689
51323,4095,704
51423,4095,699
51523,4095,701
51623,4095,704
51723,4095,703
51823,4095,710
51923,4095,695
52023,4095,707
52123,4095,709
52223,4095,707
52323,4095,703
52423,4095,706
52523,4095,715
52623,4095,713
52723,4095,714
52823,4095,711
52923,4095,720
53023,4095,715
53123,4095,710
53223,4095,711
53323,4095,720
53423,4095,720
53523,4095,718
53623,4095,720
53723,4095,720
53823,4095,721
53923,4095,718
54023,4095,719
54123,4095,718
54223,4095,720
54323,4095,725
54423,4095,720
54523,4095,727
54623,4095,725
54723,4095,726
54823,4095,730
54923,4095,727
55023,4095,725
55123,4095,729
55223,4095,727
55323,4095,734
55423,4095,731
55523,4095,742
55623,4095,736
55723,4095,734
55823,4095,736
55923,4095,735
56023,4095,737
56123,4095,741
56223,4095,736
56323,4095,740
56423,4095,742
56523,4095,738
56623,4095,743
56723,4095,739
56823,4095,748
56923,4095,747
57023,4095,745
57123,4095,743
57223,4095,748
57323,4095,747
57423,4095,752
57523,4095,747
57623,4095,750
57723,4095,752
57823,4095,751
57923,4095,752
58023,4095,753
58123,4095,752
58223,4095,752
58323,4095,753
58423,4095,765
58523,4095,758
58623,4095,752
58723,4095,765
58823,4095,757
58923,4095,757
59023,4095,758
59123,4095,766
59223,4095,761
59323,4095,757
59423,4095,771
59523,4095,765
59623,4095,759
59723,4095,771
59823,4095,762
59923,4095,762
60023,4095,762


==> csv/evaluation/power_consumption/microcontroller_deep_sleep_power_consumption.csv <==
Time(ms),Power(mW)
0.422698974609375,5.97101548910952
0.422698974609375,5.960783248672362
0.422698974609375,5.950405679981528
0.4236609935760498,5.928796351881783
0.4236609935760498,5.873930424074501
0.4236609935760498,5.878025980335566
0.42465901374816895,6.064820970907412
0.42465901374816895,5.94438755483722
0.42465901374816895,5.946232004733318
0.4256579875946045,5.848275744631725
0.4256579875946045,5.855801229508196
0.4256579875946045,5.82382759947664
0.42665791511535645,5.949819248826292
0.42665791511535645,5.938166993765875
0.42665791511535645,5.884994227661048
0.4276609420776367,5.857569513391827
0.4276609420776367,5.991464514546295
0.4276609420776367,5.934621334564765
0.42865896224975586,5.871860338259062
0.42865896224975586,5.875848379896866
0.42865896224975586,5.783331389979219
0.4296591281890869,5.940714009466636
0.4296591281890869,5.87216991841761
0.4296591281890869,5.8996038588085895
0.43066000938415616,5.9006065766181806
0.43066000938415616,5.971846951242977
0.43066000938415616,5.925638189794505
0.43166112899780273,5.885884649426615
0.43166112899780273,5.883766446355732
0.43166112899780273,5.868027793812052
0.4326529502868648,5.861629242669129
0.4326529502868648,5.82861397002232
0.4326529502868648,5.777457515585315
0.4337310791015625,5.831166878319095
0.4337310791015625,5.89466993765874
0.4337310791015625,5.806111088663125
0.43472909927368164,5.809637150773493
0.43472909927368164,5.811777072269685
0.43472909927368164,5.791584761987225
0.43538498878479004,5.771947769953052
0.43538498878479004,5.795848173054722
0.43538498878479004,5.82383089933041
0.4367339611053467,5.827209882244286
0.4367339611053467,5.814390825829293
0.4367339611053467,5.7720867678750105
0.4377329349517822,5.751959680212423
0.4377329349517822,5.718699275571463
0.4377329349517822,5.80151499846071
0.4387331008911133,5.74849072577542
0.4387331008911133,5.787776293003925
0.4387331008911133,5.806221196028631
0.44175004959106445,5.752801479642885
0.44175004959106445,5.761403053567305
0.44175004959106445,5.730231658392981
0.44273805618286133,5.746543812052643
0.44273805618286133,5.750768298314476
0.44273805618286133,5.705683507465559
0.44370102882385254,5.701511010736552
0.44370102882385254,5.6876753636573545
0.44370102882385254,5.759378357577157
0.444659948348999,5.695587167128453
0.444659948348999,5.724680900292464
0.444659948348999,5.771777187716462
0.44565892219543457,5.73421481759409
0.44565892219543457,5.691607981220657
0.44565892219543457,5.787842660471022
0.4466581344604492,5.713596388439929
0.4466581344604492,5.654875490648811
0.4466581344604492,5.793559657123065
0.4476609230041504,5.727474159162626
0.4476609230041504,5.7343133081274535
0.4476609230041504,5.635980999384283
0.44866013526916504,5.725023782036481
0.44866013526916504,5.728094262295082
0.44866013526916504,5.685125721542367
0.44965696334838867,5.6003232509812975
0.44965696334838867,5.619931352459016
0.44965696334838867,5.7160307377049175
0.4506559371948242,5.628121522165782
0.4506559371948242,5.661273301008236
0.4506559371948242,5.6370393096282605
0.4516620635986328,5.699672419764489
0.4516620635986328,5.69454794889556
0.4516620635986328,5.634492495959363
0.4526569843292241,5.630253227699532
0.4526569843292241,5.596686677441699
0.4526569843292241,5.666473533825905
0.4536559581756592,5.669090587239283
0.4536559581756592,5.573889401985685
0.4536559581756592,5.60481212960825
0.45473599433898926,5.703245555299007
0.45473599433898926,5.6640945412914645
0.45473599433898926,5.596592530593398
0.4557390213012691,5.561283724890326
0.4557390213012691,5.626342530593397
0.4557390213012691,5.65080569345032
0.45673608779907227,5.542329331178326
0.45673608779907227,5.647254781420765
0.45673608779907227,5.603228873239437
0.4577310085296631,5.6259715327484034
0.4577310085296631,5.579373354883399
0.4577310085296631,5.556498330831987
0.4587349891662602,5.651427480181635
0.4587349891662602,5.582079234972678
0.4587349891662602,5.578513103209421
0.45973896980285645,5.578780458708535
0.45973896980285645,5.586006566035557
0.45973896980285645,5.53450672477488
0.46073293685913086,5.568999826829832
0.46073293685913086,5.525907305857001
0.46073293685913086,5.524949203417225
0.4617340564727783,5.574259524359271
0.4617340564727783,5.599427307011468
0.4617340564727783,5.57298625221273
0.4627339839935303,5.544861463865159
0.4627339839935303,5.5535490023474186
0.4627339839935303,5.5635717694143
0.4656689167022705,5.550640652659122
0.4656689167022705,5.523746575078889
0.4656689167022705,5.501336190641116
0.46666002273559615,5.554895309012546
0.46666002273559615,5.561074116832141
0.46666002273559615,5.516972985453706
0.46766209602356,5.488595387901177
0.46766209602356,5.558168090510274
0.46766209602356,5.526254059878396
0.4686589241027832,5.516172265835448
0.4686589241027832,5.463042599861464
0.4686589241027832,5.521398998499192
0.46965599060058594,5.539336027091511
0.46965599060058594,5.496915262064189
0.46965599060058594,5.443404766027861
0.4706590175628662,5.495211460016932
0.4706590175628662,5.5523605499114925
0.4706590175628662,5.5287918494574
0.4716610908508301,5.433621810782729
0.4716610908508301,5.4883087046871415
0.4716610908508301,5.471245430231663
0.4726579189300537,5.541381970099284
0.4726579189300537,5.5031626260294
0.4726579189300537,5.464747580427924
0.47365808486938477,5.531428971369199
0.47365808486938477,5.548142158277534
0.47365808486938477,5.544949347725699
0.4746589660644531,5.438086613945972
0.4746589660644531,5.458858991379975
0.4746589660644531,5.504119044870314
0.4757380485534668,5.565174555529901
0.4757380485534668,5.522272281228354
0.4757380485534668,5.497531762295083
0.47673606872558594,5.571354339836835
0.47673606872558594,5.566714476064034
0.47673606872558594,5.540457169244979
0.4777340888977051,5.567858346802124
0.4777340888977051,5.552206803663511
0.4777340888977051,5.524771617409376
0.47873711585998535,5.463707958131302
0.47873711585998535,5.540965144693296
0.47873711585998535,5.464687947356269
0.4797379970550537,5.49843619160317
0.4797379970550537,5.56732976410375
0.4797379970550537,5.462582977372432
0.48073601722717285,5.492304894943431
0.48073601722717285,5.515433165935503
0.48073601722717285,5.56911690429462
0.481734037399292,5.504196658777803
0.481734037399292,5.463253251750944
0.481734037399292,5.5938794447009945
0.48273611068725586,5.5582494420072335
0.48273611068725586,5.554140551643193
0.48273611068725586,5.537161692834604
0.4837379455566406,5.572358505541446
0.4837379455566406,5.591428865542983
0.4837379455566406,5.5457630647271605
0.48473405838012695,5.508686648580004
0.48473405838012695,5.5015950271299925
0.48473405838012695,5.506090539136459
0.485698938369751,5.518668840914339
0.485698938369751,5.530644885707689
0.485698938369751,5.498931001308396
0.4886701107025142,5.444925695566844
0.4886701107025142,5.449575963980605
0.4886701107025142,5.5897147598707
0.48966407775878906,5.502975914915724
0.48966407775878906,5.4854284037558685
0.48966407775878906,5.505895982452089
0.4906620979309082,5.515744631724775
0.4906620979309082,5.499977391672438
0.4906620979309082,5.503627164627106
0.4916651248931885,5.590432309705225
0.4916651248931885,5.547028828022781
0.4916651248931885,5.547346119064112
0.4926600456237802,5.472630863734318
0.4926600456237802,5.525141807126914
0.4926600456237802,5.519397906565073
0.49365997314453125,5.516074886477334
0.49365997314453125,5.508302653351806
0.49365997314453125,5.497393740860463
0.4946601390838623,5.589074722927731
0.4946601390838623,5.507569816439622
0.4946601390838623,5.466029304240744
0.4956650733947754,5.489208992342031
0.4956650733947754,5.497590452551373
0.4956650733947754,5.616329427383977
0.4966609477996826,5.478858058185176
0.4966609477996826,5.503942536365735
0.4966609477996826,5.514222321634725
0.49765992164611816,5.559299670976681
0.49765992164611816,5.551979450473333
0.49765992164611816,5.586511207958131
0.4986600875854492,5.471457631032094
0.4986600875854492,5.498497912337412
0.4986600875854492,5.613927807280843
0.49966311454772905,5.567160798122067
0.49966311454772905,5.471151889478951
0.49966311454772905,5.519216751327639
0.5006599426269531,5.553042811513891
0.5006599426269531,5.548788559224198
0.5006599426269531,5.509132196182561
0.5016610622406006,5.486322832486724
0.5016610622406006,5.61407421303779
0.5016610622406006,5.586931636265682
0.5026609897613525,5.49100064457785
0.5026609897613525,5.500292190987454
0.5026609897613525,5.449796212383593
0.5036640167236328,5.522220965135073
0.5036640167236328,5.564003376818286
0.5036640167236328,5.476413506311091
0.504662036895752,5.492304894943431
0.504662036895752,5.616684229007927
0.504662036895752,5.596855980143155
0.5056600570678711,5.508481586238744
0.5056600570678711,5.483466943738934
0.5056600570678711,5.501733115908566
0.5067489147186279,5.511826493111675
0.5067489147186279,5.522454783344879
0.5067489147186279,5.499977391672438
0.5077419281005859,5.52546509178019
0.5077419281005859,5.572193378165165
0.5077419281005859,5.576521877164627
0.5087370872497559,5.488215433310242
0.5087370872497559,5.577081909489725
0.5087370872497559,5.573115485261296
0.5097370147705078,5.55746663588086
0.5097370147705078,5.556962566381899
0.5097370147705078,5.446403255599169
0.5127410888671875,5.566741784037561
0.5127410888671875,5.549611333987532
0.5127410888671875,5.49585284383899
0.5137379169464111,5.478101516201032
0.5137379169464111,5.4372683848995615
0.5137379169464111,5.620422996998384
0.5147390365600586,5.497432463634264
0.5147390365600586,5.609902524436235
0.5147390365600586,5.567692882706073
0.515739917755127,5.522913597706458
0.515739917755127,5.5637785153544215
0.515739917755127,5.467980258600785
0.5167360305786133,5.574597018586932
0.5167360305786133,5.562296982028784
0.5167360305786133,5.478376548910953
0.5176670551300049,5.498734895713075
0.5176670551300049,5.474214860886631
0.5176670551300049,5.515200458900948
0.5186610221862802,5.474901937581774
0.5186610221862802,5.499990456399599
0.5186610221862802,5.517501938543831
0.5196630954742432,5.62614251904872
0.5196630954742432,5.580976545062727
0.5196630954742432,5.507041200069268
0.5206620693206787,5.474828431655507
0.5206620693206787,5.435200790810438
0.5206620693206787,5.601212931963365
0.5216600894927979,5.546561359963057
0.5216600894927979,5.511303668321404
0.5216600894927979,5.491790791195259
0.5226609706878662,5.505146511583159
0.5226609706878662,5.480504415839298
0.5226609706878662,5.489281791156778
0.5236620903015137,5.6154775263603485
0.5236620903015137,5.582506869083352
0.5236620903015137,5.537864325983222
0.5246610641479492,5.515659508966366
0.5246610641479492,5.472218819749095
0.5246610641479492,5.480301777880398
0.5256609916687012,5.625791118294467
0.5256609916687012,5.594705148926345
0.5256609916687012,5.5395789367351655
0.5266609191894531,5.486116490610329
0.5266609191894531,5.491965380397138
0.5266609191894531,5.496956207188486
0.5277519226074219,5.551979450473333
0.5277519226074219,5.529905853151697
0.5277519226074219,5.486735886631263
0.5287399291992188,5.610184089509736
0.5287399291992188,5.595719483568075
0.5287399291992188,5.512603945393674
0.5297391414642334,5.6503063380281695
0.5297391414642334,5.539484183791273
0.5297391414642334,5.569201454629416
0.530736923217773,5.527079629415839
0.530736923217773,5.503528270030016
0.530736923217773,5.440204210921266
0.5317399501800537,5.553409196298007
0.5317399501800537,5.49843619160317
0.5317399501800537,5.497708439159546
0.5327370166778564,5.574317204456246
0.5327370166778564,5.567245584160702
0.5327370166778564,5.561792272762257
0.5357511043548584,5.488134408188395
0.5357511043548584,5.47031892604279
0.5357511043548584,5.505374076496846
0.5367400646209721,5.5906875865784205
0.5367400646209721,5.52633286516854
0.5367400646209721,5.507308113360013
0.5377359390258789,5.492884417808221
0.5377359390258789,5.509025151031247
0.5377359390258789,5.4630134100354
0.5386679172515869,5.638987263352316
0.5386679172515869,5.566592696629215
0.5386679172515869,5.518184638102202
0.5396630764007568,5.530358848314608
0.5396630764007568,5.48985868477759
0.5396630764007568,5.473171059719872
0.54066014289856,5.609742270470987
0.54066014289856,5.529526339079576
0.54066014289856,5.532394768739419
0.5416619777679443,5.517215734185009
0.5416619777679443,5.519430371710021
0.5416619777679443,5.615541956864706
0.5426609516143799,5.484180612205633
0.5426609516143799,5.4964321273279975
0.5426609516143799,5.495154071109743
0.5436639785766602,5.5905472862474985
0.5436639785766602,5.552894104971526
0.5436639785766602,5.505827737802062
0.5446610450744629,5.522168332499616
0.5446610450744629,5.483009826650763
0.5446610450744629,5.486140507157149
0.5456609725952148,5.494125000000001
0.5456609725952148,5.617373739802985
0.5456609725952148,5.567903614168078
0.5466599464416504,5.536004598276128
0.5466599464416504,5.557111262890565
0.5466599464416504,5.460219019355087
0.547666072845459,5.524203209173465
0.547666072845459,5.49040951593043
0.547666072845459,5.451231145143912
0.5487489700317383,5.516012053640142
0.5487489700317383,5.600205248576265
0.5487489700317383,5.557301898953363
0.5497369766235352,5.5350790941973225
0.5497369766235352,5.5457260273972615
0.5497369766235352,5.524012236416809
0.5507371425628662,5.585415533130677
0.5507371425628662,5.53484748249192
0.5507371425628662,5.551006127828229
0.5517399311065674,5.502905134100354
0.5517399311065674,5.470577170232415
0.5517399311065674,5.561799758542404
0.5527360439300537,5.568236099353548
0.5527360439300537,5.511236556295215
0.5527360439300537,5.488033602047098
0.5537369251251221,5.620830104278898
0.5537369251251221,5.5509157591965534
0.5537369251251221,5.571115033861783
0.5547370910644531,5.498570975065415
0.5547370910644531,5.5126186845851946
0.5547370910644531,5.599687447090965
0.5557389259338379,5.475733030629519
0.5557389259338379,5.524136476450671
0.5567381381988525,5.596698716715408
0.5567381381988525,5.601171021240573
0.5567381381988525,5.55406829113437
0.5597081184387207,5.501671420463291
0.5597081184387207,5.486649083230723
0.5597081184387207,5.603477374172695
0.560662031173706,5.544981260581808
0.560662031173706,5.49501966292135
0.560662031173706,5.507014314298908
0.5616590976715088,5.543262741457596
0.5616590976715088,5.524492631214407
0.5616590976715088,5.500186768893336
0.5626609325408936,5.515945994305064
0.5626609325408936,5.491764910728029
0.5626609325408936,5.533886558219179
0.5636649131774902,5.5846820455594886
0.5636649131774902,5.592806973410805
0.5636649131774902,5.573881175927353
0.564661026000977,5.543262741457596
0.564661026000977,5.555274934585193
0.564661026000977,5.544275819609051
0.565662145614624,5.630618939510542
0.565662145614624,5.56863770778821
0.565662145614624,5.58441861628444
0.56666111946106,5.6235923406957085
0.56666111946106,5.617986354278899
0.56666111946106,5.499680852701248
0.5676629543304443,5.497343254579037
0.5676629543304443,5.539764121902417
0.5676629543304443,5.514493901031245
0.5686631202697754,5.521260572187164
0.5686631202697754,5.490829036478373
0.5686631202697754,5.605785141219025
0.5696620941162109,5.647594101123596
0.5696620941162109,5.5693791076650765
0.5696620941162109,5.529549537286441
0.5707509517669682,5.534315304178852
0.5707509517669682,5.515490582191782
0.5707509517669682,5.484253742111744
0.5717430114746094,5.500423532014777
0.5717430114746094,5.491152531937818
0.5717430114746094,5.502897423810991
0.5727391242980961,5.664816396028937
0.5727391242980961,5.624589964599046
0.5727391242980961,5.560726344851471
0.5737390518188481,5.546414498999538
0.5737390518188481,5.493598006772357
0.5737390518188481,5.498740803447746
0.5747389793396,5.59140858280745
0.5747389793396,5.556004078805604
0.5747389793396,5.531378424657535
0.5757410526275635,5.534799065915038
0.5757410526275635,5.648957879598276
0.5757410526275635,5.6116379915730334
0.5767390727996826,5.550016786593813
0.5767390727996826,5.52144723526243
0.5767390727996826,5.529020086193628
0.5777361392974854,5.61281052793597
0.5777361392974854,5.593828064876097
0.5777361392974854,5.528804063413884
0.5787370204925537,5.535798002924427
0.5787370204925537,5.613841821225182
0.5787370204925537,5.631162969447438
0.5797390937805176,5.54451406418347
0.5797390937805176,5.540952314529785
0.5797390937805176,5.526132734338927
0.5827360153198242,5.566637005541019
0.5827360153198242,5.546140968908727
0.5827360153198242,5.5676462117130985
0.583665132522583,5.543837780898876
0.583665132522583,5.512217581191319
0.583665132522583,5.631526396798523
0.5846619606018062,5.679020365168539
0.5846619606018062,5.57319762005541
0.5846619606018062,5.604198707095583
0.5856621265411377,5.5893615514853
0.5856621265411377,5.5560358627058655
0.5856621265411377,5.521841941472989
0.5866611003875728,5.573995382484225
0.5866611003875728,5.536606202862861
0.5866611003875728,5.540138862167154
0.5876660346984863,5.697140218562414
0.5876660346984863,5.647913354240419
0.5876660346984863,5.627657919039556
0.5886571407318115,5.657159640988149
0.5886571407318115,5.6247154840695694
0.5886571407318115,5.593330768046791
0.5896570682525635,5.534247191011237
0.5896570682525635,5.554304986917039
0.5896570682525635,5.549854634831461
0.5906579494476318,5.612052832076344
0.5906579494476318,5.697834077266432
0.5906579494476318,5.646149145759582
0.591670036315918,5.656905504463599
0.591670036315918,5.615738922772049
0.591670036315918,5.619565583153764
0.592663049697876,5.539636144566723
0.592663049697876,5.596320609512084
0.592663049697876,5.568072095774974
0.5936610698699951,5.665409515930429
0.5936610698699951,5.681588463906419
0.5936610698699951,5.669298767700478
0.5946619510650635,5.687858578959521
0.5946619510650635,5.657937875173157
0.5946619510650635,5.590022010158536
0.5956699848175049,5.58612090676466
0.5956699848175049,5.560293693243038
0.5956699848175049,5.561121960135449
0.5966620445251465,5.606751789287364
0.5966620445251465,5.608003886409112
0.5966620445251465,5.570642652378021
0.5976629257202148,5.551531706941665
0.5976629257202148,5.603793226681545
0.5976629257202148,5.656769042442666
0.5986649990081787,5.611899299676773
0.5986649990081787,5.543957711251347
0.5986649990081787,5.694410439433586
0.5996661186218262,5.676246344466676
0.5996661186218262,5.616669881291366
0.5996661186218262,5.586870959673695
0.6006660461425781,5.640739956903186
0.6006660461425781,5.643077319339697
0.6006660461425781,5.593382787247961
0.6016619205474854,5.612210202785903
0.6016619205474854,5.580849291018931
0.6016619205474854,5.554360070032323
0.6026620864868164,5.711780475604125
0.6026620864868164,5.666036439895337
0.6026620864868164,5.6454151531476064
0.6036670207977295,5.656650761890104
0.6036670207977295,5.663309387986764
0.6036670207977295,5.60850320340157
0.6056680679321289,5.5957381291365245
0.6056680679321289,5.611807718947206
0.6056680679321289,5.584212930006158
0.6066689491271968,5.5766222006310615
0.6066689491271968,5.703782043635526
0.6066689491271968,5.677699851854704
0.6076691150665279,5.564237186393721
0.6076691150665279,5.569697283361552
0.6076691150665279,5.653844149222719
0.6086630821228014,5.677970553717101
0.6086630821228014,5.629447244882254
0.6086630821228014,5.634645360358627
0.6096620559692383,5.668276127443436
0.6096620559692383,5.586070705710327
0.6096620559692383,5.595347968293059
0.610666036605835,5.576295136216716
0.610666036605835,5.587884711212867
0.610666036605835,5.725964310450978
0.6116681098937988,5.668377808988764
0.6116681098937988,5.690077189472064
0.6116681098937988,5.614883215330153
0.6126680374145508,5.67757365899646
0.6126680374145508,5.679497696052024
0.6126680374145508,5.627870709558258
0.6136610507965088,5.596670501770048
0.6136610507965088,5.585728692088657
0.6136610507965088,5.562430352470371
0.6146659851074219,5.669227119247345
0.6146659851074219,5.595462309527474
0.6146659851074219,5.563254579036478
0.615670919418335,5.69923024569032
0.615670919418335,5.734457076342928
0.615670919418335,5.657823365591812
0.6166679859161377,5.626352354933046
0.6166679859161377,5.716347929813761
0.6166679859161377,5.658661127251039
0.6176631450653081,5.655962828997999
0.6176631450653081,5.5897742708173
0.6176631450653081,5.645015935239343
0.6186671257019039,5.685045501770048
0.6186671257019039,5.63442772144836
0.6186671257019039,5.612463733261505
0.6196689605712891,5.630586111859321
0.6196689605712891,5.541453382330308
0.6196689605712891,5.67226877789749
0.6206800937652588,5.629544414729876
0.6206800937652588,5.580250211636141
0.6206800937652588,5.565777695474835
0.6216650009155273,5.610285862705864
0.6216650009155273,5.74949675330922
0.6216650009155273,5.716332845928892
0.6226620674133301,5.689953656495306
0.6226620674133301,5.7486061643835615
0.6226620674133301,5.701623633984916
0.62366795539856,5.6155417885177785
0.62366795539856,5.659229836847777
0.62366795539856,5.617030312067108
0.624661922454834,5.68445063106049
0.624661922454834,5.643181795444051
0.624661922454834,5.616493723064492
0.625662088394165,5.603929048984147
0.625662088394165,5.561138929505925
0.625662088394165,5.757666663460059
0.6286740303039551,5.607931362551947
0.6286740303039551,5.619399020701864
0.6286740303039551,5.668101585347084
0.629661083221436,5.67005494843774
0.629661083221436,5.661452184662154
0.629661083221436,5.610415557180238
0.6306629180908199,5.667369747575805
0.6306629180908199,5.644672002462676
0.6306629180908199,5.619581912805911
0.6316699981689449,5.6039947042865945
0.6316699981689449,5.68343442165615
0.6316699981689449,5.75087447090965
0.632659912109375,5.616040970832692
0.632659912109375,5.604959365861168
0.632659912109375,5.57428534323534
0.6336669921875,5.744963406187472
0.6336669921875,5.687933392334923
0.6336669921875,5.694810431737727
0.6346631050109854,5.586065991996307
0.6346631050109854,5.674709741034325
0.6346631050109854,5.73791229605972
0.6356689929962158,5.643231053755579
0.6356689929962158,5.634701588233032
0.6356689929962158,5.672527224103433
0.6366629600524898,5.727089709673696
0.6366629600524898,5.733698202054796
0.6366629600524898,5.705271240572573
0.6376631259918208,5.755205498691704
0.6376631259918208,5.740167875557951
0.6376631259918208,5.681446244420503
0.6386611461639409,5.663374403570878
0.6386611461639409,5.66448737879021
0.6386611461639409,5.6352966272895175
0.6396660804748535,5.684631738687087
0.6396660804748535,5.687259465907343
0.6396660804748535,5.623646952439588
0.6406660079956055,5.60431580921964
0.6406660079956055,5.602114639448977
0.6406660079956055,5.775576150531014
0.6416571140289302,5.589639929967678
0.6416571140289302,5.6122809084962295
0.6416571140289302,5.7473449765276285
0.6426811218261719,5.707185042134832
0.6426811218261719,5.703098319416654
0.6426811218261719,5.693722371863937
0.6436691284179688,5.760577853239958
0.6436691284179688,5.717519085731876
0.6436691284179688,5.670608742496536
0.6446630954742432,5.665361032014776
0.6446630954742432,5.669356645374788
0.6446630954742432,5.601853095659536
0.6456620693206792,5.685469668693242
0.6456620693206792,5.654818978951824
0.6456620693206792,5.620382772818224
0.6466610431671138,5.653059450515623
0.6466610431671138,5.724660497152531
0.6466610431671138,5.7559777397260286
0.6476700305938721,5.653738797714331
0.6476700305938721,5.611054063413884
0.6476700305938721,5.617785348045252
0.6486620903015137,5.709482977720488
0.6486620903015137,5.727220515237802
0.6486620903015137,5.679539547098662
0.6496660709381104,5.72268019855318
0.6496660709381104,5.700177702208712
0.6496660709381104,5.714357395721103
0.6516740322113042,5.670088887178698
0.6516740322113042,5.63289061297522
0.6516740322113042,5.624243304602124
0.6526651382446289,5.80084839156534
0.6526651382446289,5.684953449669079
0.6526651382446289,5.695684758350008
0.6536660194396968,5.646100089464369
0.6536660194396968,5.727251423734032
0.6536660194396968,5.724534102277974
0.654662132263184,5.71575804217331
0.654662132263184,5.7339780619901495
0.654662132263184,5.655429337578882
0.6556699275970459,5.727311220563338
0.6556699275970459,5.714664123826383
0.6556699275970459,5.6559838050253965
0.6566619873046879,5.635245517161766
0.6566619873046879,5.604464695243959
0.6566619873046879,5.606389170001539
0.6576640605926514,5.632635298022165
0.6576640605926514,5.643636803524704
0.6576640605926514,5.590588834269664
0.6586620807647705,5.650637678928736
0.6586620807647705,5.793171872595045
0.6586620807647705,5.705092254117285
0.6596701145172119,5.6030903782515
0.6596701145172119,5.819713483146067
0.6596701145172119,5.735897991380637
0.6606619358062735,5.679773818685549
0.6606619358062735,5.674153455440974
0.6606619358062735,5.606386947822073
0.6616630554199219,5.6943532688163785
0.6616630554199219,5.65849032245652
0.6616630554199219,5.652585452901341
0.6626639366149902,5.597867381098969
0.6626639366149902,5.611061470678775
0.6626639366149902,5.675404340464832
0.6636710166931152,5.664254083615515
0.6636710166931152,5.634020692242574
0.6636710166931152,5.662349036093582
0.664659976959229,5.72321675388641
0.664659976959229,5.7257130694936125
0.664659976959229,5.689570869247346
0.6656570434570312,5.647776892219486
0.6656570434570312,5.676763506233646
0.6656570434570312,5.766144816838542
0.6666569709777832,5.665641599007234
0.6666569709777832,5.641723675350162
0.6666569709777832,5.63361551485301
0.6676681041717529,5.7291917904417415
0.6676681041717529,5.732586674619055
0.6676681041717529,5.685445999114976
0.6686611175537109,5.626185085424042
0.6686611175537109,5.691781971486841
0.6686611175537109,5.706371724449747
0.6696670055389409,5.654246431045099
0.6696670055389409,5.6835142854394345
0.6696670055389409,5.643236878559335
0.670665979385376,5.772709000307835
0.670665979385376,5.762725791711559
0.670665979385376,5.652317511928583
0.6716690063476558,5.625776271740804
0.6716690063476558,5.771926927812837
0.6716690063476558,5.738537368208405
0.674670934677124,5.629486301369864
0.674670934677124,5.644342311836232
0.674670934677124,5.588911492804374
0.6756720542907719,5.716394864937663
0.6756720542907719,5.6913820801908575
0.6756720542907719,5.639945359396647
0.6766629219055176,5.693714695243959
0.6766629219055176,5.697302033630908
0.6766629219055176,5.653294159804526
0.6776621341705318,5.658243559527476
0.6776621341705318,5.751259716022779
0.6776621341705318,5.702524828767124
0.6786670684814449,5.6440776704632905
0.6786670684814449,5.696744199245807
0.6786670684814449,5.605692651416039
0.6796700954437256,5.743115091580729
0.6796700954437256,5.683423378097586
0.6796700954437256,5.692478759427428
0.680663108825684,5.642292115591813
0.680663108825684,5.690285266276745
0.680663108825684,5.722901339079575
0.6816680431365967,5.638573937971372
0.6816680431365967,5.6843659525550265
0.6816680431365967,5.660579305833462
0.6826670169830318,5.689221044328153
0.6826670169830318,5.696205388063722
0.6826670169830318,5.67227817165615
0.6832849979400639,5.615734377404957
0.6832849979400639,5.728289922271818
0.6832849979400639,5.7136681160535625
0.6846630573272718,5.686019691780823
0.6846630573272718,5.624813798676312
0.6846630573272718,5.613532399569032
0.685662031173706,5.697980067723566
0.685662031173706,5.748476772933663
0.685662031173706,5.720709933430815
0.6866660118103032,5.664428794058797
0.6866660118103032,5.767347083269201
0.6866660118103032,5.731041923195322
0.6876599788665771,5.671735118131445
0.6876599788665771,5.622337078651687
0.6876599788665771,5.640221448360784
0.6886589527130127,5.729359127289519
0.6886589527130127,5.683423378097586
0.6886589527130127,5.677655744959211
0.689661979675293,5.648205469832232
0.689661979675293,5.736910530821918
0.689661979675293,5.728404128828691
0.690660953521729,5.640083403878715
0.690660953521729,5.617797469024166
0.690660953521729,5.590704555948898
0.6916699409484863,5.731182156187471
0.6916699409484863,5.6796986349469
0.6916699409484863,5.657283207634293
0.6926620006561279,5.710799585385563
0.6926620006561279,5.729525723410805
0.6926620006561279,5.719169963059875
0.693666934967041,5.636228326535325
0.693666934967041,5.623713483146069
0.693666934967041,5.641187759735264
0.6946620941162109,5.678198091426813
0.6946620941162109,5.647658611666923
0.6946620941162109,5.656037171002001
0.6956701278686519,5.712292654301987
0.6956701278686519,5.736798714791442
0.6956701278686519,5.735310258580885
0.697667121887207,5.637198004848392
0.697667121887207,5.658511130136986
0.697667121887207,5.670347266045868
0.6986620426177979,5.750305929659843
0.6986620426177979,5.730173657072495
0.6986620426177979,5.728544328151455
0.6996710300445561,5.620824582499615
0.6996710300445561,5.635822071725412
0.6996710300445561,5.748867169462828
0.7006621360778809,5.682990591811605
0.7006621360778809,5.649712814568262
0.7006621360778809,5.657421656148992
0.7016620635986328,5.753448293443128
0.7016620635986328,5.699374990380177
0.7016620635986328,5.708166269047254
0.7026610374450688,5.668139126712329
0.7026610374450688,5.64847543096814
0.7026610374450688,5.721129925350162
0.7036700248718262,5.720709933430815
0.7036700248718262,5.663319589810683
0.7036700248718262,5.659203709404341
0.7046630382537842,5.783958245151609
0.7046630382537842,5.728544328151455
0.7046630382537842,5.704437721255965
0.7056670188903809,5.661419963059874
0.7056670188903809,5.618623715753426
0.7056670188903809,5.788509773741728
0.7066619396209721,5.674474156341389
0.7066619396209721,5.638435960828075
0.7066619396209721,5.595931862782824
0.7076699733734131,5.785576059142681
0.7076699733734131,5.712572312221027
0.7076699733734131,5.670902406880099
0.7086620330810551,5.644486585154688
0.7086620330810551,5.655223516623056
0.7086620330810551,5.797287449976914
0.709662914276123,5.696604740649531
0.709662914276123,5.652187379752195
0.709662914276123,5.60789170001539
0.7106621265411377,5.706672291057412
0.7106621265411377,5.729051523780206
0.7106621265411377,5.71641903955672
0.711668968200684,5.620136716946283
0.711668968200684,5.652325727258736
0.711668968200684,5.746366207480376
0.7126619815826416,5.680129906110514
0.7126619815826416,5.619448851392951
0.7126619815826416,5.634580883484685
0.7136621475219727,5.737191400838849
0.7136621475219727,5.701029706018162
0.7136621475219727,5.68944952478067
0.714663028717041,5.6531391122825925
0.714663028717041,5.7230161516853935
0.714663028717041,5.759763222448822
0.7156689167022718,5.6563140680314
0.7156689167022718,5.637460558719411
0.7156689167022718,5.630589041095892
0.716661930084229,5.787316328690164
0.716661930084229,5.720660304756041
0.716661930084229,5.6887705479452055
0.71766209602356,5.666220375750347
0.71766209602356,5.792026743112205
0.71766209602356,5.754368477758967
0.7206709384918208,5.663596890872712
0.7206709384918208,5.639807314914578
0.7206709384918208,5.645710501000463
0.7216699123382568,5.695387390334001
0.7216699123382568,5.61972329055718
0.7216699123382568,5.612434979605973
0.7226629257202148,5.697441492227182
0.7226629257202148,5.693556314452824
0.7226629257202148,5.66194433007542
0.7236640453338623,5.612298416576882
0.7236640453338623,5.676655225488688
0.7236640453338623,5.738145490226258
0.724662065505981,5.613535833846392
0.724662065505981,5.637874692165616
0.724662065505981,5.648468293058333
0.7256660461425781,5.703062495190088
0.7256660461425781,5.711989764506695
0.7256660461425781,5.651072081345236
0.7266669273376478,5.697402031706942
0.7266669273376478,5.723270490226258
0.7266669273376478,5.679003530475605
0.7276690006256095,5.632102244305065
0.7276690006256095,5.650518556641527
0.7276690006256095,5.64021053947976
0.7286620140075679,5.722963627443436
0.7286620140075679,5.666196605163923
0.7286620140075679,5.672807521740804
0.7296619415283199,5.758142209866094
0.7296619415283199,5.733429082653532
0.7296619415283199,5.688892363783285
0.7306640148162842,5.602122316068956
0.7306640148162842,5.579309320647992
0.7306640148162842,5.692859189818377
0.7316701412200928,5.6913450438664
0.7316701412200928,5.706210077728184
0.7316701412200928,5.65174526704633
0.7326641082763672,5.790368054486685
0.7326641082763672,5.750035530821919
0.7326641082763672,5.702901454517471
0.7336671352386479,5.646800715714946
0.7336671352386479,5.632369983261506
0.7336671352386479,5.627287286439895
0.7346620559692383,5.688855462136371
0.7346620559692383,5.676223112590426
0.7346620559692383,5.628111243650917
0.7356700897216801,5.7676609156149
0.7356700897216801,5.703694974603664
0.7356700897216801,5.686663719793752
0.7366640567779541,5.626181920501771
0.7366640567779541,5.640894802408805
0.7366640567779541,5.76085454825304
0.7376620769500728,5.700108242265662
0.7376620769500728,5.684871363706326
0.7376620769500728,5.631133138371556
0.7386651039123535,5.703694974603664
0.7386651039123535,5.801038556256736
0.7386651039123535,5.710541980914269
0.739670991897583,5.587972891334462
0.739670991897583,5.616422242958289
0.739670991897583,5.777870315145453
0.7406630516052246,5.670321475296292
0.7406630516052246,5.63964422040942
0.7406630516052246,5.606388361936279
0.7416620254516602,5.747816078574727
0.7416620254516602,5.728322211212867
0.7416620254516602,5.65008388486994
0.743675947189331,5.62397697975989
0.743675947189331,5.681426446821611
0.743675947189331,5.7799940116592285
0.7446639537811279,5.644993309412038
0.7446639537811279,5.724142190626442
0.7446639537811279,5.733650492535015
0.7456629276275639,5.712030100430969
0.7456629276275639,5.6815477576189
0.7456629276275639,5.697778657457288
0.7466630935668959,5.611609204248116
0.7466630935668959,5.609824087078652
0.7466630935668959,5.642392585039249
0.74766993522644,5.70145932738187
0.74766993522644,5.687461886255194
0.74766993522644,5.671635423079883
0.7486629486083984,5.6301511033938745
0.7486629486083984,5.742674696013545
0.7486629486083984,5.7049059950746495
0.7496640682220459,5.65392892873634
0.7496640682220459,5.624243304602124
0.7496640682220459,5.6168286997845165
0.7506630420684814,5.716824418962598
0.7506630420684814,5.698711636139758
0.7506630420684814,5.612848102970603
0.7516710758209229,5.616007907495767
0.7516710758209229,5.756517022279514
0.7516710758209229,5.729888780398646
0.7526631355285649,5.608861782361091
0.7526631355285649,5.625351027397262
0.7526631355285649,5.618611796790827
0.753662109375,5.767403917192551
0.753662109375,5.710630127366478
0.753662109375,5.6168286997845165
0.7546629905700688,5.651862369170387
0.7546629905700688,5.795355163921812
0.7546629905700688,5.707069488802525
0.7556700706481938,5.620398530090811
0.7556700706481938,5.581524362205636
0.7556700706481938,5.665847554640604
0.756662130355835,5.68616679332769
0.756662130355835,5.645941540326305
0.756662130355835,5.615455056179777
0.7576630115509033,5.683719264660613
0.7576630115509033,5.72495500327074
0.7576630115509033,5.714189957865169
0.7586629390716553,5.684833856010467
0.7586629390716553,5.599933671309837
0.7586629390716553,5.631248557026321
0.7596719264984131,5.68688452362629
0.7596719264984131,5.684793654763737
0.7596719264984131,5.636604278897953
0.7606639862060551,5.729436432199477
0.7606639862060551,5.741689529782977
0.7606639862060551,5.735177870555641
0.7616639137268071,5.6043269874557495
0.7616639137268071,5.593204777204864
0.7616639137268071,5.701295795174696
0.7626631259918208,5.683161968985687
0.7626631259918208,5.646749538248424
0.7626631259918208,5.667081806987841
0.763670921325684,5.634255233184547
0.763670921325684,5.724333937778975
0.763670921325684,5.693870045790365
0.7666881084442139,5.647568377712791
0.7666881084442139,5.589635889641372
0.7666881084442139,5.7115834423580125
0.767672061920166,5.604740312836694
0.767672061920166,5.622996459904572
0.767672061920166,5.706344081883947
0.7686641216278081,5.68258437067108
0.7686641216278081,5.653765935239341
0.7686641216278081,5.614621940895798
0.76966404914856,5.751334462059413
0.76966404914856,5.752180910420194
0.76966404914856,5.650326641142065
0.7706630229949951,5.626707903647838
0.7706630229949951,5.624638246498384
0.7706630229949951,5.740775809989225
0.7716729640960689,5.655804986917039
0.7716729640960689,5.63741571109743
0.7716729640960689,5.583325303986457
0.7726619243621831,5.730042110781899
0.7726619243621831,5.726767527320301
0.7726619243621831,5.690542870748038
0.7736649513244629,5.5986979375096215
0.7736649513244629,5.647140002116362
0.7736649513244629,5.755311186893953
0.7746639251708975,5.672537728951825
0.7746639251708975,5.639331768508543
0.7746639251708975,5.609683652070188
0.7756719589233398,5.728172214098815
0.7756719589233398,5.677609853586272
0.7756719589233398,5.648525497344929
0.7767379283905029,5.705504502077883
0.7767379283905029,5.717269124211174
0.7767379283905029,5.71262045944282
0.7777371406555176,5.656607530398646
0.7777371406555176,5.608167856318301
0.7777371406555176,5.662807714137295
0.7787389755249023,5.660168876019702
0.7787389755249023,5.662791317146374
0.7787389755249023,5.634798825419425
0.779748916625977,5.655512736647683
0.779748916625977,5.703292288748654
0.779748916625977,5.7394726027397285
0.780738115310669,5.59444253116823
0.780738115310669,5.672973814837617
0.780738115310669,5.774341696167463
0.7817380428314209,5.691613085847314
0.7817380428314209,5.676674955748807
0.7817380428314209,5.633002058642452
0.7827410697937012,5.735003530475606
0.7827410697937012,5.706682358203787
0.7827410697937012,5.640278349622903
0.783749103546143,5.641385399030322
0.783749103546143,5.636565491765431
0.783749103546143,5.611046386793905
0.7847390174865718,5.647971299253502
0.7847390174865718,5.603360204709867
0.7847390174865718,5.660446648453133
0.785736083984375,5.683238869863013
0.785736083984375,5.662895490226259
0.785736083984375,5.675262659689087
0.7867391109466553,5.618596746575344
0.7867391109466553,5.5971852393412345
0.7867391109466553,5.661263198399261
0.7877449989318848,5.636309739110359
0.7877449989318848,5.632034568839466
0.7877449989318848,5.613928587232568
0.7906739711761479,5.675839618285362
0.7906739711761479,5.729305525627212
0.7906739711761479,5.708474680621825
0.791672945022583,5.591560566415267
0.791672945022583,5.578663710173927
0.791672945022583,5.727685893489302
0.7926640510559082,5.600066396028937
0.7926640510559082,5.605282389949208
0.7926640510559082,5.697723776358318
0.7936639785766602,5.66329416942435
0.7936639785766602,5.619134985377866
0.7936639785766602,5.650286439895337
0.7946641445159912,5.74028120671079
0.7946641445159912,5.715695181429891
0.7946641445159912,5.657269335847315
0.7956709861755371,5.737255675696475
0.7956709861755371,5.679379146144375
0.7956709861755371,5.669058839656766
0.7966630458831774,5.635597294905341
0.7966630458831774,5.587307180237032
0.7966630458831774,5.6508111436047415
0.7976629734039302,5.735461467792828
0.7976629734039302,5.669495767277205
0.7976629734039302,5.704161800638757
0.7986640930175781,5.62858988764045
0.7986640930175781,5.641764179621365
0.7986640930175781,5.711610209519779
0.7996699810028081,5.677010067146376
0.7996699810028081,5.622016680775744
0.7996699810028081,5.633799215022319
0.8007400035858159,5.699347583500078
0.8007400035858159,5.775622748961059
0.8007400035858159,5.702818392142526
0.8017420768737793,5.62215465791904
0.8017420768737793,5.641210250885026
0.8017420768737793,5.757127515584116
0.802739143371582,5.639297627751271
0.802739143371582,5.631896356010468
0.802739143371582,5.596908241303679
0.8037469387054439,5.72775888871787
0.8037469387054439,5.66454535747268
0.8037469387054439,5.638731106664615
0.8047399520874015,5.779595534477452
0.8047399520874015,5.720512159458211
0.8047399520874015,5.6753377760889645
0.8057389259338379,5.62570879829152
0.8057389259338379,5.610490707249499
0.8057389259338379,5.64942396490688
0.806739091873169,5.714961828536249
0.806739091873169,5.704832999846083
0.806739091873169,5.6129586732338
0.8077490329742432,5.700886813144529
0.8077490329742432,5.792315222410345
0.8077490329742432,5.683728490072341
0.8087410926818848,5.605278820994305
0.8087410926818848,5.617885918500846
0.8087410926818848,5.757368487378791
0.8097391128540039,5.736692454209634
0.8097391128540039,5.682193704786825
0.8097391128540039,5.628175350161613
0.8107390403747559,5.599238735185471
0.8107390403747559,5.728180698784055
0.8107390403747559,5.721536584192705
0.8136799335479736,5.621042389756811
0.8136799335479736,5.575375557949823
0.8136799335479736,5.674640988148377
0.8146650791168208,5.629812153686317
0.8146650791168208,5.577570936586116
0.8146650791168208,5.701418755771894
0.8156709671020508,5.707435576035094
0.8156709671020508,5.674127597352626
0.8156709671020508,5.604856741573036
0.8166639804840088,5.673827266430661
0.8166639804840088,5.652860329767585
0.8166639804840088,5.582234415884255
0.8176641464233398,5.6187052293366175
0.8176641464233398,5.745973622441128
0.8176641464233398,5.71464856857011
0.818668127059937,5.699739192127135
0.818668127059937,5.674802533861783
0.818668127059937,5.617463435046945
0.8196709156036377,5.633245959673697
0.8196709156036377,5.670923921617671
0.8196709156036377,5.707265074265046
0.82066798210144,5.6859132291827
0.82066798210144,5.6698316530706485
0.82066798210144,5.639271500307836
0.8216640949249272,5.658206960905034
0.8216640949249272,5.612118150684933
0.8216640949249272,5.581685941588424
0.822668075561523,5.669038604355857
0.822668075561523,5.724384408188395
0.822668075561523,5.700830315915039
0.823673009872437,5.713730976796983
0.823673009872437,5.635823687855933
0.823673009872437,5.620619131907036
0.8246641159057617,5.601293746152071
0.8246641159057617,5.634591523010621
0.8246641159057617,5.580726465099276
0.8256659507751465,5.753354086501463
0.8256659507751465,5.702841994382023
0.8256659507751465,5.65570640295521
0.8266630172729492,5.657613975681085
0.8266630172729492,5.62445548907188
0.8266630172729492,5.619524270817301
0.827672004699707,5.681331936855472
0.827672004699707,5.747970048676314
0.827672004699707,5.731415653378482
0.828665018081665,5.677080537171003
0.828665018081665,5.678196205941204
0.828665018081665,5.661347876904725
0.8296639919281006,5.623626616130522
0.8296639919281006,5.613488966061259
0.8296639919281006,5.72125557949823
0.830663919448853,5.721642844774511
0.830663919448853,5.667785901185163
0.830663919448853,5.661586525511776
0.831671953201294,5.655168972217948
0.831671953201294,5.594712559642913
0.831671953201294,5.614032322610435
0.8326630592346191,5.745087242188702
0.8326630592346191,5.7381305073495446
0.8326630592346191,5.686535136409113
0.833665132522583,5.669692396490688
0.833665132522583,5.643246171309836
0.833665132522583,5.61910064260428
0.834665060043335,5.655965522548868
0.834665060043335,5.619790865014624
0.834665060043335,5.625008071032786
0.8367490768432617,5.640474507464985
0.8367490768432617,5.748352431891643
0.8367490768432617,5.730289749114975
0.8377399444580078,5.679263660150839
0.8377399444580078,5.653103759427429
0.8377399444580078,5.659559796829307
0.8387389183044434,5.645710972371865
0.8387389183044434,5.7680613456210565
0.8387389183044434,5.718198937971371
0.8397469520568848,5.641844885139295
0.8397469520568848,5.604575703209174
0.8397469520568848,5.623499009158072
0.8407459259033199,5.747970048676314
0.8407459259033199,5.693499547868248
0.8407459259033199,5.643908515468679
0.8417389392852783,5.60005104278898
0.8417389392852783,5.722873056795445
0.8417389392852783,5.728110666461446
0.8427410125732422,5.626240841927043
0.8427410125732422,5.620333076804679
0.8427410125732422,5.603480337078652
0.843749046325684,5.718479875327073
0.843749046325684,5.70424297752809
0.843749046325684,5.640474507464985
0.8447461128234863,5.607461135908881
0.8447461128234863,5.71805846929352
0.8447461128234863,5.700941088194552
0.8457391262054439,5.657077150992766
0.8457391262054439,5.573459433199938
0.8457391262054439,5.627185470217023
0.8467400074005127,5.710363768854856
0.8467400074005127,5.652548349238111
0.8467400074005127,5.631724507464984
0.8477499485015869,5.620619131907036
0.8477499485015869,5.741741380637218
0.8477499485015869,5.689416057411113
0.8487391471862793,5.620747311259042
0.8487391471862793,5.625826304448207
0.8487391471862793,5.61322089041096
0.8497400283813481,5.676128198591657
0.8497400283813481,5.680125057718948
0.8497400283813481,5.662678794058796
0.8507390022277832,5.655289643296906
0.8507390022277832,5.718092239687548
0.8507390022277832,5.71707518854856
0.8517501354217529,5.666511683276897
0.8517501354217529,5.61923868708635
0.8517501354217529,5.59183059488995
0.8527429103851318,5.724384408188395
0.8527429103851318,5.665600354009543
0.8527429103851318,5.651992939048792
0.853740930557251,5.73545328613206
0.853740930557251,5.700801057218717
0.853740930557251,5.6947866611513
0.8547401428222656,5.666254819532093
0.8547401428222656,5.597589069955365
0.8547401428222656,5.587029778166846
0.8557491302490239,5.657752962905958
0.8557491302490239,5.671341792365709
0.8557491302490239,5.621042389756811
0.8567390441894531,5.709196821609974
0.8567390441894531,5.730112143104511
0.8567390441894531,5.687373302100971
0.8596749305725098,5.654057882484224
0.8596749305725098,5.633233771356012
0.8596749305725098,5.734082807449593
0.860666036605835,5.740167875557951
0.860666036605835,5.720518556641526
0.860666036605835,5.683260956980145
0.8616659641265869,5.6415980212020935
0.8616659641265869,5.638010783823304
0.8616659641265869,5.647204478990304
0.8626649379730233,5.655150723410805
0.8626649379730233,5.624593634562107
0.8626649379730233,5.591695445975066
0.863671064376831,5.776474113052179
0.863671064376831,5.709056622287211
0.863671064376831,5.672829339502848
0.8646690845489502,5.67215537940588
0.8646690845489502,5.656956681930122
0.8646690845489502,5.634314693319995
0.8656649589538574,5.640613090657227
0.8656649589538574,5.62938562990611
0.8656649589538574,5.571404186547637
0.8666701316833496,5.650117554255811
0.8666701316833496,5.7291638448514695
0.8666701316833496,5.679288104124981
0.8676719665527344,5.665322110204709
0.8676719665527344,5.618006151877791
0.8676719665527344,5.65735505810374
0.8686609268188481,5.64597248249192
0.8686609268188481,5.636114086309067
0.8686609268188481,5.614713218600893
0.869663000106812,5.597859973834078
0.869663000106812,5.663255584308144
0.869663000106812,5.758609944974604
0.8706610202789302,5.612401040865016
0.8706610202789302,5.741358324034171
0.8706610202789302,5.701081119170388
0.8717410564422607,5.66806427966754
0.8717410564422607,5.664466705787287
0.8717410564422607,5.644740418654765
0.8727381229400639,5.6379004155764205
0.8727381229400639,5.608136543789441
0.8727381229400639,5.732468293058335
0.873737096786499,5.633372118862553
0.873737096786499,5.6132048637832845
0.873737096786499,5.6415831730029256
0.8747410774230961,5.720940164691395
0.8747410774230961,5.712468273818685
0.8747410774230961,5.625836943974144
0.8757479190826416,5.617334144605203
0.8757479190826416,5.758892902493458
0.8757479190826416,5.707935027705095
0.8767449855804439,5.621437702016316
0.8767449855804439,5.606090118516239
0.8767449855804439,5.5900452083654
0.8777461051940918,5.713244891873172
0.8777461051940918,5.674478701708482
0.8777461051940918,5.626102662767432
0.8787410259246826,5.661606558796368
0.8787410259246826,5.75940434046483
0.8787410259246826,5.706953632445745
0.879749059677124,5.652270644143451
0.879749059677124,5.639534458211482
0.879749059677124,5.62830282245652
0.8807361125946049,5.731238316723104
0.8807361125946049,5.669156918577805
0.8807361125946049,5.635131445282438
0.8826990127563481,5.685583538556258
0.8826990127563481,5.7110973911035865
0.8826990127563481,5.708993391180544
0.8836719989776611,5.601559195590273
0.8836719989776611,5.602247229490534
0.8836719989776611,5.629259167692782
0.8846650123596191,5.695289614437433
0.8846650123596191,5.734928043712483
0.8846650123596191,5.718232674696014
0.8856639862060551,5.72206445282438
0.8856639862060551,5.72389142104048
0.8856639862060551,5.6985903590118525
0.8866660594940186,5.68628184161921
0.8866660594940186,5.609383119131907
0.8866660594940186,5.60005104278898
0.887671947479248,5.618834216753887
0.887671947479248,5.787206532822842
0.887671947479248,5.709273924503617
0.8886699676513672,5.5797667192550415
0.8886699676513672,5.683095842311836
0.8886699676513672,5.752746892796675
0.8896651268005371,5.673130646837002
0.8896651268005371,5.667806439510545
0.8896651268005371,5.633359290826536
0.8906650543212891,5.682144210789596
0.8906650543212891,5.648991414306604
0.8906650543212891,5.621309354317379
0.8916721343994141,5.635685239341235
0.8916721343994141,5.56797852855164
0.8916721343994141,5.7333131252885945
0.8926651477813721,5.637748196282901
0.8926651477813721,5.626240841927043
0.8926651477813721,5.6687602258734815
0.89366602897644,5.75123493535478
0.89366602897644,5.660235709750655
0.89366602897644,5.632831018162229
0.8946659564971919,5.749199688317686
0.8946659564971919,5.725509235031553
0.8946659564971919,5.646510889641373
0.8956739902496338,5.646111166692321
0.8956739902496338,5.61157418808681
0.8956739902496338,5.634037863629368
0.896665096282959,5.681331936855472
0.896665096282959,5.667368333461599
0.896665096282959,5.594300446359859
0.8976650238037109,5.62910906957057
0.8976650238037109,5.598822514237341
0.8976650238037109,5.68191465291673
0.8986661434173584,5.635019864937664
0.8986661434173584,5.635447331460675
0.8986661434173584,5.721502308757889
0.8996729850769039,5.693835231645376
0.8996729850769039,5.683983569339696
0.8996729850769039,5.640351075496383
0.9006650447845459,5.775576150531014
0.9006650447845459,5.6948985108511625
0.9006650447845459,5.613764718331538
0.9016709327697758,5.664229201939358
0.9016709327697758,5.6261231337540405
0.9016709327697758,5.6159547098660925
0.9026689529418959,5.647097477682008
0.9026689529418959,5.629938750577189
0.9026689529418959,5.604581460674159
0.9057519435882568,5.586622210250885
0.9057519435882568,5.732186682314914
0.9057519435882568,5.716861724642143
0.9067389965057369,5.731978605510235
0.9067389965057369,5.709165576419887
0.9067389965057369,5.649685172002464
0.9077479839324951,5.674478701708482
0.9077479839324951,5.623499009158072
0.9077479839324951,5.5974550657996005
0.9087469577789302,5.692743804833
0.9087469577789302,5.666852451131291
0.9087469577789302,5.626102662767432
0.9097449779510498,5.73549153455441
0.9097449779510498,5.68026454998461
0.9097449779510498,5.651211438933354
0.9107410907745361,5.659161454325074
0.9107410907745361,5.591281245190088
0.9107410907745361,5.622266170925043
0.911750078201294,5.672038243612438
0.911750078201294,5.634340551408343
0.911750078201294,5.649162219101125
0.91274094581604,5.672338271509928
0.91274094581604,5.726036463944898
0.91274094581604,5.717282928659382
0.913739919662476,5.616790518700939
0.913739919662476,5.668043135293213
0.913739919662476,5.714540826535326
0.9147391319274898,5.675036266738496
0.9147391319274898,5.649962675080807
0.9147391319274898,5.682333230721872
0.9157490730285649,5.727442834192704
0.9157490730285649,5.738168116053565
0.9157490730285649,5.681077497306449
0.9167389869689941,5.659003847929816
0.9167389869689941,5.632692704325074
0.9167389869689941,5.696744737955979
0.9177451133728014,5.676151396798524
0.9177451133728014,5.653954079767585
0.9177451133728014,5.6132132137909805
0.918748140335083,5.748534751616132
0.918748140335083,5.698787863629367
0.918748140335083,5.6903068820224725
0.9197490215301518,5.609113629367401
0.9197490215301518,5.571404186547637
0.9197490215301518,5.727161560143143
0.920741081237793,5.68040404225027
0.920741081237793,5.623923108742496
0.920741081237793,5.63007703074496
0.921740055084229,5.764269095351701
0.921740055084229,5.682867092504233
0.921740055084229,5.645726157264891
0.9227390289306641,5.595946407957519
0.9227390289306641,5.647652079806066
0.9227390289306641,5.737003256310604
0.9237480163574219,5.61102295290134
0.9237480163574219,5.64503307295675
0.9237480163574219,5.61734215791904
0.9247450828552246,5.714572778782515
0.9247450828552246,5.726212251808527
0.9247450828552246,5.65969878405418
0.9256689548492432,5.584153840233954
0.9256689548492432,5.627622633523165
0.9256689548492432,5.735847621979375
0.9266650676727295,5.640933286516855
0.9266650676727295,5.661884667923657
0.9266650676727295,5.609658602047098
0.9286699295043945,5.722767132907496
0.9286699295043945,5.720058329806065
0.9286699295043945,5.682308854086502
0.9296650886535649,5.63708299022626
0.9296650886535649,5.653276685393259
0.9296650886535649,5.595121979375096
0.9306669235229492,5.6739665903493925
0.9306669235229492,5.673570436355242
0.9306669235229492,5.634327959058027
0.9312801361083984,5.639686946860091
0.9312801361083984,5.614461472602741
0.9312801361083984,5.715024857626597
0.9326720237731938,5.594987301831615
0.9326720237731938,5.565774665230108
0.9326720237731938,5.663533760774206
0.933664083480835,5.77160420674927
0.933664083480835,5.680567002077884
0.933664083480835,5.655168972217948
0.9346649646759033,5.624869925542559
0.9346649646759033,5.609520860589503
0.9346649646759033,5.741051966292135
0.9356729984283447,5.654231717523473
0.9356729984283447,5.6655000865784215
0.9356729984283447,5.62281848353086
0.9366650581359854,5.710038017546561
0.9366650581359854,5.671106039325843
0.9366650581359854,5.656539922271818
0.9376649856567374,5.735529109589043
0.9376649856567374,5.684820926966292
0.9376649856567374,5.714260158534709
0.9386639595031738,5.690420819224259
0.9386639595031738,5.5857994651377565
0.9386639595031738,5.637925869632137
0.9396719932556152,5.641750711867016
0.9396719932556152,5.638605553524705
0.9396719932556152,5.623913344620593
0.9406659603118896,5.552476368901032
0.9406659603118896,5.687703531437587
0.9406659603118896,5.716861724642143
0.9416699409484863,5.609113629367401
0.9416699409484863,5.630353591080498
0.9416699409484863,5.750752991765432
0.9426641464233398,5.71031841619209
0.9426641464233398,5.673173810989688
0.9426641464233398,5.650517681237495
0.9436709880828857,5.717034818954902
0.9436709880828857,5.763278744035709
0.9436709880828857,5.679985565453287
0.9446699619293208,5.617617977528091
0.9446699619293208,5.625008071032786
0.9446699619293208,5.597592504232724
0.9456660747528081,5.66448737879021
0.9456660747528081,5.634202203901801
0.9456660747528081,5.622827843620134
0.946742057800293,5.605553967215638
0.946742057800293,5.742384869939973
0.946742057800293,5.722379598276128
0.9477479457855225,5.629408525088504
0.9477479457855225,5.613641320032324
0.9477479457855225,5.618291297906727
0.9487409591674809,5.68532987340311
0.9487409591674809,5.679451333307681
0.9487409591674809,5.665620084269665
0.9517560005187988,5.759644066492227
0.9517560005187988,5.729903796944744
0.9517560005187988,5.66108865630291
0.9537420272827148,5.632289513429274
0.9537420272827148,5.737923373287673
0.9537420272827148,5.736477643527784
0.9547410011291504,5.691259186932432
0.9547410011291504,5.6894940357087895
0.9547410011291504,5.61322089041096
0.9557521343231201,5.633107645836541
0.9557521343231201,5.617617977528091
0.9557521343231201,5.563042057872865
0.9567420482635498,5.66697150607973
0.9567420482635498,5.72280110531784
0.9567420482635498,5.710909381252886
0.9577410221099858,5.664368290172389
0.9577410221099858,5.628037171002002
0.9577410221099858,5.630790653378484
0.9587399959564209,5.755331960905034
0.9587399959564209,5.728251337155613
0.9587399959564209,5.681101503578576
0.959752082824707,5.637359819916886
0.959752082824707,5.6081552302986
0.959752082824707,5.677383022933661
0.9607391357421879,5.672851998999539
0.9607391357421879,5.641196648453133
0.9607391357421879,5.658484800677235
0.9617400169372559,5.7542017469601365
0.9617400169372559,5.712951867207943
0.9617400169372559,5.6474980086963225
0.9627399444580078,5.6254225075034645
0.9627399444580078,5.625018239187317
0.9627399444580078,5.687563904494382
0.9637510776519775,5.757608920463292
0.9637510776519775,5.70223028897953
0.9637510776519775,5.703350267431124
0.9647400379180908,5.60526966292135
0.9647400379180908,5.6514889420116985
0.9647400379180908,5.60472852855164
0.9657409191131592,5.599510043096815
0.9657409191131592,5.755290480221641
0.9657409191131592,5.74682007080191
0.9667389392852783,5.708495824996152
0.9667389392852783,5.709617419578268
0.9667389392852783,5.672477528089888
0.967750072479248,5.650133008503926
0.967750072479248,5.632692704325074
0.967750072479248,5.603490370555641
0.9686710834503169,5.658085582768972
0.9686710834503169,5.750046944743729
0.9686710834503169,5.691259186932432
0.9696650505065918,5.66806427966754
0.9696650505065918,5.648468798099124
0.9696650505065918,5.619541240187779
0.9706649780273442,5.742564428774819
0.9706649780273442,5.708636024318918
0.9706649780273442,5.674245238186856
0.9716730117797852,5.617610031553025
0.9716730117797852,5.733912979067262
0.9716730117797852,5.781156245190089
0.9726710319519039,5.725577853239956
0.9726710319519039,5.650101426619979
0.9726710319519039,5.6638314318146845
0.9736649990081774,5.7197774597891335
0.9736649990081774,5.684960486570725
0.9736649990081774,5.673269970755734
0.9756760597229008,5.585524857626597
0.9756760597229008,5.686446888948746
0.9756760597229008,5.755997032284131
0.9766719341278081,5.706875048099123
0.9766719341278081,5.647097477682008
0.9766719341278081,5.675917125211637
0.9776661396026611,5.646973709019547
0.9776661396026611,5.745792784169617
0.9776661396026611,5.704272741265199
0.9786670207977295,5.668481847391105
0.9786670207977295,5.608017556179775
0.9786670207977295,5.611029821456056
0.9796719551086426,5.751781793520087
0.9796719551086426,5.676569570571034
0.9796719551086426,5.620085000769587
0.980665922164917,5.673152565607205
0.980665922164917,5.7580752077882105
0.980665922164917,5.714540826535326
0.9816670417785649,5.633372118862553
0.9816670417785649,5.602940078112976
0.9816670417785649,5.587445224719102
0.9826669692993169,5.7134819243497
0.9826669692993169,5.663451439125751
0.9826669692993169,5.610892046329075
0.9836740493774414,5.615564212328769
0.9836740493774414,5.69576569955364
0.9836740493774414,5.766827093273819
0.9846670627593999,5.5878567319532095
0.9846670627593999,5.618429275050024
0.9846670627593999,5.616790518700939
0.9856710433959961,5.694674205402494
0.9856710433959961,5.679474396837001
0.9856710433959961,5.612669520547946
0.9866681098937988,5.7401403340003085
0.9866681098937988,5.739642565799601
0.9866681098937988,5.713622191011236
0.9876739978790279,5.654231717523473
0.9876739978790279,5.634629098045252
0.9876739978790279,5.683006652108666
0.988671064376831,5.6895824515160855
0.988671064376831,5.642983516430661
0.988671064376831,5.60678370786517
0.9896700382232666,5.7259655898876405
0.9896700382232666,5.735914152685856
0.9896700382232666,5.6614868977989845
0.990739107131958,5.613496575342468
0.990739107131958,5.6103473093350775
0.990739107131958,5.749704325073111
0.9917490482330318,5.649716955902726
0.9917490482330318,5.648869093427736
0.9917490482330318,5.61404794520548
0.9927499294281006,5.616108612628906
0.9927499294281006,5.662756503001387
0.9927499294281006,5.615005603547791
0.9937429428100586,5.758457186970911
0.9937429428100586,5.712000808065261
0.9937429428100586,5.672456114360476
0.994744062423706,5.6350322889410505
0.994744062423706,5.667687182545791
0.994744062423706,5.665461232107126
0.995751142501831,5.640102393412346
0.995751142501831,5.636818820224719
0.995751142501831,5.615411420655688
0.998755931854248,5.780919078036017
0.998755931854248,5.707715840003079
0.998755931854248,5.698982540018469
0.9997520446777344,5.64244329113437
0.9997520446777344,5.66079179332769
0.9997520446777344,5.643939087271049
1.0007429122924805,5.620085000769587
1.0007429122924805,5.64396696552255
1.0007429122924805,5.762952150992767
1.0017399787902832,5.713201391026628
1.0017399787902832,5.667826304448207
1.0017399787902832,5.651750048099123
1.0027430057525644,5.660532707403418
1.0027430057525644,5.619127409766046
1.0027430057525644,5.629259167692782
1.0037500858306885,5.591695445975066
1.0037500858306885,5.606646067415732
1.0037500858306885,5.775576150531014
1.004749059677124,5.694534376442975
1.004749059677124,5.675081181699246
1.004749059677124,5.649038585116209
1.005742073059082,5.615963059873788
1.005742073059082,5.64586477412652
1.005742073059082,5.600201039903033
1.0067429542541504,5.693582576573803
1.0067429542541504,5.700047233338465
1.0067429542541504,5.693835231645376
1.0077519416809082,5.660393720178545
1.0077519416809082,5.642166259427429
1.0077519416809082,5.62531264429737
1.008742094039917,5.660967850546406
1.008742094039917,5.6187052293366175
1.008742094039917,5.648607482299524
1.0097410678863525,5.595948899492074
1.0097410678863525,5.7242787536555335
1.0097410678863525,5.7456914729875335
1.0107409954071045,5.703070272818225
1.0107409954071045,5.6787540403263055
1.0107409954071045,5.598826318877944
1.0116779804229736,5.6753377760889645
1.0116779804229736,5.681798964906881
1.0116779804229736,5.6269518046790825
1.012666940689087,5.5694829440511
1.012666940689087,5.603352797444975
1.012666940689087,5.744358973372326
1.013667106628418,5.681519980375559
1.013667106628418,5.664665759196553
1.013667106628418,5.650240178159151
1.0146660804748535,5.644339988648607
1.0146660804748535,5.756661766969372
1.0146660804748535,5.711019412805911
1.015674114227295,5.636818820224719
1.015674114227295,5.599516642296445
1.015674114227295,5.60526966292135
1.016664981842041,5.703852547329537
1.016664981842041,5.625294462828999
1.016664981842041,5.637510726104356
1.017669916152954,5.73859073418501
1.017669916152954,5.743191857780515
1.017669916152954,5.671641988610128
1.0186710357666016,5.591832749730646
1.0186710357666016,5.605412185431738
1.0186710357666016,5.685402801292904
1.0196759700775146,5.641625697437281
1.0196759700775146,5.682054178851779
1.0196759700775146,5.642027743573958
1.0216729640960693,5.75694445513314
1.0216729640960693,5.709928221679237
1.0216729640960693,5.655724517084809
1.0226681232452393,5.658623720563337
1.0226681232452393,5.644923209750655
1.0226681232452393,5.591695445975066
1.0236740112304688,5.727161560143143
1.0236740112304688,5.713061124365092
1.0236740112304688,5.682775410766509
1.0246670246124268,5.576884013775589
1.0246670246124268,5.5981389583654
1.0246670246124268,5.744602268354628
1.0256681442260742,5.627622633523165
1.0256681442260742,5.643953363090659
1.0256681442260742,5.607476287132522
1.0266680717468262,5.736551648837925
1.0266680717468262,5.715102162536557
1.0266680717468262,5.628175350161613
1.0276730060577393,5.618437692396491
1.0276730060577393,5.629142604278898
1.0276730060577393,5.755813702478068
1.0286669731140137,5.670667192550408
1.0286669731140137,5.620904378944129
1.0286669731140137,5.587719562875174
1.0296721458435059,5.767251832576575
1.0296721458435059,5.661523664768355
1.0296721458435059,5.684936076265969
1.030669927597046,5.591148857164844
1.030669927597046,5.6272080960443285
1.030669927597046,5.6380518941434525
1.0316729545593262,5.659318319993843
1.0316729545593262,5.591283534708328
1.0316729545593262,5.571811653455444
1.0326669216156006,5.706064255617978
1.0326669216156006,5.701418755771894
1.0326669216156006,5.666056304833
1.0337419509887695,5.616115582191782
1.0337419509887695,5.701530302447284
1.0337419509887695,5.766968673041405
1.0347421169281006,5.654370536401417
1.0347421169281006,5.632162344158843
1.0347421169281006,5.591558142219488
1.035749912261963,5.624051456441435
1.035749912261963,5.625156351008157
1.035749912261963,5.628866245959674
1.0367400646209717,5.76360452901339
1.0367400646209717,5.729236032014779
1.0367400646209717,5.706764747191012
1.0377440452575684,5.737041134369711
1.0377440452575684,5.724031957057104
1.0377440452575684,5.693748667654303
1.038748025894165,5.649007811297522
1.038748025894165,5.65409289864553
1.038748025894165,5.616660117169463
1.0397510528564453,5.697696436816993
1.0397510528564453,5.640933286516855
1.0397510528564453,5.588130767084809
1.040743112564087,5.659161454325074
1.040743112564087,5.606508426966294
1.040743112564087,5.722974873018315
1.0417420864105225,5.633660901185163
1.0417420864105225,5.599104326997076
1.0417420864105225,5.662858049869171
1.0446770191192627,5.748273951519816
1.0446770191192627,5.705374374759523
1.0446770191192627,5.656382454790304
1.045668125152588,5.745915020200077
1.045668125152588,5.706996373605233
1.045668125152588,5.671087269141978
1.0466690063476562,5.60964011639092
1.0466690063476562,5.616365765679109
1.0466690063476562,5.666117982878031
1.0476739406585693,5.642714746056176
1.0476739406585693,5.6147113793766845
1.0476739406585693,5.65284165063486
1.048671007156372,5.762552308580224
1.048671007156372,5.7358286167756845
1.048671007156372,5.694096166794922
1.0496721267700204,5.607442718353213
1.0496721267700204,5.5949688341669885
1.0496721267700204,5.684941660253944
1.0506670475006104,5.70987899191997
1.0506670475006104,5.651747749134284
1.0506670475006104,5.663237014236244
1.0516750812530518,5.758678337822239
1.0516750812530518,5.722782195075029
1.0516750812530518,5.728021085032705
1.0526671409606934,5.644211740092343
1.0526671409606934,5.639252957868411
1.0526671409606934,5.734843055021162
1.053666114807129,5.649682762601001
1.053666114807129,5.60923278183917
1.053666114807129,5.623756771835321
1.054744005203247,5.77305173624471
1.054744005203247,5.691773258945749
1.054744005203247,5.657094675836861
1.0557520389556885,5.610191039823009
1.0557520389556885,5.618288880338592
1.0557520389556885,5.76813449884571
1.0567431449890137,5.659680184686419
1.0567431449890137,5.576591746825702
1.0577430725097656,5.696026654482492
1.0577430725097656,5.644751923816853
1.0577430725097656,5.637353645632936
1.0587430000305176,5.647618112735668
1.0587430000305176,5.645984734513274
1.0587430000305176,5.758480107733743
1.0597519874572754,5.59771146594844
1.0597519874572754,5.573848711042708
1.0597519874572754,5.775935465563679
1.0607481002807617,5.70316276933436
1.0607481002807617,5.664229848018469
1.0607481002807617,5.707526659292036
1.0617399215698242,5.747749288187765
1.0617399215698242,5.711000500192381
1.0617399215698242,5.643781916121585
1.0627410411834717,5.702211446710274
1.0627410411834717,5.65929954790304
1.0627410411834717,5.624171075413621
1.063750982284546,5.675619661408234
1.063750982284546,5.6404855328972685
1.063750982284546,5.59058036744902
1.064742088317871,5.605256026356291
1.064742088317871,5.715331666025394
1.064742088317871,5.739482743362832
1.0657451152801514,5.609513293574452
1.0657451152801514,5.662700365525202
1.0657451152801514,5.752811393805311
1.0676689147949219,5.701819733551367
1.0676689147949219,5.66516437091189
1.0676689147949219,5.633642285494422
1.0696690082550049,5.62293806271643
1.0696690082550049,5.644613351288958
1.0696690082550049,5.653674297806849
1.0706639289855957,5.654057156598692
1.0706639289855957,5.741558671604464
1.0706639289855957,5.6972853212774135
1.071671962738037,5.62473294055406
1.071671962738037,5.612788938053098
1.071671962738037,5.61910065409773
1.0726659297943124,5.690934753751443
1.0726659297943124,5.704113889957676
1.0726659297943124,5.672319507502886
1.0736620426177979,5.6859185023085805
1.0736620426177979,5.705064808580224
1.0736620426177979,5.721410811850712
1.0746629238128662,5.631856093689881
1.0746629238128662,5.591952962677953
1.0746629238128662,5.668999086186996
1.075674057006836,5.727318122354753
1.075674057006836,5.714101077337439
1.075674057006836,5.687939015005773
1.0766661167144775,5.568230227972298
1.0766661167144775,5.747608190650251
1.0766661167144775,5.750673181993074
1.0776729583740234,5.616220392458639
1.0776729583740234,5.626647234513275
1.0776729583740234,5.72485620430935
1.0787420272827148,5.662997373989998
1.0787420272827148,5.666535417468258
1.0787420272827148,5.633089072720279
1.0797491073608398,5.750875250096192
1.0797491073608398,5.7146941852635615
1.0797491073608398,5.701622547133513
1.0807421207427979,5.702071460176992
1.0807421207427979,5.7086778280107735
1.0807421207427979,5.695467247018083
1.0817430019378662,5.6745051558291655
1.0817430019378662,5.664786023470566
1.0817430019378662,5.641995118314736
1.0827429294586182,5.784303381108119
1.0827429294586182,5.683825269334361
1.0827429294586182,5.705374374759523
1.083751916885376,5.645276519815314
1.083751916885376,5.737022239322816
1.083751916885376,5.707556858407081
1.0847499370574951,5.612802270103885
1.0847499370574951,5.639252957868411
1.0847499370574951,5.694655439592151
1.0857429504394531,5.74145575221239
1.0857429504394531,5.669138298383993
1.0857429504394531,5.671623278183917
1.0867431163787842,5.713960754136207
1.0867431163787842,5.728795151981533
1.0867431163787842,5.673690958060794
1.0877540111541748,5.58221484224702
1.0877540111541748,5.654612524047712
1.0877540111541748,5.622671219699885
1.0887420177459717,5.76089805694498
1.0887420177459717,5.68824316083109
1.0887420177459717,5.666535417468258
1.091681957244873,5.618410821469796
1.091681957244873,5.704393997691421
1.091681957244873,5.782177491342823
1.0926690101623535,5.754041477491342
1.0926690101623535,5.71922960754136
1.0926690101623535,5.655428169488265
1.0936670303344727,5.656400298191613
1.0936670303344727,5.630080944594074
1.0936670303344727,5.6292406887264335
1.094667911529541,5.758862259522894
1.094667911529541,5.707416737206619
1.094667911529541,5.684777770296267
1.0956759452819824,5.640901048480186
1.0956759452819824,5.611700153905348
1.0956759452819824,5.79400261639092
1.096668004989624,5.676712552904964
1.096668004989624,5.647202092150828
1.096668004989624,5.648172806848789
1.0976719856262207,5.693170767602925
1.0976719856262207,5.662005146210082
1.0976719856262207,5.620471835321279
1.0986731052398682,5.596206728549442
1.0986731052398682,5.664210556944978
1.0986731052398682,5.7364960273182
1.0996739864349365,5.680129867256639
1.0996739864349365,5.653813072335514
1.0996739864349365,5.646108358984225
1.1006660461425781,5.730833878414776
1.1006660461425781,5.688078664871106
1.1006660461425781,5.614994247787612
1.1016669273376474,5.614856415929205
1.1016669273376474,5.723697696229322
1.1016669273376474,5.7685594074644095
1.1027419567108154,5.711421065794537
1.1027419567108154,5.706295767602925
1.1027419567108154,5.662163312812622
1.1037509441375732,5.661764832627935
1.1037509441375732,5.637743439784533
1.1037509441375732,5.641316564063102
1.1047420501708984,5.739802375913814
1.1047420501708984,5.747144901885341
1.1047420501708984,5.646940198153136
1.105741024017334,5.628837124855713
1.105741024017334,5.614856415929205
1.105741024017334,5.681663793766835
1.1067421436309806,5.695241208156986
1.1067421436309806,5.698489245863796
1.1067421436309806,5.633503982300886
1.1077511310577393,5.7910670065409775
1.1077511310577393,5.73294478645633
1.1077511310577393,5.659680184686419
1.1087419986724854,5.599216641015775
1.1087419986724854,5.59058036744902
1.1087419986724854,5.688916564063103
1.1097431182861328,5.65284165063486
1.1097431182861328,5.6720617545209695
1.1097431182861328,5.649127933820702
1.1107399463653564,5.76662181608311
1.1107399463653564,5.730869800884957
1.1107399463653564,5.718279160253943
1.111752986907959,5.616503631204311
1.111752986907959,5.596337187379761
1.111752986907959,5.746620507887649
1.1127440929412842,5.672437442285496
1.1127440929412842,5.668066010965757
1.1127440929412842,5.637365395344363
1.1146769523620605,5.729392737591381
1.1146769523620605,5.698209407464411
1.1146769523620605,5.687126231242787
1.116668939590454,5.722186225471335
1.116668939590454,5.676969026548673
1.116668939590454,5.633780588687958
1.1176679134368896,5.634206675644478
1.1176679134368896,5.617591540015392
1.1176679134368896,5.680129867256639
1.1186659336090088,5.803070026933437
1.1186659336090088,5.673808589842248
1.1186659336090088,5.705654482493267
1.1196730136871338,5.644182853982301
1.1196730136871338,5.631579554636399
1.1196730136871338,5.595380915736824
1.1206669807434082,5.60552105136591
1.1206669807434082,5.679153732204695
1.1206669807434082,5.717296662177761
1.1216681003570557,5.674901043670642
1.1216681003570557,5.704954213158907
1.1216681003570557,5.62623282993459
1.1226661205291748,5.622119084263179
1.1226661205291748,5.620204386302425
1.1226661205291748,5.749604463255099
1.1236729621887207,5.707947123893805
1.1236729621887207,5.646123340707964
1.1236729621887207,5.690795002885726
1.1246669292449951,5.613340265486727
1.1246669292449951,5.63624668141593
1.1246669292449951,5.598391669873028
1.1257450580596924,5.629378924586379
1.1257450580596924,5.600316602539438
1.1257450580596924,5.718700230858022
1.1267409324645996,5.727951192766451
1.1267409324645996,5.694515621392845
1.1267409324645996,5.6834306271642925
1.1277520656585693,5.598666660253944
1.1277520656585693,5.643504771065794
1.1277520656585693,5.631037754905733
1.1287429332733154,5.772389476721816
1.1287429332733154,5.709208517699115
1.1287429332733154,5.64376703539823
1.1297409534454346,5.704924721046558
1.1297409534454346,5.747043800500193
1.1297409534454346,5.669395344363217
1.1307439804077148,5.604832733743748
1.1307439804077148,5.627869709503655
1.1307439804077148,5.607993507118123
1.1317501068115234,5.6561225471335135
1.1317501068115234,5.660115395344364
1.1317501068115234,5.635680372258561
1.132741928100586,5.722045700269334
1.132741928100586,5.679014284340132
1.132741928100586,5.660930973451329
1.1337440013885498,5.663793324355521
1.1337440013885498,5.60017910734898
1.1337440013885498,5.629505511735283
1.1347429752349854,5.67845649288188
1.1347429752349854,5.6574937283570605
1.1347429752349854,5.633100519430551
1.1357519626617432,5.716065602154676
1.1357519626617432,5.708336918045402
1.1357519626617432,5.712200721431321
1.138688087463379,5.6214289149672965
1.138688087463379,5.586603780300115
1.138688087463379,5.711748105040399
1.139678955078125,5.741981560215468
1.139678955078125,5.733961119661409
1.139678955078125,5.689982926125434
1.1406700611114502,5.662024302616393
1.1406700611114502,5.662402549057329
1.1406700611114502,5.660773210850329
1.141667127609253,5.64103955367449
1.141667127609253,5.62758185840708
1.141667127609253,5.6766673047325895
1.1426749229431152,5.747709426702578
1.1426749229431152,5.73174557522124
1.1426749229431152,5.664190592535591
1.1436750888824463,5.654473682185457
1.1436750888824463,5.647356117737592
1.1436750888824463,5.611961946902657
1.1446731090545654,5.6528075798384
1.1446731090545654,5.604425432858792
1.1446731090545654,5.62060983551366
1.1456739902496338,5.682544449788379
1.1456739902496338,5.752487552904964
1.1456739902496338,5.691493757214313
1.1466689109802246,5.664448244517123
1.1466689109802246,5.695859128510968
1.1466689109802246,5.580296508272414
1.1476750373840332,5.659383108888036
1.1476750373840332,5.636497499038092
1.1476750373840332,5.629378924586379
1.148669958114624,5.716065602154676
1.148669958114624,5.758210807041171
1.148669958114624,5.702853405155829
1.1496679782867432,5.631441285109657
1.1496679782867432,5.640332651981532
1.1496679782867432,5.634171123509042
1.1506681442260742,5.677759253559063
1.1506681442260742,5.585780829165064
1.1506681442260742,5.641010465563678
1.1516749858856201,5.625531550596384
1.1516749858856201,5.713151000384763
1.1516749858856201,5.728441515967681
1.1526730060577393,5.624851481338976
1.1526730060577393,5.642396190842632
1.1526730060577393,5.726544594074646
1.1536741256713867,5.730130242400925
1.1536741256713867,5.701931473643709
1.1536741256713867,5.701592920353982
1.1546680927276611,5.679384686417851
1.1546680927276611,5.607711884378608
1.1546680927276611,5.614435648326281
1.155674934387207,5.59304268949596
1.155674934387207,5.589754924971143
1.155674934387207,5.693676712197
1.156667947769165,5.721729872066182
1.156667947769165,5.699271729511351
1.156667947769165,5.663237014236244
1.157668113708496,5.697090053866873
1.157668113708496,5.680524846094651
1.157668113708496,5.665679607541362
1.158668041229248,5.657336538091574
1.158668041229248,5.628146113889957
1.158668041229248,5.556175461716045
1.1596760749816895,5.647202092150828
1.1596760749816895,5.603593762023856
1.1596760749816895,5.601816121585226
1.161750078201294,5.689424057329743
1.161750078201294,5.734871032127742
1.161750078201294,5.698851769911505
1.1627449989318848,5.698320911889189
1.1627449989318848,5.683546171604464
1.1627449989318848,5.614970815698346
1.1637520790100098,5.721343074259329
1.1637520790100098,5.715752736629472
1.1637520790100098,5.708974836475568
1.1647510528564453,5.631001899769142
1.1647510528564453,5.599074836475569
1.1647510528564453,5.682150682954984
1.1657419204711914,5.669952327818391
1.1657419204711914,5.664844536360139
1.1657419204711914,5.602911504424778
1.1667439937591553,5.693089765294343
1.1667439937591553,5.707776163909196
1.1667439937591553,5.656938091573683
1.1677520275115967,5.667628106964218
1.1677520275115967,5.6216852539438245
1.1677520275115967,5.758069372835707
1.1687440872192383,5.65362278761062
1.1687440872192383,5.64376703539823
1.1687440872192383,5.62784627741439
1.1697430610656738,5.736355199115045
1.1697430610656738,5.7043340707964605
1.1697430610656738,5.696810215467489
1.170746088027954,5.62566971912274
1.170746088027954,5.641440962870335
1.170746088027954,5.7643561754520976
1.1717541217803964,5.669234013081955
1.1717541217803964,5.5909883080030784
1.1717541217803964,5.633076952674106
1.172745943069458,5.741096998845711
1.172745943069458,5.726755752212391
1.172745943069458,5.668699115044248
1.1737420558929443,5.608393805309734
1.1737420558929443,5.635403563870719
1.1737420558929443,5.769363909195845
1.1747450828552246,5.699691689111197
1.1747450828552246,5.653918314736438
1.1747450828552246,5.636760470373221
1.1757540702819824,5.741762692381685
1.1757540702819824,5.686682166217778
1.1757540702819824,5.63624668141593
1.1767430305480957,5.59565317910735
1.1767430305480957,5.690348749519048
1.1767430305480957,5.7325903424394005
1.177743911743164,5.644999240092344
1.177743911743164,5.637605001923816
1.177743911743164,5.639639957676029
1.1787440776824951,5.687328299345903
1.1787440776824951,5.696530377068104
1.1787440776824951,5.659124278568681
1.1793649196624756,5.622109657560601
1.1793649196624756,5.717685311658329
1.1793649196624756,5.725033325317429
1.1806740760803223,5.671440265486726
1.1806740760803223,5.621695454982686
1.1806740760803223,5.587151909388227
1.181668996810913,5.66979113120431
1.181668996810913,5.720253347441323
1.181668996810913,5.67352996344748
1.184678077697754,5.716594877837629
1.184678077697754,5.696530377068104
1.184678077697754,5.664607926125433
1.1856739521026611,5.61525509811466
1.1856739521026611,5.747527727010389
1.1856739521026611,5.682569329549828
1.1866710186004639,5.612520344363216
1.1866710186004639,5.604557406694884
1.1866710186004639,5.75754713351289
1.1876740455627441,5.710969796075413
1.1876740455627441,5.715158282031549
1.1876740455627441,5.638283657175838
1.1886670589447021,5.741198571565987
1.1886670589447021,5.698041006156214
1.1886670589447021,5.662422277799155
1.189669132232666,5.658327183532128
1.189669132232666,5.628273037706811
1.189669132232666,5.646924745094268
1.1906681060791016,5.619772508657177
1.1906681060791016,5.672554771065795
1.1906681060791016,5.64364334359369
1.191676139831543,5.607160960946517
1.191676139831543,5.738214380530974
1.191676139831543,5.717544921123507
1.1926729679107666,5.574950961908429
1.1926729679107666,5.647063418622548
1.1926729679107666,5.788608589842247
1.1936681270599365,5.714489524817237
1.1936681270599365,5.653918314736438
1.1936681270599365,5.655029049634476
1.1946690082550049,5.749704285302039
1.1946690082550049,5.700111648711044
1.1946690082550049,5.6561225471335135
1.1956751346588135,5.65362278761062
1.1956751346588135,5.6943484320892646
1.1956751346588135,5.73768894286264
1.1966650485992432,5.713603280107734
1.1966650485992432,5.698320911889189
1.1966650485992432,5.675993362831858
1.1976690292358398,5.712978491727589
1.1976690292358398,5.666117982878031
1.1976690292358398,5.63007010388611
1.1986651420593262,5.6196344747980005
1.1986651420593262,5.633076952674106
1.1986651420593262,5.639391429395922
1.1996791362762451,5.601133291650635
1.1996791362762451,5.610460273181993
1.1996791362762451,5.650098884186226
1.2006680965423584,5.700922446133129
1.2006680965423584,5.723978813966912
1.2006680965423584,5.693424009234324
1.2016749382019043,5.600037538476338
1.2016749382019043,5.782413192574068
1.2016749382019043,5.738880377068104
1.2026700973510742,5.651992102731821
1.2026700973510742,5.641995118314736
1.2026700973510742,5.64596971912274
1.2036759853363037,5.692585302039248
1.2036759853363037,5.666138149288189
1.2036759853363037,5.617307089265102
1.2046680450439453,5.618410821469796
1.2046680450439453,5.64282635148134
1.2046680450439453,5.646092703924588
1.2056689262390137,5.591402443247403
1.2056689262390137,5.627996565986918
1.2056689262390137,5.604012543285879
1.2076821327209473,5.754847595228934
1.2076821327209473,5.7149747643324345
1.2076821327209473,5.724646864178532
1.2086689472198486,5.696166506348596
1.2086689472198486,5.628134801846864
1.2086689472198486,5.623618670642555
1.2096729278564453,5.670272499038092
1.2096729278564453,5.686542516352444
1.2096729278564453,5.629793632166217
1.2106680870056152,5.610466501539054
1.2106680870056152,5.632800278953445
1.2106680870056152,5.746056117737592
1.2116780281066895,5.610315573297421
1.2116780281066895,5.647202092150828
1.2116780281066895,5.7097388033859175
1.2126691341400146,5.765064188149289
1.2126691341400146,5.72658021354367
1.2126691341400146,5.685196517891496
1.2136681079864502,5.750692910734899
1.2136681079864502,5.710969796075413
1.2136681079864502,5.648866174490189
1.2146680355072021,5.661448970757984
1.2146680355072021,5.6447372787610615
1.2146680355072021,5.64858882743363
1.2156751155853271,5.710517651019624
1.2156751155853271,5.689424057329743
1.2156751155853271,5.605526471719892
1.2166681289672852,5.6588649095806085
1.2166681289672852,5.718419517121969
1.2166681289672852,5.670091573682185
1.217668056488037,5.620195834936515
1.217668056488037,5.636108310888804
1.217668056488037,5.761659667179686
1.218675136566162,5.694096166794922
1.218675136566162,5.675876471719892
1.218675136566162,5.636635936898807
1.2196760177612314,5.718213914005387
1.2196760177612314,5.752387697191228
1.2196760177612314,5.689676995959985
1.2206690311431885,5.613884186225472
1.2206690311431885,5.647895459792229
1.2206690311431885,5.7695508609080415
1.2216761112213135,5.698600817622164
1.2216761112213135,5.694096166794922
1.2216761112213135,5.63624668141593
1.2226710319519043,5.766576500577146
1.2226710319519043,5.732204891304349
1.2226710319519043,5.688078664871106
1.2236759662628174,5.618005338591767
1.2236759662628174,5.633353626394768
1.2236759662628174,5.665839693151213
1.2246739864349365,5.709488827433629
1.2246739864349365,5.682429780684879
1.2246739864349365,5.631164746056175
1.225667953491211,5.688585754136208
1.225667953491211,5.710549129472874
1.225667953491211,5.66065302039246
1.2266700267791748,5.634988351288957
1.2266700267791748,5.592498903424394
1.2266700267791748,5.618143271450559
1.2277541160583496,5.64432146017699
1.2277541160583496,5.671601765101963
1.2277541160583496,5.620471835321279
1.2307579517364502,5.731256060023087
1.2307579517364502,5.707556858407081
1.2307579517364502,5.682429780684879
1.232748031616211,5.6669322143131975
1.232748031616211,5.74742716429396
1.232748031616211,5.686846998845711
1.233747959136963,5.6874943776452485
1.233747959136963,5.626775067333592
1.233747959136963,5.656678049249712
1.2347440719604492,5.767754636398616
1.2347440719604492,5.714910595421316
1.2347440719604492,5.692165948441711
1.2357509136199951,5.625127751058099
1.2357509136199951,5.6056641015775295
1.2357509136199951,5.69138009811466
1.236746072769165,5.6706696325509816
1.236746072769165,5.647463447479801
1.236746072769165,5.647479439207388
1.2377440929412842,5.7213772797229705
1.2377440929412842,5.72112989611389
1.2377440929412842,5.652946421700656
1.2387449741363525,5.653135157752983
1.2387449741363525,5.622109657560601
1.2387449741363525,5.72316990188534
1.2397539615631104,5.746580377068104
1.2397539615631104,5.667906464024625
1.2397539615631104,5.649821469796076
1.2407469749450684,5.691467025779148
1.2407469749450684,5.628146113889957
1.2407469749450684,5.628018584070798
1.241745948791504,5.624022672181608
1.241745948791504,5.764826062908813
1.241745948791504,5.728935811850714
1.242746114730835,5.713322768372452
1.242746114730835,5.686542516352444
1.242746114730835,5.720427606771835
1.2437560558319092,5.633365679107349
1.2437560558319092,5.62731690073105
1.2437560558319092,5.611969151596767
1.2447509765625,5.666277260484803
1.2447509765625,5.75740573297422
1.2447509765625,5.689703491727588
1.2457499504089364,5.741135782993459
1.2457499504089364,5.676433859176607
1.2457499504089364,5.634309494036168
1.2467470169067383,5.669834359368989
1.2467470169067383,5.606352250865717
1.2467470169067383,5.653501789149674
1.2477531433105469,5.71068935167372
1.2477531433105469,5.715784955752214
1.2477531433105469,5.723276019622935
1.2487449645996094,5.626647234513275
1.2487449645996094,5.657058652366295
1.2487449645996094,5.625265885917661
1.249675989151001,5.735087745286649
1.249675989151001,5.711250240477106
1.249675989151001,5.6656013322431695
1.2506680488586426,5.643504771065794
1.2506680488586426,5.628018584070798
1.2506680488586426,5.607987346094651
1.2516770362854004,5.700811581377454
1.2516770362854004,5.712621489034245
1.2516770362854004,5.728795151981533
1.2526750564575204,5.626775067333592
1.2526750564575204,5.659142795305887
1.2526750564575204,5.663275394382457
1.2546780109405518,5.605526471719892
1.2546780109405518,5.793291573682185
1.2546780109405518,5.692165948441711
1.2556769847869873,5.627209301654482
1.2556769847869873,5.640347027702963
1.2556769847869873,5.74567251827626
1.256669044494629,5.700028357060408
1.256669044494629,5.6854508368603325
1.256669044494629,5.630208339746056
1.2576699256896973,5.636800163524433
1.2576699256896973,5.621014813389766
1.2576699256896973,5.591539736437092
1.2586710453033447,5.722186225471335
1.2586710453033447,5.695746950750288
1.2586710453033447,5.659559623893806
1.2596769332885742,5.699971662177761
1.2596769332885742,5.752770084647941
1.2596769332885742,5.697817525971528
1.2606730461120605,5.5946941131204335
1.2606730461120605,5.654768266641017
1.2606730461120605,5.642673335898422
1.2616689205169678,5.6588649095806085
1.2616689205169678,5.666694594074645
1.2616689205169678,5.635680372258561
1.2626700401306152,5.744442266256252
1.2626700401306152,5.706685730088496
1.2626700401306152,5.715893093497499
1.2636771202087402,5.666674562331667
1.2636771202087402,5.575770411696807
1.2636771202087402,5.64955954213159
1.2646701335906982,5.690288048287804
1.2646701335906982,5.629378924586379
1.2646701335906982,5.652147777991536
1.2656700611114502,5.653640631011928
1.2656700611114502,5.758819738360908
1.2656700611114502,5.718668045402076
1.2666699886322021,5.599900009619085
1.2666699886322021,5.5818046460177
1.2666699886322021,5.744442266256252
1.2676770687103271,5.65516789149673
1.2676770687103271,5.646677765486726
1.2676770687103271,5.600312596190843
1.2686700820922852,5.75934228068488
1.2686700820922852,5.705344983647558
1.2686700820922852,5.654351842054638
1.269670009613037,5.622533185840709
1.269670009613037,5.6258078876490965
1.269670009613037,5.761420565602156
1.270745038986206,5.684638187764524
1.270745038986206,5.656539173720662
1.270745038986206,5.641468502308581
1.2717540264129639,5.746801029242016
1.2717540264129639,5.692165948441711
1.2717540264129639,5.657632637552905
1.2727460861206055,5.648018276260101
1.2727460861206055,5.628284316083109
1.2727460861206055,5.619652520200077
1.2737460136413574,5.6071730136591
1.2737460136413574,5.746056117737592
1.2737460136413574,5.7502098595613695
1.2747459411621094,5.716626894959601
1.2747459411621094,5.6635151692958825
1.2747459411621094,5.65365780107734
1.2777540683746338,5.628433089649866
1.2777540683746338,5.645415159676799
1.2777540683746338,5.617591540015392
1.2797479629516602,5.611975682954983
1.2797479629516602,5.626222393228165
1.2797479629516602,5.686009301654484
1.280745029449463,5.716065602154676
1.280745029449463,5.7068258849557525
1.280745029449463,5.63815875336668
1.2817471027374268,5.653535523278185
1.2817471027374268,5.635957180646403
1.2817471027374268,5.612520344363216
1.282745122909546,5.643796123509042
1.282745122909546,5.694767987687571
1.282745122909546,5.726052789534438
1.2837529182434082,5.716205925355908
1.2837529182434082,5.686542516352444
1.2837529182434082,5.60264647941516
1.2847440242767334,5.692725086571761
1.2847440242767334,5.6786191035013465
1.2847440242767334,5.644488817814544
1.2857451438903809,5.6358315698345525
1.2857451438903809,5.752287235475184
1.2857451438903809,5.695047691419776
1.2867460250854492,5.703022749134283
1.2867460250854492,5.664229848018469
1.2867460250854492,5.634447864563294
1.2877509593963623,5.663932401885339
1.2877509593963623,5.64310342920354
1.2877509593963623,5.58728937091189
1.2887470722198486,5.617177741439016
1.2887470722198486,5.729217131589075
1.2887470722198486,5.745570507887649
1.2897441387176514,5.722748326279338
1.2897441387176514,5.633089072720279
1.2897441387176514,5.6121134474798
1.2907469272613525,5.676433859176607
1.2907469272613525,5.627455102924201
1.2907469272613525,5.664349634474797
1.2917540073394775,5.64335121681416
1.2917540073394775,5.740712894382456
1.2917540073394775,5.729217131589075
1.292673110961914,5.681803241631398
1.292673110961914,5.655567045017316
1.292673110961914,5.582764048672567
1.2936680316925049,5.664090804155445
1.2936680316925049,5.598666660253944
1.2936680316925049,5.632812466333206
1.2946670055389404,5.717437019045787
1.2946670055389404,5.716702577914581
1.2946670055389404,5.743455054828781
1.295670986175537,5.680269315121202
1.295670986175537,5.671344786456329
1.295670986175537,5.640624038091574
1.2966749668121338,5.74742716429396
1.2966749668121338,5.71536398614852
1.2966749668121338,5.720741549634476
1.2976701259613037,5.645029068872644
1.2976701259613037,5.593595228934207
1.2976701259613037,5.781041977683723
1.2986741065979004,5.664349634474797
1.2986741065979004,5.67245875336668
1.2986741065979004,5.611004564255483
1.2996759414672852,5.763966987302809
1.2996759414672852,5.676272123893805
1.2996759414672852,5.686986615044249
1.3016750812530518,5.633365679107349
1.3016750812530518,5.664507935744518
1.3016750812530518,5.742890934013082
1.3026721477508554,5.593732589457486
1.3026721477508554,5.722501212004617
1.3026721477508554,5.778488553289727
1.303678035736084,5.706155646402463
1.303678035736084,5.62623282993459
1.303678035736084,5.658743911119662
1.304671049118042,5.641440962870335
1.304671049118042,5.6276040784917285
1.304671049118042,5.642147595228935
1.3056700229644775,5.732908695652175
1.3056700229644775,5.685894430550211
1.3056700229644775,5.642673335898422
1.3066699504852295,5.589345031742979
1.3066699504852295,5.694235984994229
1.3066699504852295,5.714273316660253
1.307677984237671,5.631856093689881
1.307677984237671,5.677130593497499
1.307677984237671,5.621152847248943
1.3086700439453125,5.734665260677184
1.3086700439453125,5.64103955367449
1.3086700439453125,5.636938534051558
1.3096749782562256,5.583038163716815
1.3096749782562256,5.780851490958062
1.3096749782562256,5.7298849461331285
1.310671091079712,5.629655396306272
1.310671091079712,5.5923634955752215
1.310671091079712,5.588112524047711
1.3116769790649414,5.6605322239322815
1.3116769790649414,5.654057156598692
1.3116769790649414,5.620747835706043
1.312669038772583,5.63843562908811
1.312669038772583,5.761322359561371
1.312669038772583,5.709707796267795
1.3137431144714364,5.665740409772988
1.3137431144714364,5.638560600230859
1.3137431144714364,5.62458537899192
1.3147470951080322,5.635013668718739
1.3147470951080322,5.664646979607542
1.3147470951080322,5.643089053482108
1.3157539367675781,5.706015525202002
1.3157539367675781,5.6451530973451325
1.3157539367675781,5.615952169103502
1.3167459964752197,5.60702962677953
1.3167459964752197,5.617315674297807
1.3167459964752197,5.747325995575222
1.3177509307861328,5.608544295883032
1.3177509307861328,5.752004838399385
1.3177509307861328,5.762508676414006
1.3187460899353027,5.682454020777222
1.3187460899353027,5.643796123509042
1.3187460899353027,5.626775067333592
1.319756031036377,5.646940198153136
1.319756031036377,5.616365765679109
1.319756031036377,5.740008080030782
1.3207471370697021,5.627347402847249
1.3207471370697021,5.606484696036937
1.3207471370697021,5.774894757599077
1.3217530250549316,5.719650779145823
1.3217530250549316,5.684359022701039
1.3217530250549316,5.689868997691421
1.324681043624878,5.675201721816084
1.324681043624878,5.72658021354367
1.324681043624878,5.723450952289341
1.3256709575653076,5.65282495190458
1.3256709575653076,5.756784109272797
1.3256709575653076,5.751198013659099
1.3266711235046387,5.64928219507503
1.3266711235046387,5.612788938053098
1.3266711235046387,5.601412827048865
1.327678918838501,5.716983358984223
1.327678918838501,5.717685311658329
1.327678918838501,5.657094675836861
1.3286731243133545,5.651609008272413
1.3286731243133545,5.675898287803001
1.3286731243133545,5.772247739515199
1.3296771049499512,5.632120950365525
1.3296771049499512,5.664766867064254
1.3296771049499512,5.621989837437478
1.3306710720062256,5.752387697191228
1.3306710720062256,5.731432575028858
1.3306710720062256,5.738637168141594
1.3316779136657724,5.653380184686419
1.3316779136657724,5.695494348787996
1.3316779136657724,5.7826507791458255
1.332672119140625,5.666574874951904
1.332672119140625,5.651453905348212
1.332672119140625,5.585369622931897
1.3336701393127441,5.730588413813005
1.3336701393127441,5.639820007695268
1.3336701393127441,5.63883754328588
1.334670066833496,5.644182853982301
1.334670066833496,5.732908695652175
1.334670066833496,5.707696979607542
1.3357570171356201,5.6561225471335135
1.3357570171356201,5.651470267410543
1.3357570171356201,5.619392073874568
1.3367469310760498,5.677643204116968
1.3367469310760498,5.70070011061947
1.3367469310760498,5.626242593305117
1.337744951248169,5.752487552904964
1.337744951248169,5.720708522508657
1.337744951248169,5.652980425163524
1.3387460708618164,5.594284152558677
1.3387460708618164,5.691633508080032
1.3387460708618164,5.714553895729126
1.3397560119628906,5.659716275490574
1.3397560119628906,5.646108358984225
1.3397560119628906,5.63747962677953
1.3407440185546884,5.706015525202002
1.3407440185546884,5.686707382647174
1.3407440185546884,5.664646979607542
1.3417470455169678,5.652547335513661
1.3417470455169678,5.6152628414774926
1.3417470455169678,5.651886489996153
1.3427479267120361,5.651870228934206
1.3427479267120361,5.620066419776838
1.3427479267120361,5.630633753366679
1.3437559604644775,5.722888851481339
1.3437559604644775,5.7266151596768
1.3437559604644775,5.687963928434015
1.3447470664978027,5.590305848403233
1.3447470664978027,5.783548975567527
1.3447470664978027,5.716983358984223
1.3457441329956055,5.661885292420164
1.3457441329956055,5.627061639091959
1.3457441329956055,5.651084950942671
1.3476779460906982,5.699328761061948
1.3476779460906982,5.653951846864178
1.3476779460906982,5.610460273181993
1.3496770858764648,5.705485071181225
1.3496770858764648,5.628156752597154
1.3496770858764648,5.637492016160062
1.3506691455841056,5.635001346671798
1.3506691455841056,5.622395151981532
1.3506691455841056,5.685360306848788
1.3516790866851807,5.668622590419393
1.3516790866851807,5.630888207002694
1.3516790866851807,5.63720281839169
1.3526711463928223,5.7562187764524815
1.3526711463928223,5.7146941852635615
1.3526711463928223,5.72668303193536
1.3536770343780518,5.624189592150827
1.3536770343780518,5.617729472874183
1.3536770343780518,5.755695392458638
1.3546719551086426,5.670530420353983
1.3546719551086426,5.629262100808004
1.3546719551086426,5.657077000769527
1.3556780815124512,5.767851226433244
1.3556780815124512,5.672716001346672
1.3556780815124512,5.689056213928435
1.3566701412200928,5.602375529049636
1.3566701412200928,5.618702577914583
1.3566701412200928,5.760332320123125
1.3576700687408447,5.65324137649096
1.3576700687408447,5.65284165063486
1.3576700687408447,5.63721527510581
1.358752965927124,5.7495441323586
1.358752965927124,5.695187543285878
1.358752965927124,5.672855280877262
1.3597569465637207,5.614029424778763
1.3597569465637207,5.677805309734514
1.3597569465637207,5.740121200461716
1.360746145248413,5.618695002885725
1.360746145248413,5.621032185455944
1.360746145248413,5.795698412851096
1.361746072769165,5.769267588495576
1.361746072769165,5.670272499038092
1.361746072769165,5.6583091381300505
1.362746000289917,5.699048922662564
1.362746000289917,5.751863639861487
1.362746000289917,5.678384715275106
1.3637549877166748,5.639417285494421
1.3637549877166748,5.6110113312812615
1.3637549877166748,5.639266256252404
1.3647451400756836,5.714943016544827
1.3647451400756836,5.64310342920354
1.3647451400756836,5.682477587533668
1.365746021270752,5.769125952289342
1.365746021270752,5.7181388033859175
1.365746021270752,5.693816530396306
1.3667449951171884,5.646940198153136
1.3667449951171884,5.647910677183532
1.3667449951171884,5.6316011687187375
1.3677549362182617,5.665581704501733
1.3677549362182617,5.651609008272413
1.3677549362182617,5.645860504040015
1.368746042251587,5.640360730088497
1.368746042251587,5.773002212389382
1.368746042251587,5.674901043670642
1.3716881275177002,5.591815703155061
1.3716881275177002,5.751661100423239
1.3716881275177002,5.751016448634092
1.3726730346679688,5.595106194690268
1.3726730346679688,5.752287235475184
1.3726730346679688,5.734738586956523
1.3736729621887207,5.70316276933436
1.3736729621887207,5.647772037322048
1.3736729621887207,5.610747450942671
1.3746719360351562,5.608136658330127
1.3746719360351562,5.733789149672952
1.3746719360351562,5.749362870334744
1.3756780624389648,5.666674562331667
1.3756780624389648,5.589620796460178
1.3756780624389648,5.577139303578299
1.3766710758209229,5.757914774913428
1.3766710758209229,5.687101115813776
1.3766710758209229,5.663534628703348
1.3776710033416748,5.613891592920356
1.3776710033416748,5.790548537899191
1.3776710033416748,5.68894124182378
1.3786709308624268,5.6403737591381296
1.3786709308624268,5.599904116968064
1.3786709308624268,5.55972407656791
1.3796789646148682,5.637365395344363
1.3796789646148682,5.752387697191228
1.3796789646148682,5.7111406887264335
1.3806719779968262,5.716517949211234
1.3806719779968262,5.66037506733359
1.3806719779968262,5.651886489996153
1.3816699981689453,5.614587317237398
1.3816699981689453,5.609502385532897
1.3816699981689453,5.750633354174682
1.3827481269836426,5.668900880146211
1.3827481269836426,5.713291289919199
1.3827481269836426,5.716875591573682
1.3837571144104004,5.648187956906503
1.3837571144104004,5.666037418237784
1.3837571144104004,5.626094695075029
1.3847451210021973,5.6313142266256255
1.3847451210021973,5.680431488072335
1.3847451210021973,5.7426479607541365
1.385746955871582,5.632547441323586
1.385746955871582,5.640512196998845
1.385746955871582,5.648989226625626
1.386749029159546,5.762312398999616
1.386749029159546,5.684638187764524
1.386749029159546,5.673412398999616
1.3877480030059806,5.6078703539823005
1.3877480030059806,5.583861215852251
1.3877480030059806,5.662858363793768
1.388746976852417,5.628581122547134
1.388746976852417,5.664488712004616
1.388746976852417,5.627061639091959
1.3897480964660645,5.7735233743747605
1.3897480964660645,5.648326596767988
1.3897480964660645,5.6931444401692985
1.3907470703125,5.615407743362833
1.3907470703125,5.702071460176992
1.3907470703125,5.773002212389382
1.391753911972046,5.612388976529434
1.391753911972046,5.665759330511735
1.391753911972046,5.655029049634476
1.3927459716796884,5.716735234705657
1.3927459716796884,5.716205925355908
1.3927459716796884,5.656972835706042
1.3956871032714844,5.632005405925356
1.3956871032714844,5.724119372835709
1.3956871032714844,5.724153578299346
1.396672010421753,5.630910157752981
1.396672010421753,5.579336398614851
1.396672010421753,5.611837918430165
1.3976731300354004,5.667390150057716
1.3976731300354004,5.640624038091574
1.3976731300354004,5.618419137168143
1.3986759185791016,5.726474567141209
1.3986759185791016,5.678223451327434
1.3986759185791016,5.665620286648712
1.3996789455413818,5.633918891881494
1.3996789455413818,5.635163620623317
1.3996789455413818,5.635139717198923
1.4006669521331787,5.623766467872259
1.4006669521331787,5.734738586956523
1.4006669521331787,5.713103328203155
1.4016900062561044,5.6786191035013465
1.4016900062561044,5.64942086860331
1.4016900062561044,5.661782709696038
1.4026761054992676,5.702239592150828
1.4026761054992676,5.631579554636399
1.4026761054992676,5.652025230858023
1.4036779403686523,5.611430617545209
1.4036779403686523,5.666952852058485
1.4036779403686523,5.706745858984226
1.404676914215088,5.710189601769911
1.404676914215088,5.667826572720276
1.404676914215088,5.632547441323586
1.4057550430297852,5.643532647171989
1.4057550430297852,5.661607272027705
1.4057550430297852,5.625690188534052
1.4067490100860596,5.692637552904964
1.4067490100860596,5.728795151981533
1.4067490100860596,5.685894430550211
1.407757043838501,5.621170151981532
1.407757043838501,5.635693199307426
1.407757043838501,5.632270902270104
1.4087491035461426,5.755271493843786
1.4087491035461426,5.742827337437476
1.4087491035461426,5.720633512889571
1.4097490310668954,5.659994093882263
1.4097490310668954,5.6317178241631405
1.4097490310668954,5.704142910734898
1.410749912261963,5.643796123509042
1.410749912261963,5.64599907656791
1.410749912261963,5.587563485956138
1.411756992340088,5.764433912081571
1.411756992340088,5.698237182570221
1.411756992340088,5.664646979607542
1.4127559661865234,5.607178030011543
1.4127559661865234,5.665759330511735
1.4127559661865234,5.759385340515583
1.4137470722198486,5.685336100423239
1.4137470722198486,5.598398605232781
1.4137470722198486,5.625423278183917
1.414750099182129,5.735020108695653
1.414750099182129,5.7119202096960375
1.414750099182129,5.69946868026164
1.4157559871673584,5.61279594074644
1.4157559871673584,5.661903809157369
1.4157559871673584,5.749442458637938
1.418694019317627,5.661504823970758
1.418694019317627,5.67464446902655
1.418694019317627,5.591678443632167
1.4196789264678964,5.603196729511351
1.4196789264678964,5.609783570604079
1.4196789264678964,5.788942093112736
1.4206769466400146,5.719477731819931
1.4206769466400146,5.695913803385919
1.4206769466400146,5.602241535205848
1.421673059463501,5.666315505963833
1.421673059463501,5.627880415544441
1.421673059463501,5.612664505579068
1.4226701259613037,5.583585080800309
1.4226701259613037,5.678479689303578
1.4226701259613037,5.731995349172759
1.423677921295166,5.706914967295113
1.423677921295166,5.67834027510581
1.423677921295166,5.616641496729512
1.4246721267700204,5.67917676029242
1.4246721267700204,5.6746659147749146
1.4246721267700204,5.627327741439016
1.425673007965088,5.595106194690268
1.425673007965088,5.584134623893807
1.425673007965088,5.709267434590228
1.426671028137207,5.722782195075029
1.426671028137207,5.7181388033859175
1.426671028137207,5.646691939207387
1.427278995513916,5.687939015005773
1.427278995513916,5.676573206040786
1.427278995513916,5.599360600230857
1.4286761283874512,5.60964011639092
1.4286761283874512,5.600866583301269
1.4286761283874512,5.726789991342827
1.4296770095825204,5.752993228164679
1.4296770095825204,5.6720410157752985
1.4296770095825204,5.682617069065025
1.430675983428955,5.709909292035399
1.430675983428955,5.653135157752983
1.430675983428955,5.667091996921894
1.4316799640655518,5.644073201231243
1.4316799640655518,5.599772883801461
1.4316799640655518,5.6632565409773
1.432671070098877,5.639705944594075
1.432671070098877,5.628156752597154
1.432671070098877,5.7649142025779145
1.4336719512939453,5.723377222008464
1.4336719512939453,5.695074894190074
1.4336719512939453,5.678223451327434
1.434678077697754,5.638322239322816
1.434678077697754,5.638850942670257
1.434678077697754,5.640096883416699
1.4356789588928223,5.591130280877261
1.4356789588928223,5.6701333205078885
1.4356789588928223,5.746236773759137
1.4366719722747803,5.704562971335129
1.4366719722747803,5.663571527510582
1.4366719722747803,5.6636736725663726
1.4376721382141113,5.626242593305117
1.4376721382141113,5.661782709696038
1.4376721382141113,5.612658142554828
1.4386720657348633,5.630484811465949
1.4386720657348633,5.613484931704502
1.4386720657348633,5.672200966717968
1.4396791458129883,5.754847595228934
1.4396791458129883,5.69138009811466
1.4396791458129883,5.688382777029628
1.4417591094970703,5.784636446710273
1.4417591094970703,5.689614813389766
1.4417591094970703,5.693196421700654
1.4427490234375,5.764108455175068
1.4427490234375,5.682454020777222
1.4427490234375,5.632547441323586
1.4437570571899414,5.5914039245863805
1.4437570571899414,5.70072795305887
1.4437570571899414,5.76784270873413
1.4447460174560547,5.642576274528666
1.4447460174560547,5.597986321662177
1.4447460174560547,5.600319935552136
1.4457521438598633,5.705794536360139
1.4457521438598633,5.6893600904193935
1.4457521438598633,5.64282635148134
1.446747064590454,5.612520344363216
1.446747064590454,5.702491419776838
1.446747064590454,5.718700230858022
1.4477579593658447,5.710189601769911
1.4477579593658447,5.645874206425548
1.4477579593658447,5.621299836475568
1.4487481117248535,5.752670161600616
1.4487481117248535,5.645306213928435
1.4487481117248535,5.674129703732205
1.4497480392456055,5.614587317237398
1.4497480392456055,5.738675211619856
1.4497480392456055,5.676712552904964
1.4507479667663574,5.636523422470181
1.4507479667663574,5.603750817622163
1.4507479667663574,5.628176010003847
1.451686143875122,5.728302270103887
1.451686143875122,5.685244324740284
1.451686143875122,5.6745051558291655
1.4526729583740234,5.661903809157369
1.4526729583740234,5.7590454405540585
1.4526729583740234,5.7388161071566
1.4536731243133545,5.719293035782995
1.4536731243133545,5.68877691419777
1.4536731243133545,5.729673989996152
1.4546730518341056,5.712822951135052
1.4546730518341056,5.624180670450174
1.4546730518341056,5.633377058484032
1.4556810855865479,5.666037418237784
1.4556810855865479,5.697957411504427
1.4556810855865479,5.7237656358214695
1.4566731452941895,5.621713837052714
1.4566731452941895,5.742301327433629
1.4566731452941895,5.734561465948443
1.457672119140625,5.667111927664487
1.457672119140625,5.612940034628704
1.457672119140625,5.668521960369372
1.458672046661377,5.733753260869566
1.458672046661377,5.69770487687572
1.458672046661377,5.671525105809927
1.4596800804138184,5.647356117737592
1.4596800804138184,5.628985763755291
1.4596800804138184,5.642714746056176
1.4606709480285645,5.625699413235861
1.4606709480285645,5.624197840515584
1.4606709480285645,5.620066419776838
1.4616711139678964,5.720212341285108
1.4616711139678964,5.746031877645248
1.4616711139678964,5.632409171796845
1.4646790027618408,5.684965294343977
1.4646790027618408,5.72538440265487
1.4646790027618408,5.716767218160832
1.4656739234924316,5.622809253559062
1.4656739234924316,5.738994305502116
1.4656739234924316,5.763161004232398
1.4666719436645508,5.707556858407081
1.4666719436645508,5.686731925740669
1.4666719436645508,5.620350197191228
1.4676790237426758,5.735547027702964
1.4676790237426758,5.670968391689112
1.4676790237426758,5.653412639476722
1.4686729907989502,5.617737283570604
1.4686729907989502,5.632420113505194
1.4686729907989502,5.657128005963834
1.4696729183197021,5.657094675836861
1.4696729183197021,5.634887014236246
1.4696729183197021,5.57425543959215
1.4706730842590332,5.693703578299348
1.4706730842590332,5.659021729511351
1.4706730842590332,5.659994093882263
1.4716811180114746,5.645568915929204
1.4716811180114746,5.646539159292034
1.4716811180114746,5.665481242785687
1.472672939300537,5.644751923816853
1.472672939300537,5.643117131589073
1.472672939300537,5.652456906502501
1.4736781120300293,5.744865356868026
1.4736781120300293,5.706074644093881
1.4736781120300293,5.666037418237784
1.4746730327606201,5.738571719892267
1.4746730327606201,5.743955040400154
1.4746730327606201,5.689475163524433
1.4756810665130615,5.668205155829166
1.4756810665130615,5.6705508560985
1.4756810665130615,5.625431896883417
1.4766719341278076,5.710189601769911
1.4766719341278076,5.640247710657945
1.4766719341278076,5.624180670450174
1.4776771068572998,5.594696133128126
1.4776771068572998,5.615414106387071
1.4776771068572998,5.727986475567525
1.478672981262207,5.646276221623701
1.478672981262207,5.620908964986534
1.478672981262207,5.701259922085418
1.4796810150146484,5.736814178530205
1.4796810150146484,5.678663409003463
1.4796810150146484,5.6616258560985
1.4806759357452393,5.789652462485571
1.4806759357452393,5.7582967920354
1.4806759357452393,5.6609490525202
1.4816701412200928,5.659994093882263
1.4816701412200928,5.652702876106195
1.4816701412200928,5.604159667179685
1.4826700687408447,5.668243805309733
1.4826700687408447,5.628571258176223
1.4826700687408447,5.608962639476722
1.4837510585784912,5.6099262841477495
1.4837510585784912,5.652980425163524
1.4837510585784912,5.816092343208928
1.484748125076294,5.641342824163139
1.484748125076294,5.593734845132744
1.484748125076294,5.623637456714121
1.4857549667358398,5.73224115044248
1.4857549667358398,5.709488827433629
1.4857549667358398,5.704171258176221
1.4887549877166748,5.602241535205848
1.4887549877166748,5.733683671604464
1.4887549877166748,5.751863639861487
1.4897511005401611,5.600185167372065
1.4897511005401611,5.5797473691804536
1.4897511005401611,5.6616258560985
1.4907541275024414,5.617461485186611
1.4907541275024414,5.61307779915352
1.4907541275024414,5.649712995382839
1.4917559623718262,5.710049446902655
1.4917559623718262,5.649574355521355
1.4917559623718262,5.656816924778762
1.4927489757537842,5.757773441708349
1.4927489757537842,5.742301327433629
1.4927489757537842,5.681407387456714
1.493751049041748,5.63366423624471
1.493751049041748,5.59442147941516
1.493751049041748,5.736532589457484
1.4946799278259277,5.675898287803001
1.4946799278259277,5.628995527125817
1.4946799278259277,5.656955800307811
1.4956810474395752,5.740328318584071
1.4956810474395752,5.69770487687572
1.4956810474395752,5.6643874759522905
1.4966740608215332,5.594835412658716
1.4966740608215332,5.74131482300885
1.4966740608215332,5.683174995190457
1.4976720809936523,5.696639053482111
1.4976720809936523,5.67094805694498
1.4976720809936523,5.632281877645248
1.498673915863037,5.673412398999616
1.498673915863037,5.695101423624473
1.498673915863037,5.6974518035783
1.499680995941162,5.61279594074644
1.499680995941162,5.618288880338592
1.499680995941162,5.646414794151596
1.5006721019744873,5.653257974220855
1.5006721019744873,5.602241535205848
1.5006721019744873,5.6078703539823005
1.501673936843872,5.747749288187765
1.501673936843872,5.725558830319353
1.501673936843872,5.65808357060408
1.5026729106903076,5.587015255867642
1.5026729106903076,5.733366968064641
1.5026729106903076,5.7590454405540585
1.5036790370941162,5.633791867064255
1.5036790370941162,5.620756252404772
1.5036790370941162,5.619522600038477
1.504676103591919,5.712372018083878
1.504676103591919,5.661226938245479
1.504676103591919,5.616923893805311
1.505674123764038,5.7695508609080415
1.505674123764038,5.704702991535205
1.505674123764038,5.717889803770682
1.50667405128479,5.660930973451329
1.50667405128479,5.66985496344748
1.50667405128479,5.660133003078108
1.5076799392700204,5.731186369757601
1.5076799392700204,5.718201423624469
1.5076799392700204,5.653535523278185
1.5087499618530273,5.608962639476722
1.5087499618530273,5.793626154290112
1.5087499618530273,5.695494348787996
1.5117621421813965,5.628156752597154
1.5117621421813965,5.637353645632936
1.5117621421813965,5.611022845325126
1.512756109237671,5.6171856868026175
1.512756109237671,5.638725264524817
1.512756109237671,5.742583185840708
1.513749122619629,5.691126149480571
1.513749122619629,5.680989144863409
1.513749122619629,5.644613351288958
1.5147480964660645,5.698710167372068
1.5147480964660645,5.737200168333976
1.5147480964660645,5.694149023662947
1.5157570838928223,5.617737283570604
1.5157570838928223,5.614449519045786
1.5157570838928223,5.592365313582148
1.5167479515075684,5.741774913428243
1.5167479515075684,5.652702876106195
1.5167479515075684,5.708817949211235
1.5177481174468994,5.6688001154290095
1.5177481174468994,5.67808407079646
1.5177481174468994,5.611843810119276
1.5187499523162842,5.733824365140438
1.5187499523162842,5.747749288187765
1.5187499523162842,5.704562971335129
1.519758939743042,5.703359215082725
1.519758939743042,5.66395176029242
1.519758939743042,5.625147143131974
1.5207500457763672,5.622671219699885
1.5207500457763672,5.766427356675646
1.5207500457763672,5.693196421700654
1.52174711227417,5.6834306271642925
1.52174711227417,5.6667139524817225
1.52174711227417,5.641758137745287
1.5227501392364502,5.651747749134284
1.5227501392364502,5.632281877645248
1.5227501392364502,5.690871662177761
1.5237579345703125,5.754324009234321
1.5237579345703125,5.699356266833399
1.5237579345703125,5.690871662177761
1.5247471332550049,5.648465236629472
1.5247471332550049,5.615138510003847
1.5247471332550049,5.6071730136591
1.5257480144500732,5.603884542131589
1.5257480144500732,5.74187853982301
1.5257480144500732,5.780190611773759
1.526750087738037,5.68001324547903
1.526750087738037,5.666315505963833
1.526750087738037,5.625413986148519
1.5277581214904794,5.626794998076183
1.5277581214904794,5.62048813005002
1.5277581214904794,5.793809638322432
1.5287489891052246,5.754747806848789
1.5287489891052246,5.728442862639477
1.5287489891052246,5.691150961908427
1.5296790599822998,5.659976452481724
1.5296790599822998,5.678920353982301
1.5296790599822998,5.62392184013082
1.5306730270385742,5.636523422470181
1.5306730270385742,5.677409287225856
1.5306730270385742,5.742724115044249
1.5316810607910156,5.668761735282802
1.5316810607910156,5.639832498076183
1.5316810607910156,5.625413986148519
1.5326731204986572,5.7620295305886895
1.5326731204986572,5.735687822239323
1.5326731204986572,5.69291698730281
1.5346760749816895,5.636258700461717
1.5346760749816895,5.6211777943439785
1.5346760749816895,5.742122523085802
1.5356810092926025,5.630653145440554
1.5356810092926025,5.61513207964602
1.5356810092926025,5.592776519815314
1.5366730690002441,5.761265496344748
1.5366730690002441,5.738289996152367
1.5366730690002441,5.6859185023085805
1.5376770496368408,5.669059484417085
1.5376770496368408,5.680548210850329
1.5376770496368408,5.621170151981532
1.538672924041748,5.786007863601386
1.538672924041748,5.70333133897653
1.538672924041748,5.6835934397845325
1.5396819114685059,5.615814303578301
1.5396819114685059,5.679595002885725
1.5396819114685059,5.719261658330126
1.540673017501831,5.655739924009235
1.540673017501831,5.640524519045787
1.540673017501831,5.632685710850327
1.5416741371154794,5.758720892651021
1.5416741371154794,5.648603876490959
1.5416741371154794,5.674408195459792
1.5426740646362314,5.61267019526741
1.5426740646362314,5.710439746056176
1.5426740646362314,5.752569632550982
1.5436820983886719,5.62719977395152
1.5436820983886719,5.616096902654869
1.5436820983886719,5.601009734513274
1.5446739196777344,5.721335465563676
1.5446739196777344,5.681780179876876
1.5446739196777344,5.661226938245479
1.5456750392913818,5.61554557522124
1.5456750392913818,5.727773903424397
1.5456750392913818,5.726755752212391
1.5466721057891846,5.652702876106195
1.5466721057891846,5.612802270103885
1.5466721057891846,5.58344805694498
1.5476820468902588,5.716237370142362
1.5476820468902588,5.729708195459793
1.5476820468902588,5.632823980377068
1.5486750602722168,5.599632627933822
1.5486750602722168,5.734879347826087
1.5486750602722168,5.751096575606002
1.5496740341186523,5.65808357060408
1.5496740341186523,5.585506747787612
1.5496740341186523,5.593599134282416
1.5506739616394043,5.726013500384763
1.5506739616394043,5.712652462485571
1.5506739616394043,5.641065948441708
1.551758050918579,5.651362297999231
1.551758050918579,5.765578145440556
1.551758050918579,5.714725327048865
1.5527489185333252,5.640512196998845
1.5527489185333252,5.633249528664871
1.5527489185333252,5.648866174490189
1.553750991821289,5.61403612447095
1.553750991821289,5.687569420931126
1.553750991821289,5.742338495575222
1.5547499656677246,5.681106002308582
1.5547499656677246,5.713353573489803
1.5547499656677246,5.61857161408234
1.5577609539031982,5.633780588687958
1.5577609539031982,5.62693309926895
1.5577609539031982,5.645735667564448
1.5597610473632812,5.639152462485571
1.5597610473632812,5.643519045786841
1.5597610473632812,5.593736427472105
1.5607500076293945,5.654923268564834
1.5607500076293945,5.743211946902656
1.5607500076293945,5.70593459022701
1.56174898147583,5.693031016737207
1.56174898147583,5.636673711042709
1.56174898147583,5.573156993074259
1.5627491474151611,5.623085321277415
1.5627491474151611,5.644627356675644
1.5627491474151611,5.7070550211619855
1.5637569427490234,5.692751515005772
1.5637569427490234,5.712932906887263
1.5637569427490234,5.6236458397460565
1.5647549629211426,5.695940130819547
1.5647549629211426,5.68168621585225
1.5647549629211426,5.63296224990381
1.5657551288604736,5.600869781646788
1.5657551288604736,5.64477919392074
1.5657551288604736,5.734034782608697
1.5667529106140137,5.762595267410544
1.5667529106140137,5.714054684494036
1.5667529106140137,5.672180261639092
1.5677590370178223,5.656556310119277
1.5677590370178223,5.617744420931128
1.5677590370178223,5.642311889188148
1.5687510967254639,5.569456136975761
1.5687510967254639,5.758521383224316
1.5687510967254639,5.705514428626395
1.5697569847106934,5.682221585225088
1.5697569847106934,5.629548066564063
1.5697569847106934,5.671087269141978
1.5707530975341797,5.695354530588689
1.5707530975341797,5.656417468257023
1.5707530975341797,5.623231839168912
1.57175612449646,5.630653145440554
1.57175612449646,5.612388976529434
1.57175612449646,5.778109599846095
1.5727510452270508,5.697058407079648
1.5727510452270508,5.689195863793769
1.5727510452270508,5.689080858022317
1.5736799240112314,5.646830511735282
1.5736799240112314,5.622809253559062
1.5736799240112314,5.6294002693343606
1.5746779441833496,5.637365395344363
1.5746779441833496,5.712852544247788
1.5746779441833496,5.756543189688342
1.5756800174713135,5.680849730665639
1.5756800174713135,5.677033666794921
1.5756800174713135,5.664646979607542
1.576673984527588,5.623223355136592
1.576673984527588,5.758762774143901
1.576673984527588,5.711731305309734
1.5776729583740234,5.655339592150828
1.5776729583740234,5.5997700894574844
1.5776729583740234,5.614449519045786
1.5786750316619873,5.6938695219315125
1.5786750316619873,5.690592362447096
1.5786750316619873,5.657683238745673
1.5796809196472168,5.677987985763755
1.5796809196472168,5.751056848787996
1.5796809196472168,5.739557752981916
1.582690954208374,5.664368891881493
1.582690954208374,5.657389361292806
1.582690954208374,5.624059840323202
1.583683967590332,5.683058272412468
1.583683967590332,5.7384308580223164
1.583683967590332,5.708006646787227
1.5846741199493408,5.687034893228165
1.5846741199493408,5.64228610042324
1.5846741199493408,5.669457459599847
1.5856759548187256,5.800861047518278
1.5856759548187256,5.708566996921894
1.5856759548187256,5.693615573297422
1.5866730213165283,5.5986775682955
1.5866730213165283,5.603063173335899
1.5866730213165283,5.68894124182378
1.5876829624176025,5.671246748749519
1.5876829624176025,5.643407103693729
1.5876829624176025,5.609508176221624
1.5886740684509277,5.749261869949981
1.5886740684509277,5.717188187764526
1.5886740684509277,5.698963543670642
1.5896730422973633,5.607044776837245
1.5896730422973633,5.633812403809157
1.5896730422973633,5.730764390150059
1.5906751155853271,5.671644117929973
1.5906751155853271,5.680710316467872
1.5906751155853271,5.635036292804925
1.5916810035705566,5.760034772989611
1.5916810035705566,5.706745858984226
1.5916810035705566,5.676316227395152
1.5926740169525146,5.63405719507503
1.5926740169525146,5.60731565986918
1.5926740169525146,5.627623605232782
1.5936789512634277,5.650960754136206
1.5936789512634277,5.668622590419393
1.5936789512634277,5.659038933243556
1.5947520732879639,5.753416823778377
1.5947520732879639,5.685941900731049
1.5947520732879639,5.691799249711428
1.5957601070404053,5.651886489996153
1.5957601070404053,5.633653597537514
1.5957601070404053,5.718310773374376
1.5967469215393066,5.583722104655638
1.5967469215393066,5.731502130627164
1.5967469215393066,5.699216381300501
1.59775710105896,5.70403127164294
1.59775710105896,5.676476548672567
1.59775710105896,5.654907074836477
1.598750114440918,5.687174442093113
1.598750114440918,5.672597999230473
1.598750114440918,5.649019796075415
1.5996179580688477,5.633249528664871
1.5996179580688477,5.673690958060794
1.5996179580688477,5.64599907656791
1.6006169319152832,5.64368404674875
1.6006169319152832,5.664786023470566
1.6006169319152832,5.5985384570988845
1.6016161441802979,5.738222123893806
1.6016161441802979,5.733226240861871
1.6016161441802979,5.716237370142362
1.602613925933838,5.688546498653327
1.602613925933838,5.64119155925356
1.602613925933838,5.635163620623317
1.6046221256256104,5.622273884186225
1.6046221256256104,5.6082831425548285
1.6046221256256104,5.637492016160062
1.6056129932403564,5.593187254713352
1.6056129932403564,5.631324764332435
1.6056129932403564,5.722707488457099
1.6066319942474365,5.752287235475184
1.6066319942474365,5.703751298576376
1.6066319942474365,5.692522984801848
1.6076221466064453,5.7194020151981535
1.6076221466064453,5.677987985763755
1.6076221466064453,5.674387355713737
1.6086170673370361,5.635578530203925
1.6086170673370361,5.613496580415544
1.6086170673370361,5.606627510580992
1.6096160411834717,5.645167641400538
1.6096160411834717,5.645860504040015
1.6096160411834717,5.685383839938436
1.610625982284546,5.725418305117352
1.610625982284546,5.711841631396691
1.610625982284546,5.646691939207387
1.6116211414337158,5.658916621777608
1.6116211414337158,5.6224038380146215
1.6116211414337158,5.622135917660639
1.6126110553741455,5.599772883801461
1.6126110553741455,5.64628982300885
1.6126110553741455,5.591678443632167
1.6136109828948975,5.721584094844171
1.6136109828948975,5.762354751827626
1.6136109828948975,5.67245875336668
1.614612102508545,5.571789447864564
1.614612102508545,5.650807603886111
1.614612102508545,5.716548653328204
1.6156220436096191,5.7005880338591775
1.6156220436096191,5.682361033089651
1.6156220436096191,5.635312831858407
1.6166150569915771,5.722815390534821
1.6166150569915771,5.69512727972297
1.6166150569915771,5.6614868795690665
1.617614984512329,5.630091111966141
1.617614984512329,5.622273884186225
1.617614984512329,5.581660181800695
1.618614912033081,5.693615573297422
1.618614912033081,5.615006502500962
1.618614912033081,5.608687312427857
1.6196200847625732,5.715146094651789
1.6196200847625732,5.771011494805696
1.6196200847625732,5.716626894959601
1.6206109523773193,5.590993290688727
1.6206109523773193,5.771630627164295
1.6206109523773193,5.733648422470182
1.6216111183166504,5.699383099268949
1.6216111183166504,5.66235555021162
1.6216111183166504,5.659577366294729
1.6226129531860352,5.686360446325509
1.6226129531860352,5.707306209118893
1.6226129531860352,5.628719257406694
1.623621940612793,5.613358849557522
1.623621940612793,5.628709426702579
1.623621940612793,5.616096902654869
1.624614953994751,5.642147595228935
1.624614953994751,5.644350278953443
1.624614953994751,5.612532464409388
1.625615119934082,5.698377068103119
1.625615119934082,5.73762265294344
1.625615119934082,5.656295156791075
1.6276280879974365,5.69345026933436
1.6276280879974365,5.743532151789149
1.6276280879974365,5.698430530973452
1.628615140914917,5.621170151981532
1.628615140914917,5.765098730280879
1.628615140914917,5.731151187956907
1.6296160221099854,5.7722936946902665
1.6296160221099854,5.72636831473644
1.6296160221099854,5.676594853789919
1.630614995956421,5.667427856868026
1.630614995956421,5.595930357829937
1.630614995956421,5.642437803001155
1.6316161155700684,5.731291881492883
1.6316161155700684,5.630910157752981
1.6316161155700684,5.62652781839169
1.6326160430908203,5.650237591381301
1.6326160430908203,5.630771955559831
1.6326160430908203,5.767418103116585
1.6336090564727783,5.646816371681416
1.6336090564727783,5.6051226048480185
1.6336090564727783,5.729357791458255
1.6346840858459473,5.746659965371296
1.6346840858459473,5.691684883609081
1.6346840858459473,5.621867458637938
1.6356151103973389,5.748595873412851
1.6356151103973389,5.692243617737592
1.6356151103973389,5.691240380915738
1.6366150379180908,5.635982026741055
1.6366150379180908,5.693615573297422
1.6366150379180908,5.617323585994614
1.6376159191131592,5.651763370527127
1.6376159191131592,5.603196729511351
1.6376159191131592,5.664507935744518
1.6386160850524902,5.5830369853789925
1.6386160850524902,5.676969026548673
1.6386160850524902,5.738008272412467
1.6396169662475586,5.647093584070795
1.6396169662475586,5.656955800307811
1.6396169662475586,5.737481824740285
1.6406149864196777,5.684011884378607
1.6406149864196777,5.70358282993459
1.6406149864196777,5.668761735282802
1.6416149139404297,5.734420671412082
1.6416149139404297,5.681919661408235
1.6416149139404297,5.690173412851098
1.6426160335540771,5.668741535205849
1.6426160335540771,5.614856415929205
1.6426160335540771,5.595108113697576
1.643615961074829,5.687380415544441
1.643615961074829,5.674923095421316
1.643615961074829,5.610334359368988
1.6446161270141602,5.640083787033476
1.6446161270141602,5.760657945363602
1.6446161270141602,5.728195580030784
1.6456170082092285,5.6424246056175456
1.6456170082092285,5.751621508272412
1.6456170082092285,5.759102539438246
1.646615982055664,5.710579934590227
1.646615982055664,5.655601115813775
1.646615982055664,5.623214197768373
1.6476161479949951,5.686731925740669
1.6476161479949951,5.704924721046558
1.6476161479949951,5.662302323008852
1.6496241092681885,5.636938534051558
1.6496241092681885,5.657215909965371
1.6496241092681885,5.667370286648712
1.6506171226501465,5.744826135051943
1.6506171226501465,5.70358282993459
1.6506171226501465,5.692358118507118
1.6516170501708984,5.648573105040401
1.6516170501708984,5.768842679876877
1.6516170501708984,5.711000500192381
1.652616024017334,5.684219440169295
1.652616024017334,5.661885292420164
1.652616024017334,5.658882820315506
1.653615951538086,5.69588680261639
1.653615951538086,5.651609008272413
1.653615951538086,5.655601115813775
1.6546099185943604,5.592636230280878
1.6546099185943604,5.593872171989227
1.6546099185943604,5.6746659147749146
1.6556811332702637,5.675480348210852
1.6556811332702637,5.685730069257408
1.6556811332702637,5.56603454694113
1.6566839218139648,5.73705934013082
1.6566839218139648,5.699160629088111
1.6566839218139648,5.637064414197768
1.657616138458252,5.644474778761063
1.657616138458252,5.645721931512119
1.657616138458252,5.629655396306272
1.6586151123046884,5.595106194690268
1.6586151123046884,5.642563110811851
1.6586151123046884,5.73768894286264
1.6596169471740723,5.72112989611389
1.6596169471740723,5.660254338207003
1.6596169471740723,5.63458623509042
1.6606149673461914,5.596062331666024
1.6606149673461914,5.784871541939208
1.6606149673461914,5.704954213158907
1.6616160869598389,5.628018584070798
1.6616160869598389,5.611417958830319
1.6616160869598389,5.573577962677954
1.6626160144805908,5.685730069257408
1.6626160144805908,5.677247787610619
1.6626160144805908,5.648187956906503
1.6636171340942383,5.619514553674491
1.6636171340942383,5.64228610042324
1.6636171340942383,5.733435109657561
1.6646111011505127,5.675319084263179
1.6646111011505127,5.620066419776838
1.6646111011505127,5.67023081954598
1.6656789779663086,5.7266151596768
1.6656789779663086,5.697229973066565
1.6656789779663086,5.642133657175837
1.6666839122772217,5.617720988841863
1.6666839122772217,5.668184821085033
1.6666839122772217,5.645568915929204
1.6676170825958252,5.7468626394767215
1.6676170825958252,5.731396787225858
1.6676170825958252,5.679037346094651
1.6686151027679443,5.652130910927281
1.6686151027679443,5.629793632166217
1.6686151027679443,5.655445575221241
1.6696159839630127,5.641025346287034
1.6696159839630127,5.748798210850327
1.6696159839630127,5.759385340515583
1.6706159114837646,5.6395159965371295
1.6706159114837646,5.585506512120047
1.6706159114837646,5.657771546748751
1.6726269721984863,5.65365780107734
1.6726269721984863,5.666694594074645
1.6726269721984863,5.663237014236244
1.6736171245574951,5.698600817622164
1.6736171245574951,5.688751529434398
1.6736171245574951,5.614305088495577
1.674617052078247,5.695187543285878
1.674617052078247,5.661885292420164
1.674617052078247,5.674599557522124
1.675218105316162,5.635818776452481
1.675218105316162,5.666952852058485
1.675218105316162,5.754082483647557
1.6756160259246826,5.621971590034629
1.6756160259246826,5.672158883224318
1.6756160259246826,5.612933738938053
1.6766159534454346,5.743838687956907
1.6766159534454346,5.681616929588302
1.6766159534454346,5.671623278183917
1.6776161193847656,5.666793035782994
1.6776161193847656,5.65282495190458
1.6776161193847656,5.634598658137746
1.6786160469055176,5.739905530973452
1.6786160469055176,5.718882570219315
1.6786160469055176,5.619367833782225
1.679616928100586,5.643781916121585
1.679616928100586,5.663495036552521
1.679616928100586,5.5878368603308965
1.680609941482544,5.641856579453637
1.680609941482544,5.659698566756445
1.680609941482544,5.621557387456715
1.6816799640655518,5.749039669103502
1.6816799640655518,5.713151000384763
1.6816799640655518,5.665999038091576
1.6826839447021484,5.5698748845709884
1.6826839447021484,5.583038500384764
1.6826839447021484,5.6769461331281255
1.683617115020752,5.600862711619854
1.683617115020752,5.785062466333205
1.683617115020752,5.729989515198154
1.6846120357513428,5.700671594844171
1.6846120357513428,5.669019892266257
1.6846120357513428,5.635126755482879
1.6856129169464111,5.618548787995383
1.6856129169464111,5.646801558291651
1.6856129169464111,5.711888394574836
1.6866130828857422,5.670487528857254
1.6866130828857422,5.66049519045787
1.6866130828857422,5.638297191227395
1.6876239776611328,5.762933181031166
1.6876239776611328,5.681173840900347
1.6876239776611328,5.663097936706425
1.6886169910430908,5.6258078876490965
1.6886169910430908,5.595240996537131
1.6886169910430908,5.761322359561371
1.6896159648895264,5.662163312812622
1.6896159648895264,5.628134801846864
1.6896159648895264,5.636233989034244
1.6906170845031738,5.696530377068104
1.6906170845031738,5.708477106579453
1.6906170845031738,5.702742708734129
1.6916170120239258,5.637175884955753
1.6916170120239258,5.6395159965371295
1.6916170120239258,5.778961235090421
1.6936240196228027,5.636372393228165
1.6936240196228027,5.6601975759907655
1.6936240196228027,5.647463447479801
1.6946179866790771,5.678572104655637
1.6946179866790771,5.731641847826088
1.6946179866790771,5.684638187764524
1.695617914199829,5.6985717968449405
1.695617914199829,5.65596572720277
1.695617914199829,5.6214289149672965
1.6966149806976318,5.728582243170451
1.6966149806976318,5.699411716044633
1.6966149806976318,5.678595940746443
1.697615146636963,5.601821104270874
1.697615146636963,5.707556858407081
1.697615146636963,5.723662716429397
1.6986160278320312,5.686148917853022
1.6986160278320312,5.662124393997691
1.6986160278320312,5.70134250673336
1.6996150016784668,5.692725086571761
1.6996150016784668,5.694460273181994
1.6996150016784668,5.725736456329357
1.7006161212921143,5.60209131396691
1.7006161212921143,5.791016237014237
1.7006161212921143,5.688698739899962
1.7016091346740723,5.646215082724126
1.7016091346740723,5.637452828010774
1.7016091346740723,5.611004564255483
1.702683925628662,5.679548475375144
1.702683925628662,5.633768636975761
1.702683925628662,5.631416910350135
1.7036161422729492,5.629517160446326
1.7036161422729492,5.65471554444017
1.7036161422729492,5.812095421315893
1.7046160697937012,5.582764250673336
1.7046160697937012,5.7468626394767215
1.7046160697937012,5.758308272412467
1.7056159973144531,5.696530377068104
1.7056159973144531,5.681058868795689
1.7056159973144531,5.63058688918815
1.7066149711608887,5.692472013274337
1.7066149711608887,5.734486725663717
1.7066149711608887,5.678990549249712
1.7076160907745361,5.65308526356291
1.7076160907745361,5.608813731242785
1.7076160907745361,5.627167150827241
1.708616018295288,5.670604386302425
1.708616018295288,5.652668737976145
1.708616018295288,5.601545979222778
1.7096099853515625,5.701482526933436
1.7096099853515625,5.745833748557137
1.7096099853515625,5.6904885340515605
1.710684061050415,5.665957964601771
1.710684061050415,5.589892218160832
1.710684061050415,5.64103955367449
1.7117581367492676,5.695467247018083
1.7117581367492676,5.622917593305118
1.7117581367492676,5.6541782897268185
1.712752103805542,5.636082185455945
1.712752103805542,5.653224105425164
1.712752103805542,5.649909979799925
1.7137489318847656,5.624840707964602
1.7137489318847656,5.749039669103502
1.7137489318847656,5.703913707195076
1.7147560119628906,5.647202092150828
1.7147560119628906,5.636898941900731
1.7147560119628906,5.667885388611004
1.7177629470825204,5.691187456714123
1.7177629470825204,5.651037581762217
1.7177629470825204,5.659780444401693
1.7187540531158447,5.688865188534052
1.7187540531158447,5.737829838399386
1.7187540531158447,5.679245171219699
1.7197611331939697,5.646924745094268
1.7197611331939697,5.778863870719508
1.7197611331939697,5.740392016160062
1.7207510471343994,5.629090703155059
1.7207510471343994,5.612099778761063
1.7207510471343994,5.589209118891882
1.721750020980835,5.694235984994229
1.721750020980835,5.665540429011158
1.721750020980835,5.617445055790689
1.722783088684082,5.639100480954213
1.722783088684082,5.68805311177376
1.722783088684082,5.688698739899962
1.7237601280212402,5.630461312043094
1.7237601280212402,5.66049519045787
1.7237601280212402,5.744724326664102
1.72475004196167,5.689004905732976
1.72475004196167,5.655844796075414
1.72475004196167,5.632925788764911
1.7257580757141113,5.727352462485571
1.7257580757141113,5.720112855906118
1.7257580757141113,5.699580487687573
1.7267520427703857,5.64432146017699
1.7267520427703857,5.59962010388611
1.7267520427703857,5.666375500192382
1.7276880741119385,5.726685253943827
1.7276880741119385,5.623884537322047
1.7276880741119385,5.650898807233552
1.7286770343780518,5.716173807233551
1.7286770343780518,5.726403934205465
1.7286770343780518,5.643489823008849
1.7296760082244873,5.698041006156214
1.7296760082244873,5.666535417468258
1.7296760082244873,5.677735215467488
1.7306759357452393,5.671858205078877
1.7306759357452393,5.658031252404771
1.7306759357452393,5.63117599076568
1.7316820621490479,5.657873489803771
1.7316820621490479,5.756459022701039
1.7316820621490479,5.696026654482492
1.7326760292053223,5.727951192766451
1.7326760292053223,5.724611446710273
1.7326760292053223,5.692837803001155
1.7336750030517578,5.674761696806464
1.7336750030517578,5.644983315698346
1.7336750030517578,5.628411273566757
1.7346770763397217,5.648172806848789
1.7346770763397217,5.697621147556753
1.7346770763397217,5.642673335898422
1.735685110092163,5.605251212004617
1.735685110092163,5.621005117352829
1.735685110092163,5.793331367833782
1.7366769313812256,5.602773874567141
1.7366769313812256,5.648834191035014
1.7366769313812256,5.7393418141592925
1.7376761436462402,5.742286985378992
1.7376761436462402,5.732449547903041
1.7376761436462402,5.675993362831858
1.740692138671875,5.733397806848789
1.740692138671875,5.694767987687571
1.740692138671875,5.62718957291266
1.7416789531707764,5.722326750673336
1.7416789531707764,5.751016448634092
1.7416789531707764,5.64184190073105
1.742677927017212,5.655289293959216
1.742677927017212,5.601412827048865
1.742677927017212,5.649927385532898
1.7436840534210205,5.672810840707965
1.7436840534210205,5.623066265871489
1.7436840534210205,5.624171075413621
1.7446770668029785,5.602911504424778
1.7446770668029785,5.765488995767604
1.7446770668029785,5.769222239322817
1.7456750869750977,5.598116679492112
1.7456750869750977,5.689563774528666
1.7456750869750977,5.744019175644478
1.746675968170166,5.702013081954598
1.746675968170166,5.654733791843017
1.746675968170166,5.673947903039632
1.7476820945739746,5.692977621200463
1.7476820945739746,5.729744252597153
1.7476820945739746,5.671440265486726
1.7486770153045654,5.59962495190458
1.7486770153045654,5.648573105040401
1.7486770153045654,5.627476043670643
1.749680995941162,5.668163813005002
1.749680995941162,5.631844343978455
1.749680995941162,5.63267416313967
1.7507579326629639,5.6196344747980005
1.7507579326629639,5.660356180261641
1.7507579326629639,5.730166333205079
1.7517600059509277,5.62731690073105
1.7517600059509277,5.648989226625626
1.7517600059509277,5.748757272027703
1.7527499198913574,5.669416722777992
1.7527499198913574,5.668066010965757
1.7527499198913574,5.632385268372452
1.7537541389465332,5.715579453636012
1.7537541389465332,5.767426317814544
1.7537541389465332,5.717966092727971
1.7547540664672852,5.617729472874183
1.7547540664672852,5.637314356483263
1.7547540664672852,5.632938615813775
1.7557599544525146,5.675296460176991
1.7557599544525146,5.600862711619854
1.7557599544525146,5.635705353020393
1.7567570209503174,5.7718685840707975
1.7567570209503174,5.688446036937283
1.7567570209503174,5.703273566756445
1.7577509880065918,5.574264630627165
1.7577509880065918,5.637064414197768
1.7577509880065918,5.686516592920355
1.7587521076202393,5.6540394141977695
1.7587521076202393,5.672415457868411
1.7587521076202393,5.617453607156599
1.7597620487213135,5.647879569065027
1.7597620487213135,5.741942978068488
1.7597620487213135,5.732522604848019
1.7607529163360596,5.628134801846864
1.7607529163360596,5.589482291265872
1.7607529163360596,5.757872691419777
1.7617509365081787,5.706996373605233
1.7617509365081787,5.658290419392075
1.7617509365081787,5.639793006925741
1.7636840343475342,5.7560349220854174
1.7636840343475342,5.718775610811851
1.7636840343475342,5.701539827818393
1.7646780014038086,5.578789245863795
1.7646780014038086,5.602916891111966
1.7646780014038086,5.723450952289341
1.7656900882720947,5.759440015390536
1.7656900882720947,5.65624354559446
1.7656900882720947,5.679293180069259
1.7666759490966797,5.663275394382457
1.7666759490966797,5.7644013562908825
1.7666759490966797,5.707526659292036
1.767683982849121,5.682872566371681
1.767683982849121,5.682963197383608
1.767683982849121,5.617315674297807
1.7686750888824463,5.677759253559063
1.7686750888824463,5.608538269526742
1.7686750888824463,5.638574066948826
1.7696759700775146,5.67720146210081
1.7696759700775146,5.5878368603308965
1.7696759700775146,5.695746950750288
1.7706761360168457,5.639654501731436
1.7706761360168457,5.597983089649866
1.7706761360168457,5.653796609272798
1.7716829776763916,5.713399461331282
1.7716829776763916,5.713010710850326
1.7716829776763916,5.667370286648712
1.7726800441741943,5.7718225278953454
1.7726800441741943,5.689030896498654
1.7726800441741943,5.675970233743747
1.7736749649047852,5.649389154482494
1.7736749649047852,5.646385638707196
1.7736749649047852,5.596889726818008
1.7746751308441162,5.663932401885339
1.7746751308441162,5.670530420353983
1.7746751308441162,5.634032752981916
1.7756850719451904,5.6404855328972685
1.7756850719451904,5.61279594074644
1.7756850719451904,5.777542179684494
1.7766759395599365,5.648695450173144
1.7766759395599365,5.62087677953059
1.7766759395599365,5.635693199307426
1.7776761054992676,5.740994820123125
1.7776761054992676,5.687405463639863
1.7776761054992676,5.693257257599077
1.7786829471588135,5.659819161215854
1.7786829471588135,5.742929953828396
1.7786829471588135,5.761518165640632
1.7796850204467773,5.642119045786841
1.7796850204467773,5.612788938053098
1.7796850204467773,5.632950769526742
1.7806811332702637,5.672576721816084
1.7806811332702637,5.62608422470181
1.7806811332702637,5.603742468257022
1.7816760540008554,5.622947287418239
1.7816760540008554,5.726298961138899
1.7816760540008554,5.731115332820317
1.782681941986084,5.613470589649866
1.782681941986084,5.648573105040401
1.782681941986084,5.712761744901886
1.7836840152740479,5.746015852250865
1.7836840152740479,5.680106401500577
1.7836840152740479,5.652286552520201
1.7866930961608887,5.722186225471335
1.7866930961608887,5.6750403905348215
1.7866930961608887,5.654351842054638
1.7876849174499512,5.634988351288957
1.7876849174499512,5.611280160638707
1.7876849174499512,5.7426479607541365
1.7886760234832764,5.605531218737976
1.7886760234832764,5.637051250480954
1.7886760234832764,5.585917987687572
1.7896819114685059,5.632800278953445
1.7896819114685059,5.632259253559062
1.7896819114685059,5.594831473643711
1.7906770706176758,5.707635975375144
1.7906770706176758,5.741801981531358
1.7906770706176758,5.708507743362833
1.7916839122772217,5.629538437860717
1.7916839122772217,5.648295690650252
1.7916839122772217,5.764162793382071
1.7926831245422363,5.6602360908041565
1.7926831245422363,5.60621462100808
1.7926831245422363,5.58509503655252
1.7936761379241943,5.745209532512505
1.7936761379241943,5.681895959984608
1.7936761379241943,5.659559623893806
1.7946760654449463,5.613891592920356
1.7946760654449463,5.680082262408617
1.7946760654449463,5.753717198922662
1.795685052871704,5.68064032320123
1.795685052871704,5.655150418430167
1.795685052871704,5.648172806848789
1.7966759204864502,5.702071460176992
1.7966759204864502,5.64774086186995
1.7966759204864502,5.65296376010004
1.7976770401000977,5.626636898807234
1.7976770401000977,5.7059053337822245
1.7976770401000977,5.7636935119276655
1.7986810207366943,5.630876221623702
1.7986810207366943,5.631844343978455
1.7986810207366943,5.597574038091573
1.7996840476989746,5.700000346287035
1.7996840476989746,5.716626894959601
1.7996840476989746,5.660217170065412
1.8006820678710938,5.599495166410159
1.8006820678710938,5.61895383320508
1.8006820678710938,5.74633831281262
1.8016791343688965,5.652425327048865
1.8016791343688965,5.568097075798384
1.8016791343688965,5.636372393228165
1.8026819229125977,5.739162302808773
1.8026819229125977,5.68928434013082
1.8026819229125977,5.623352265294344
1.8036839962005615,5.603880064447865
1.8036839962005615,5.655132272027703
1.8036839962005615,5.805526692958831
1.8046739101409912,5.664051481338977
1.8046739101409912,5.689982926125434
1.8046739101409912,5.647217477876107
1.8056750297546387,5.780332281646786
1.8056750297546387,5.729076471719894
1.8056750297546387,5.678711586186995
1.8066740036010742,5.621014813389766
1.8066740036010742,5.683546171604464
1.8066740036010742,5.766576500577146
1.8076879978179932,5.681313389765296
1.8076879978179932,5.650760032704887
1.8076879978179932,5.610460273181993
1.80977201461792,5.672737245094267
1.80977201461792,5.690096248557138
1.8107681274414062,5.614151904578685
1.8107681274414062,5.639931512120047
1.8107681274414062,5.654473682185457
1.8117790222167969,5.700811581377454
1.8117790222167969,5.6660971431319735
1.8117790222167969,5.645137879953829
1.8127620220184326,5.649372287418238
1.8127620220184326,5.757264332435552
1.8127620220184326,5.729603559061178
1.813744068145752,5.590717626971913
1.813744068145752,5.607298691804541
1.813744068145752,5.7276698730280895
1.814763069152832,5.69913174297807
1.814763069152832,5.629102452866488
1.814763069152832,5.623214197768373
1.815765142440796,5.650360340515583
1.815765142440796,5.753674778761061
1.815765142440796,5.721764649865332
1.816762924194336,5.664051481338977
1.816762924194336,5.628007911696805
1.816762924194336,5.644474778761063
1.8177590370178223,5.713852448056944
1.8177590370178223,5.6858442670257805
1.8177590370178223,5.6373281262023855
1.8187589645385742,5.657475480954214
1.8187589645385742,5.702462668333975
1.8187589645385742,5.678572104655637
1.8197641372680664,5.611134955752214
1.8197641372680664,5.617720988841863
1.8197641372680664,5.65282495190458
1.820754051208496,5.693676712197
1.820754051208496,5.6632565409773
1.820754051208496,5.666793035782994
1.821753978729248,5.59565317910735
1.821753978729248,5.623746402462486
1.821753978729248,5.661727058484033
1.822756052017212,5.7531938822624085
1.822756052017212,5.727318122354753
1.822756052017212,5.671044646979608
1.8237619400024414,5.640624038091574
1.8237619400024414,5.611562389380532
1.8237619400024414,5.610591169680646
1.8247549533843994,5.810122782801077
1.8247549533843994,5.769317920353983
1.8247549533843994,5.72781053289727
1.8257520198822021,5.68631317814544
1.8257520198822021,5.621833522508658
1.8257520198822021,5.64624699884571
1.8267550468444824,5.603609417083494
1.8267550468444824,5.657336538091574
1.8267550468444824,5.764021258176223
1.8277630805969238,5.699188841862256
1.8277630805969238,5.662541626587148
1.8277630805969238,5.666117982878031
1.828752040863037,5.59263370527126
1.828752040863037,5.596337187379761
1.828752040863037,5.734279876875722
1.829761028289795,5.732871931512121
1.829761028289795,5.710408907272027
1.829761028289795,5.663812716429397
1.8326900005340576,5.661448970757984
1.8326900005340576,5.629793632166217
1.8326900005340576,5.601825413620624
1.833677053451538,5.633906973836091
1.833677053451538,5.660930973451329
1.833677053451538,5.7162814063101175
1.83467698097229,5.677643204116968
1.83467698097229,5.682733051173527
1.83467698097229,5.632523605232782
1.835684061050415,5.623894873028088
1.835684061050415,5.656539173720662
1.835684061050415,5.576047826086957
1.8366820812225342,5.68779936514044
1.8366820812225342,5.667467752020007
1.8366820812225342,5.652130910927281
1.8376820087432861,5.597295782031551
1.8376820087432861,5.739623672566373
1.8376820087432861,5.740610176991151
1.8386740684509277,5.638850942670257
1.8386740684509277,5.573717073874567
1.8386740684509277,5.6200578347441335
1.839689016342163,5.741660984994229
1.839689016342163,5.697537754905735
1.839689016342163,5.611961946902657
1.840696096420288,5.617445055790689
1.840696096420288,5.745491727587534
1.840696096420288,5.704113889957676
1.8416810035705566,5.6355548287803
1.8416810035705566,5.597986321662177
1.8416810035705566,5.598529165063486
1.8426790237426758,5.719023028087726
1.8426790237426758,5.662561321662178
1.8426790237426758,5.652286552520201
1.8436849117279053,5.685056935359753
1.8436849117279053,5.798387649095807
1.8436849117279053,5.714101077337439
1.8446769714355469,5.619367833782225
1.8446769714355469,5.5750859657560605
1.8446769714355469,5.644751923816853
1.845682144165039,5.669159070796461
1.845682144165039,5.683102779915352
1.845682144165039,5.657215909965371
1.8466770648956299,5.649111672758754
1.8466770648956299,5.730974605617547
1.8466770648956299,5.718527654867256
1.8476860523223877,5.640748268564833
1.8476860523223877,5.6016835417468265
1.8476860523223877,5.627465909965372
1.8486781120300293,5.658725966717969
1.8486781120300293,5.697145469411312
1.8486781120300293,5.645276519815314
1.8496770858764648,5.784964024624856
1.8496770858764648,5.699580487687573
1.8496770858764648,5.658049365140439
1.8506789207458496,5.562057252789534
1.8506789207458496,5.579063293574453
1.8506789207458496,5.676272123893805
1.8516831398010254,5.702293189688342
1.8516831398010254,5.674343656213929
1.8516831398010254,5.654890207772221
1.8526771068572998,5.773665111581378
1.8526771068572998,5.699020676221625
1.8526771068572998,5.644875884955751
1.8537490367889404,5.639252957868411
1.8537490367889404,5.607310677183532
1.8537490367889404,5.727107233551368
1.8567609786987305,5.634032752981916
1.8567609786987305,5.648434397845326
1.8567609786987305,5.620885835898424
1.857753038406372,5.688497614467104
1.857753038406372,5.636774374759522
1.857753038406372,5.651176356290882
1.858752965927124,5.649405348210851
1.858752965927124,5.621851837245095
1.858752965927124,5.6850319882647184
1.8597619533538818,5.710969796075413
1.8597619533538818,5.700980016352444
1.8597619533538818,5.65624354559446
1.8607540130615234,5.668323999615238
1.8607540130615234,5.598123749519044
1.8607540130615234,5.621833522508658
1.861755132675171,5.6292406887264335
1.861755132675171,5.5756335225086575
1.861755132675171,5.681106002308582
1.8627560138702393,5.715472022893421
1.8627560138702393,5.701511514043864
1.8627560138702393,5.677805309734514
1.8637630939483643,5.665978838014621
1.8637630939483643,5.630208339746056
1.8637630939483643,5.630899519045787
1.864753007888794,5.684613139669105
1.864753007888794,5.617177741439016
1.864753007888794,5.769125952289342
1.8657550811767578,5.739238793766835
1.8657550811767578,5.701902587533668
1.8657550811767578,5.670251995959985
1.8667521476745605,5.646539159292034
1.8667521476745605,5.637466564063101
1.8667521476745605,5.613753761061948
1.8677639961242676,5.625680290496344
1.8677639961242676,5.619790486725664
1.8677639961242676,5.614841400538669
1.8687551021575928,5.770734955752214
1.8687551021575928,5.689449947095038
1.8687551021575928,5.666535417468258
1.869753122329712,5.691519815313583
1.869753122329712,5.68805311177376
1.869753122329712,5.672576721816084
1.8707530498504639,5.673551678530204
1.8707530498504639,5.60702962677953
1.8707530498504639,5.60813120430935
1.871762990951538,5.650098884186226
1.871762990951538,5.742467843401308
1.871762990951538,5.681895959984608
1.8727519512176514,5.700560157752983
1.8727519512176514,5.700308195459794
1.8727519512176514,5.67311202385533
1.8737540245056152,5.598670397268181
1.8737540245056152,5.640776144671029
1.8737540245056152,5.580982300884957
1.8747529983520508,5.736881377452867
1.8747529983520508,5.69440250096191
1.8747529983520508,5.705455040400155
1.8756909370422363,5.727107233551368
1.8756909370422363,5.743172994420931
1.8756909370422363,5.682593535975374
1.8766779899597168,5.6775486340900345
1.8766779899597168,5.662700365525202
1.8766779899597168,5.641316564063102
1.8796970844268799,5.759625149095807
1.8796970844268799,5.710969796075413
1.8796970844268799,5.6420090900346285
1.8806841373443604,5.668880713736053
1.8806841373443604,5.768082146979609
1.8806841373443604,5.681616929588302
1.8816781044006348,5.573851673720663
1.8816781044006348,5.587563889957676
1.8816781044006348,5.783877260484802
1.8826789855957031,5.61525509811466
1.8826789855957031,5.64652427856868
1.8826789855957031,5.621161836283187
1.883687973022461,5.724013053097345
1.883687973022461,5.711421065794537
1.883687973022461,5.656938091573683
1.8846840858459473,5.611417958830319
1.8846840858459473,5.602784041939207
1.8846840858459473,5.73705934013082
1.885679006576538,5.671087269141978
1.885679006576538,5.612788938053098
1.885679006576538,5.601412827048865
1.88667893409729,5.74085385725279
1.88667893409729,5.685754848018468
1.88667893409729,5.617583022316276
1.887686014175415,5.654506944978839
1.887686014175415,5.674761696806464
1.887686014175415,5.752387697191228
1.8886759281158447,5.642687812620239
1.8886759281158447,5.6313142266256255
1.8886759281158447,5.670091573682185
1.8896751403808594,5.738008272412467
1.8896751403808594,5.723557137360525
1.8896751403808594,5.678061446710273
1.8906769752502441,5.60621462100808
1.8906769752502441,5.727177529819163
1.8906769752502441,5.748939375721431
1.891685962677002,5.66516437091189
1.891685962677002,5.64282635148134
1.891685962677002,5.616503631204311
1.8926849365234375,5.671087269141978
1.8926849365234375,5.649666636206234
1.8926849365234375,5.65365780107734
1.893679141998291,5.592498903424394
1.893679141998291,5.777779362254713
1.893679141998291,5.719444401692958
1.8946809768676758,5.645846128318584
1.8946809768676758,5.649297075798384
1.8946809768676758,5.64596971912274
1.8957760334014893,5.712761744901886
1.8957760334014893,5.658743911119662
1.8957760334014893,5.719725317429781
1.8967549800872803,5.670091573682185
1.8967549800872803,5.766905021161986
1.8967549800872803,5.7108603116583305
1.8977530002593994,5.7431092631781455
1.8977530002593994,5.670648557137361
1.8977530002593994,5.658049365140439
1.898751974105835,5.661903809157369
1.898751974105835,5.596612043093497
1.898751974105835,5.590717626971913
1.899764060974121,5.673830237591382
1.899764060974121,5.749886860330897
1.899764060974121,5.704113889957676
1.900758981704712,5.609095084647942
1.900758981704712,5.61676394286264
1.900758981704712,5.766905021161986
1.9027600288391113,5.632143641785302
1.9027600288391113,5.6214289149672965
1.9027600288391113,5.717015948441708
1.9047579765319824,5.591265150057715
1.9047579765319824,5.620066419776838
1.9047579765319824,5.638283657175838
1.9057550430297852,5.741942978068488
1.9057550430297852,5.754041477491342
1.9057550430297852,5.6830355136591
1.9067559242248535,5.722220228934206
1.9067559242248535,5.768462649095807
1.9067559242248535,5.720955805117353
1.907763957977295,5.715223662947288
1.907763957977295,5.606627510580992
1.907763957977295,5.627455102924201
1.9087541103363037,5.674783782223932
1.9087541103363037,5.654733791843017
1.9087541103363037,5.607718112735668
1.9097540378570557,5.605939361292805
1.9097540378570557,5.672276144671028
1.9097540378570557,5.750310455944595
1.9107561111450204,5.639002072912659
1.9107561111450204,5.603192083493651
1.9107561111450204,5.665581704501733
1.911764144897461,5.720460701231243
1.911764144897461,5.694767987687571
1.911764144897461,5.6750403905348215
1.912764072418213,5.746439245863794
1.912764072418213,5.716033450365525
1.912764072418213,5.7197585802231625
1.9137589931488037,5.642257618314736
1.9137589931488037,5.659541208156984
1.9137589931488037,5.605939361292805
1.9146850109100342,5.626360561754522
1.9146850109100342,5.638574066948826
1.9146850109100342,5.60923278183917
1.9156861305236816,5.596199759522893
1.9156861305236816,5.659958137745288
1.9156861305236816,5.728408354174682
1.9166779518127441,5.680129867256639
1.9166779518127441,5.657475480954214
1.9166779518127441,5.611831353405155
1.9176790714263916,5.7323456521739145
1.9176790714263916,5.676829646017699
1.9176790714263916,5.6528075798384
1.9186780452728271,5.591125634859561
1.9186780452728271,5.675853982300885
1.9186780452728271,5.748132820315506
1.9196860790252686,5.667349749903809
1.9196860790252686,5.640901048480186
1.9196860790252686,5.700867872258562
1.9206781387329102,5.743493939976914
1.9206781387329102,5.703944108310889
1.9206781387329102,5.684359022701039
1.9216790199279785,5.634598658137746
1.9216790199279785,5.77602959792228
1.9216790199279785,5.71287042131589
1.922680139541626,5.652408527318201
1.922680139541626,5.628698922662562
1.922680139541626,5.611410619469028
1.923685073852539,5.648972931896884
1.923685073852539,5.644598672566372
1.923685073852539,5.751581242785687
1.9266879558563232,5.713399461331282
1.9266879558563232,5.6775037899192
1.9266879558563232,5.642964890342439
1.9276869297027588,5.62293806271643
1.9276869297027588,5.631970257791459
1.9276869297027588,5.706966039823009
1.9286811351776123,5.618824721046557
1.9286811351776123,5.603599653712966
1.9286811351776123,5.606209368988074
1.9296801090240479,5.699691689111197
1.9296801090240479,5.658031252404771
1.9296801090240479,5.645291703539822
1.9306840896606445,5.601412827048865
1.9306840896606445,5.718461196614083
1.9306840896606445,5.712589842247017
1.9316840171813965,5.624437076760292
1.9316840171813965,5.642272196036938
1.9316840171813965,5.600032791458253
1.932677984237671,5.712557522123895
1.932677984237671,5.657336538091574
1.932677984237671,5.64432146017699
1.9336779117584229,5.7654366102347065
1.9336779117584229,5.682963197383608
1.9336779117584229,5.645553799538285
1.9346821308135986,5.65390053866872
1.9346821308135986,5.630058589842247
1.9346821308135986,5.661607272027705
1.9356849193572998,5.688611845902271
1.9356849193572998,5.685146017699116
1.9356849193572998,5.627040496344748
1.936682939529419,5.677759253559063
1.936682939529419,5.758254136206233
1.936682939529419,5.750509830704117
1.9376790523529053,5.617169122739515
1.9376790523529053,5.594691419776837
1.9376790523529053,5.768513889957677
1.9386849403381348,5.672833397460562
1.9386849403381348,5.690008681223548
1.9386849403381348,5.631831920931128
1.9396839141845703,5.697201288957292
1.9396839141845703,5.742185782993459
1.9396839141845703,5.69107450461716
1.9407551288604736,5.607442718353213
1.9407551288604736,5.561521008080031
1.9407551288604736,5.638961975759908
1.9417529106140137,5.680082262408617
1.9417529106140137,5.660217170065412
1.9417529106140137,5.60222335513659
1.9427530765533447,5.730234239130436
1.9427530765533447,5.720393838976529
1.9427530765533447,5.657771546748751
1.943763017654419,5.611969151596767
1.943763017654419,5.672392800115429
1.943763017654419,5.748898470565603
1.9447550773620605,5.666375500192382
1.9447550773620605,5.610184744132358
1.9447550773620605,5.587286138899578
1.945755958557129,5.7102049201616
1.945755958557129,5.7100968834167
1.945755958557129,5.650898807233552
1.9467549324035645,5.616212211427472
1.9467549324035645,5.7675679540207785
1.9467549324035645,5.750792362447095
1.9477651119232178,5.66307770296268
1.9477651119232178,5.606341140823394
1.9477651119232178,5.615806694882648
1.9507579803466797,5.722607801077337
1.9507579803466797,5.65854904771066
1.9507579803466797,5.633479270873413
1.951766014099121,5.752911350519431
1.951766014099121,5.759961648711044
1.951766014099121,5.68872547133513
1.9527571201324463,5.661289928818776
1.9527571201324463,5.725314577722201
1.9527571201324463,5.725068641785303
1.9537529945373535,5.620204386302425
1.9537529945373535,5.58495683435937
1.9537529945373535,5.751922489419007
1.9547569751739502,5.663097936706425
1.9547569751739502,5.643366198537899
1.9547569751739502,5.653345036552521
1.9557631015777588,5.704924721046558
1.9557631015777588,5.7409165111581375
1.9557631015777588,5.687075327048865
1.9567580223083496,5.61525509811466
1.9567580223083496,5.650237591381301
1.9567580223083496,5.75641592920354
1.9577550888061523,5.641149038091574
1.9577550888061523,5.6711839265101975
1.9577550888061523,5.6543348403232025
1.9587550163269043,5.738073451327434
1.9587550163269043,5.75305261639092
1.9587550163269043,5.7069350327048864
1.959764003753662,5.648955963832244
1.959764003753662,5.599349894190073
1.959764003753662,5.732064130434783
1.9607551097869873,5.667488928434014
1.9607551097869873,5.61279594074644
1.9607551097869873,5.605928049249712
1.9616889953613281,5.761898230088497
1.9616889953613281,5.710657906887265
1.9616889953613281,5.647618112735668
1.962679147720337,5.573853963062717
1.962679147720337,5.610460273181993
1.962679147720337,5.598524721046557
1.9636869430541992,5.720955805117353
1.9636869430541992,5.69725798383994
1.9636869430541992,5.696390457868413
1.9646790027618408,5.67023081954598
1.9646790027618408,5.620333835128897
1.9646790027618408,5.620867049826857
1.9656801223754883,5.627593305117352
1.9656801223754883,5.631026476529435
1.9656801223754883,5.762985667564449
1.9666790962219238,5.739162302808773
1.9666790962219238,5.770309845132745
1.9666790962219238,5.701511514043864
1.9676849842071533,5.6732288813005
1.9676849842071533,5.671462485571374
1.9676849842071533,5.632950769526742
1.9686839580535889,5.611410619469028
1.9686839580535889,5.667349749903809
1.9686839580535889,5.739482743362832
1.9696791172027588,5.650482483647557
1.9696791172027588,5.643366198537899
1.9696791172027588,5.628952433628319
1.9706840515136719,5.666117982878031
1.9706840515136719,5.607035350134668
1.9706840515136719,5.700502385532898
1.973771095275879,5.738637168141594
1.973771095275879,5.721939245863793
1.973771095275879,5.698991756444786
1.9747569561004639,5.657892309542132
1.9747569561004639,5.665999038091576
1.9747569561004639,5.636082185455945
1.9757649898529053,5.555071392843402
1.9757649898529053,5.609502385532897
1.9757649898529053,5.692278530203926
1.9767570495605469,5.705064808580224
1.9767570495605469,5.679663716814158
1.9767570495605469,5.698600817622164
1.9777579307556152,5.5967459359369
1.9777579307556152,5.746056117737592
1.9777579307556152,5.679990419392075
1.9787540435791016,5.658049365140439
1.9787540435791016,5.633479270873413
1.9787540435791016,5.649527895344364
1.9797661304473877,5.69627878510966
1.9797661304473877,5.654751365909966
1.9797661304473877,5.633064159292036
1.9807569980621338,5.680894743170451
1.9807569980621338,5.769601327433629
1.9807569980621338,5.718916035013467
1.9817609786987305,5.662422277799155
1.9817609786987305,5.601004078491727
1.9817609786987305,5.622651962293189
1.9827570915222168,5.674599557522124
1.9827570915222168,5.645831079261255
1.9827570915222168,5.620747835706043
1.9836900234222412,5.706856252404772
1.9836900234222412,5.755328087726049
1.9836900234222412,5.733012726048481
1.9846789836883545,5.632661942093113
1.9846789836883545,5.59812055117353
1.9846789836883545,5.653483912081571
1.985680103302002,5.59496290881108
1.985680103302002,5.714101077337439
1.985680103302002,5.749362870334744
1.9866790771484375,5.703103583108889
1.9866790771484375,5.659263255098116
1.9866790771484375,5.662978453251251
1.9876840114593506,5.637452828010774
1.9876840114593506,5.612513274336284
1.9876840114593506,5.686148917853022
1.9886810779571533,5.617315674297807
1.9886810779571533,5.6636736725663726
1.9886810779571533,5.788650033666796
1.9896841049194336,5.732064130434783
1.9896841049194336,5.630346575606003
1.9896841049194336,5.698041006156214
1.9906799793243408,5.641440962870335
1.9906799793243408,5.602921604463256
1.9906799793243408,5.618125832050789
1.9916861057281494,5.627443622547134
1.9916861057281494,5.608125076952675
1.9916861057281494,5.7088976721816085
1.992677927017212,5.695913803385919
1.992677927017212,5.705174797999231
1.992677927017212,5.670370065409773
1.993678092956543,5.722326750673336
1.993678092956543,5.656400298191613
1.993678092956543,5.665004823970759
1.9946789741516113,5.660356180261641
1.9946789741516113,5.623076130242402
1.9946789741516113,5.612505530973452
1.9967601299285889,5.772626423624472
1.9967601299285889,5.732627173913044
1.9967601299285889,5.679687956906503
1.9977540969848633,5.6686023566756445
1.9977540969848633,5.638961975759908
1.9977540969848633,5.590715977298962
1.998755931854248,5.7520637552904965
1.998755931854248,5.700000346287035
1.998755931854248,5.660614707579838
1.999763011932373,5.604572354751827
1.999763011932373,5.731219565217392
1.999763011932373,5.728232512504812
2.0007529258728027,5.6115557570219305
2.0007529258728027,5.638574066948826
2.0007529258728027,5.6380067141208166
2.00175404548645,5.710377395151982
2.00175404548645,5.699020676221625
2.00175404548645,5.6561225471335135
2.0027549266815194,5.596886898807233
2.0027549266815194,5.715719844170834
2.0027549266815194,5.712168973643708
2.003765106201172,5.606347032512505
2.003765106201172,5.614029424778763
2.003765106201172,5.684752755867643
2.0047550201416016,5.674365842631782
2.0047550201416016,5.675970233743747
2.0047550201416016,5.681337899191996
2.00576114654541,5.619367833782225
2.00576114654541,5.743878145440554
2.00576114654541,5.697901053289728
2.0067551136016846,5.589484176606388
2.0067551136016846,5.605383387841479
2.0067551136016846,5.61059803770681
2.00769305229187,5.703944108310889
2.00769305229187,5.6583091381300505
2.00769305229187,5.709068362831859
2.008678913116455,5.740533012697191
2.008678913116455,5.758112735667565
2.008678913116455,5.698489245863796
2.009680986404419,5.771160066371683
2.009680986404419,5.73294478645633
2.009680986404419,5.68064032320123
2.010684013366699,5.664071479415158
2.010684013366699,5.632270902270104
2.010684013366699,5.551784099653712
2.011687994003296,5.587151909388227
2.011687994003296,5.679850971527513
2.011687994003296,5.714629881685264
2.012679100036621,5.688306319738362
2.012679100036621,5.740149042901116
2.012679100036621,5.731537514428628
2.013680934906006,5.675341035013467
2.013680934906006,5.6606342006541
2.013680934906006,5.597024326664101
2.0146801471710205,5.697090053866873
2.0146801471710205,5.643504771065794
2.0146801471710205,5.618005338591767
2.0156869888305664,5.5776925163524425
2.0156869888305664,5.61978183435937
2.0156869888305664,5.716594877837629
2.016679048538208,5.618134888418624
2.016679048538208,5.639806843978453
2.016679048538208,5.658066804540208
2.019698143005371,5.744798033086468
2.019698143005371,5.733587563720306
2.019698143005371,5.682604982206405
2.0206849575042725,5.624724838895836
2.0206849575042725,5.676283639511397
2.0206849575042725,5.783086120996441
2.0216801166534424,5.6302197076079645
2.0216801166534424,5.756993363470233
2.0216801166534424,5.703005097624315
2.022681951522827,5.672588188900645
2.022681951522827,5.6539121862075605
2.022681951522827,5.667500480907954
2.0236880779266357,5.713939896123882
2.0236880779266357,5.660089751851496
2.0236880779266357,5.622811402327594
2.0246801376342773,5.609932432432433
2.0246801376342773,5.601007213619313
2.0246801376342773,5.710280297201116
2.0256850719451904,5.685347552178512
2.0256850719451904,5.619922092911418
2.0256850719451904,5.614033495239012
2.0266799926757812,5.666108829470039
2.0266799926757812,5.613619938443782
2.0266799926757812,5.640773973261518
2.02768611907959,5.602785457343464
2.02768611907959,5.745080201019525
2.02768611907959,5.747156602866211
2.028684139251709,5.611298162931615
2.028684139251709,5.585654275271715
2.028684139251709,5.663526700009618
2.029755115509033,5.775852361258055
2.029755115509033,5.700794142541117
2.029755115509033,5.682580912763297
2.0307531356811523,5.793575718957392
2.0307531356811523,5.724799153602001
2.0307531356811523,5.685602015004329
2.0317649841308594,5.665712138116766
2.0317649841308594,5.605257204001155
2.0317649841308594,5.595389742233337
2.032755136489868,5.733587563720306
2.032755136489868,5.7034542704626325
2.032755136489868,5.640759834567664
2.0337629318237305,5.6838122920073095
2.0337629318237305,5.710981340771376
2.0337629318237305,5.71970316437434
2.034754991531372,5.616628854477253
2.034754991531372,5.642546292199674
2.034754991531372,5.573589256516304
2.0357649326324463,5.721388900644418
2.0357649326324463,5.659570996441281
2.0357649326324463,5.673658555352505
2.0367560386657724,5.712040396268153
2.0367560386657724,5.762237405020679
2.0367560386657724,5.677933524093489
2.037755012512207,5.695870780032702
2.037755012512207,5.656133980956046
2.037755012512207,5.68571630277965
2.0387561321258554,5.672566374915842
2.0387561321258554,5.681907473309608
2.0387561321258554,5.638321313840532
2.0397660732269287,5.749939097816679
2.0397660732269287,5.698192656535539
2.0397660732269287,5.723849908627489
2.0407559871673584,5.597994459940368
2.0407559871673584,5.648184197364624
2.0407559871673584,5.729438395691064
2.043694019317627,5.7085977926324905
2.043694019317627,5.654884221410023
2.043694019317627,5.642422141002212
2.0446860790252686,5.719629676829855
2.0446860790252686,5.748769087236703
2.0446860790252686,5.67010314513802
2.045680046081543,5.680675824757142
2.045680046081543,5.696204789843224
2.045680046081543,5.642407732999905
2.046679973602295,5.622673348081177
2.046679973602295,5.659570996441281
2.046679973602295,5.654467634894681
2.04768705368042,5.651326623064347
2.04768705368042,5.664500149081467
2.04768705368042,5.64048278349524
2.0486810207366943,5.742761623545254
2.0486810207366943,5.684928844859093
2.0486810207366943,5.673980850245263
2.04967999458313,5.6559773107627205
2.04967999458313,5.609100572280465
2.04967999458313,5.669170462633452
2.050679922103882,5.621302298740022
2.050679922103882,5.630496152736367
2.050679922103882,5.599498917957102
2.0516891479492188,5.732075800711744
2.0516891479492188,5.757742949889392
2.0516891479492188,5.752881225353467
2.052680015563965,5.713583432720977
2.052680015563965,5.741467192459363
2.052680015563965,5.752216774069443
2.053755044937134,5.636799014138695
2.053755044937134,5.662591694719631
2.053755044937134,5.621845022602674
2.054755926132202,5.699592050591518
2.054755926132202,5.670263417331922
2.054755926132202,5.6681754352216975
2.0557639598846444,5.629517081850535
2.0557639598846444,5.753870226988553
2.0557639598846444,5.741147388669807
2.056757926940918,5.655995118784265
2.056757926940918,5.618568346638454
2.056757926940918,5.613757790708858
2.057755947113037,5.732883658747718
2.057755947113037,5.672170390497259
2.057755947113037,5.68014128113879
2.0587549209594727,5.671634702317975
2.0587549209594727,5.795373319226701
2.059765100479126,5.660904443589497
2.059765100479126,5.633226772145811
2.059765100479126,5.621854381071463
2.060753107070923,5.613757790708858
2.060753107070923,5.64886197941714
2.060753107070923,5.775852361258055
2.061758041381836,5.732602096758682
2.061758041381836,5.70205420313552
2.061758041381836,5.636119649899009
2.062753915786743,5.638018274502261
2.062753915786743,5.632132403577955
2.062753915786743,5.605675406367221
2.0637569427490234,5.662730691545638
2.0637569427490234,5.725888809271906
2.0637569427490234,5.728525440030779
2.066715955734253,5.7034542704626325
2.066715955734253,5.673937222275656
2.066715955734253,5.647352236221987
2.0686819553375244,5.589769241127248
2.0686819553375244,5.685995575646822
2.0686819553375244,5.725361469654709
2.0696821212768564,5.722653202846976
2.0696821212768564,5.681883235548716
2.0696821212768564,5.615818101375397
2.0706851482391357,5.610602673848224
2.0706851482391357,5.64008151389824
2.0706851482391357,5.769942252572858
2.0716891288757324,5.614990785803598
2.0716891288757324,5.624458661152256
2.0716891288757324,5.800962681542753
2.072680950164795,5.649832836395114
2.072680950164795,5.684904001154179
2.072680950164795,5.629528594786959
2.073681116104126,5.710669616235453
2.073681116104126,5.74290264018467
2.073681116104126,5.696177993652015
2.0746819972991943,5.64445629508512
2.0746819972991943,5.620888236991441
2.0746819972991943,5.761432240069251
2.075688123703003,5.684649706646147
2.075688123703003,5.645178916995287
2.075688123703003,5.662970443397135
2.0766799449920654,5.735276935654518
2.0766799449920654,5.7368553188419735
2.0766799449920654,5.715904703279793
2.077681064605713,5.638447013561605
2.077681064605713,5.7024449360392415
2.077681064605713,5.728911796672118
2.078680992126465,5.6607654130999325
2.078680992126465,5.67846806771184
2.078680992126465,5.652159190151006
2.0796871185302734,5.619241314802347
2.0796871185302734,5.73935345772819
2.0796871185302734,5.737239722997018
2.080681085586548,5.640496989516207
2.080681085586548,5.726345522746947
2.080681085586548,5.704906280657883
2.0816800594329834,5.654189910551121
2.0816800594329834,5.676004905261133
2.0816800594329834,5.585106636529768
2.0826809406280518,5.68478927575262
2.0826809406280518,5.668850052899874
2.0826809406280518,5.660089751851496
2.0836870670318604,5.609638179282484
2.0836870670318604,5.6451494277195335
2.0836870670318604,5.73935345772819
2.0846810340881348,5.663804828315861
2.0846810340881348,5.70317425699721
2.0846810340881348,5.624172352601713
2.0856800079345703,5.737662469943253
2.0856800079345703,5.692037780128884
2.0856800079345703,5.693295719919208
2.0866799354553223,5.630484875444841
2.0866799354553223,5.62048319707608
2.0866799354553223,5.616628854477253
2.0876879692077637,5.642269173800136
2.0876879692077637,5.644887323266327
2.0876879692077637,5.651847398287968
2.0886809825897217,5.741993084543617
2.0886809825897217,5.704906280657883
2.0886809825897217,5.672984274309898
2.090762138366699,5.608411984226219
2.090762138366699,5.6727274550351074
2.090762138366699,5.716821462921997
2.0917680263519287,5.602515576608639
2.0917680263519287,5.744132538232183
2.0917680263519287,5.744939117052996
2.0927529335021973,5.6540510483793405
2.0927529335021973,5.6975214388766
2.0927529335021973,5.638862287198231
2.0937609672546387,5.620878642877754
2.0937609672546387,5.598815581417717
2.0937609672546387,5.68478927575262
2.0947530269622803,5.62745525632394
2.0947530269622803,5.780721357122248
2.0947530269622803,5.7404426421083
2.0957589149475098,5.723112205443878
2.0957589149475098,5.643224208906416
2.0957589149475098,5.677236520150044
2.0967559814453125,5.632799076656728
2.0967559814453125,5.590999812445897
2.0967559814453125,5.729333836683659
2.097754955291748,5.679675444839857
2.097754955291748,5.707117841685102
2.097754955291748,5.683162989323844
2.098755121231079,5.617456574011734
2.098755121231079,5.640496989516207
2.098755121231079,5.644995012984514
2.099764108657837,5.726978330287583
2.099764108657837,5.725080311628355
2.099764108657837,5.669524333942484
2.100754976272583,5.619922092911418
2.100754976272583,5.657764912955661
2.100754976272583,5.63091082042897
2.1017539501190186,5.716714244493604
2.1017539501190186,5.732779537366548
2.1017539501190186,5.756569202654614
2.102755069732666,5.741672674810042
2.102755069732666,5.675284909108398
2.102755069732666,5.672009175723767
2.1037631034851074,5.623630133692411
2.1037631034851074,5.652436712513225
2.1037631034851074,5.767675752620949
2.104757070541382,5.699032292969126
2.104757070541382,5.72908802539194
2.104757070541382,5.688178320669424
2.105756998062134,5.676539516206599
2.105756998062134,5.654068654419545
2.105756998062134,5.62731703375974
2.106755018234253,5.631302664230067
2.106755018234253,5.626924651341733
2.106755018234253,5.741069423872272
2.107762098312378,5.737803385591998
2.107762098312378,5.682580912763297
2.107762098312378,5.699534081946715
2.108755111694336,5.683787178993941
2.108755111694336,5.662970443397135
2.108755111694336,5.632408983360585
2.1097540855407724,5.597440761758199
2.1097540855407724,5.696961815908435
2.1097540855407724,5.725502048667885
2.1107540130615234,5.6918708425507365
2.1107540130615234,5.695591035875733
2.1107540130615234,5.628019356545158
2.113693952560425,5.719843642396846
2.113693952560425,5.690666865441955
2.113693952560425,5.655542040973358
2.115687131881714,5.691451428296625
2.115687131881714,5.621016697124171
2.115687131881714,5.618146340290468
2.116680145263672,5.747357237664711
2.116680145263672,5.733550432817159
2.116680145263672,5.705466711551409
2.117680072784424,5.613068529383477
2.117680072784424,5.704065634317592
2.117680072784424,5.748910272193903
2.1186840534210205,5.60936964508993
2.1186840534210205,5.611429383476001
2.1186840534210205,5.624437857074156
2.119688034057617,5.707616331634125
2.119688034057617,5.688178320669424
2.119688034057617,5.661877657016448
2.1206841468811044,5.616775391939983
2.1206841468811044,5.745543041261903
2.1206841468811044,5.7456043089352695
2.1216840744018564,5.657746196018082
2.1216840744018564,5.624586717322305
2.1216840744018564,5.611842738289891
2.1226789951324463,5.693688304318553
2.1226789951324463,5.664042560353949
2.1226789951324463,5.67777089545061
2.1236870288848877,5.675842512263154
2.1236870288848877,5.764696258536118
2.1236870288848877,5.77296806771184
2.1246800422668457,5.666964321438878
2.1246800422668457,5.620878642877754
2.1246800422668457,5.590452813311532
2.125684976577759,5.764651284024238
2.125684976577759,5.651726074829279
2.125684976577759,5.656810685774743
2.12668514251709,5.635124824468598
2.12668514251709,5.753022511301336
2.12668514251709,5.721107944599404
2.127687931060791,5.655023083581804
2.127687931060791,5.604166572088103
2.127687931060791,5.6415763778012895
2.1286799907684326,5.71119874002116
2.1286799907684326,5.656255102433394
2.1286799907684326,5.635289506588439
2.1296799182891846,5.7241309993267295
2.1296799182891846,5.746410315475617
2.1296799182891846,5.685995575646822
2.130679130554199,5.648322857555064
2.130679130554199,5.607585678561124
2.130679130554199,5.62253529383476
2.1316869258880615,5.675191223429835
2.1316869258880615,5.6665263249014135
2.1316869258880615,5.644194358949697
2.1326799392700204,5.782092170818506
2.1326799392700204,5.70205420313552
2.1326799392700204,5.663089410406849
2.1336801052093506,5.615120356833703
2.1336801052093506,5.603748773684717
2.1336801052093506,5.693967913821295
2.134756088256836,5.667778811195537
2.134756088256836,5.64283771761085
2.134756088256836,5.621016697124171
2.1357641220092773,5.712709627777244
2.1357641220092773,5.709719462344907
2.1357641220092773,5.685881220544388
2.138759136199951,5.741954640761759
2.138759136199951,5.716259820140425
2.138759136199951,5.685855939213235
2.139765977859497,5.614033495239012
2.139765977859497,5.643654765797828
2.139765977859497,5.763139150716554
2.1407570838928223,5.746309897085697
2.1407570838928223,5.745785620852169
2.1407570838928223,5.7034542704626325
2.1417601108551034,5.682974877368471
2.1417601108551034,5.630484875444841
2.1417601108551034,5.619249966336444
2.1427559852600098,5.606352649802829
2.1427559852600098,5.736047898432241
2.1427559852600098,5.757601596614409
2.1437630653381348,5.652975228431279
2.1437630653381348,5.728489756660576
2.1437630653381348,5.721776368183131
2.1447529792785645,5.68148896797153
2.1447529792785645,5.648600177935943
2.1447529792785645,5.665155612195827
2.145754098892212,5.659672761373473
2.145754098892212,5.6662686640377045
2.145754098892212,5.646535692988361
2.146757125854492,5.603198307204001
2.146757125854492,5.667361315764162
2.146757125854492,5.761432240069251
2.1477630138397217,5.734498566894296
2.1477630138397217,5.697101721650477
2.1477630138397217,5.655995118784265
2.1487560272216797,5.651065427527173
2.1487560272216797,5.641853496200828
2.1487560272216797,5.568792199672983
2.149754047393799,5.616507531018564
2.149754047393799,5.711339016062325
2.149754047393799,5.712882052515148
2.1507580280303964,5.678072924882178
2.1507580280303964,5.689688703472155
2.1507580280303964,5.649400697316535
2.151766061782837,5.6574870539578725
2.151766061782837,5.710700923343273
2.151766061782837,5.651204155044726
2.152756929397583,5.6145771280176975
2.152756929397583,5.597994459940368
2.152756929397583,5.785451356160431
2.153757095336914,5.5956645041839
2.153757095336914,5.7085977926324905
2.153757095336914,5.741249725882466
2.1547560691833496,5.714954583052804
2.1547560691833496,5.668633899201694
2.1547560691833496,5.675308069635472
2.1557629108428964,5.6325472732519
2.1557629108428964,5.6252871886121
2.1557629108428964,5.621568914109839
2.1566860675811768,5.648322857555064
2.1566860675811768,5.657070265461191
2.1566860675811768,5.591961007983072
2.1576859951019287,5.719489266134462
2.1576859951019287,5.748627902279504
2.1576859951019287,5.652281254207946
2.1586849689483643,5.638572107338657
2.1586849689483643,5.610747157833991
2.1586849689483643,5.74804296431663
2.1616899967193604,5.670681013753967
2.1616899967193604,5.679420611714918
2.1616899967193604,5.652975228431279
2.162675142288208,5.720686510531885
2.162675142288208,5.673680773299991
2.162675142288208,5.651342882562279
2.1637020111083984,5.656967153986727
2.1637020111083984,5.720405554486872
2.1637020111083984,5.702194209868231
2.164680004119873,5.648322857555064
2.164680004119873,5.602102827738772
2.164680004119873,5.752358026353757
2.165679931640625,5.671334793690487
2.165679931640625,5.601149105511204
2.165679931640625,5.643807396364336
2.166680097579956,5.7365075406367225
2.166680097579956,5.677910329902857
2.166680097579956,5.650371789939408
2.167689085006714,5.661062729633548
2.167689085006714,5.651204155044726
2.167689085006714,5.750281018563046
2.1686859130859375,5.649678152351641
2.1686859130859375,5.650649244974513
2.1686859130859375,5.642989843224007
2.169682025909424,5.709469981725499
2.169682025909424,5.727188996826008
2.169682025909424,5.621983076849091
2.170681953430176,5.62321586996249
2.170681953430176,5.67642300663653
2.170681953430176,5.748426661536981
2.1712939739227295,5.655179282485332
2.1712939739227295,5.628284591709147
2.1712939739227295,5.623768221602385
2.1726889610290527,5.756795691064731
2.1726889610290527,5.729193156679812
2.1726889610290527,5.653669202654613
2.1736791133880615,5.632950125036067
2.1736791133880615,5.566870347215544
2.1736791133880615,5.625425276522074
2.17467999458313,5.67516870251034
2.17467999458313,5.669428224487833
2.17467999458313,5.649694142541118
2.1756880283355713,5.739174098297585
2.1756880283355713,5.672031124362797
2.1756880283355713,5.656411705299607
2.1766810417175293,5.6230875108204295
2.1766810417175293,5.74913224968741
2.1766810417175293,5.740019794171395
2.177685022354126,5.694360094257959
2.177685022354126,5.573726098874676
2.177685022354126,5.634748331249399
2.178679943084717,5.684115802635376
2.178679943084717,5.639250562662307
2.178679943084717,5.600599042993171
2.179687976837158,5.679839016062326
2.179687976837158,5.733201779359431
2.179687976837158,5.735840059632588
2.1806790828704834,5.607872559392133
2.1806790828704834,5.639943022025585
2.1806790828704834,5.665732268923729
2.181684970855713,5.6860208233144185
2.181684970855713,5.652852996056556
2.181684970855713,5.654745359238243
2.1827571392059326,5.715871982302588
2.1827571392059326,5.743325690102915
2.1827571392059326,5.692064239684524
2.1847610473632812,5.637075795902666
2.1847610473632812,5.664380205828604
2.1847610473632812,5.660506742329519
2.185758113861084,5.663406992401654
2.185758113861084,5.626382297778206
2.185758113861084,5.628019356545158
2.1867589950561523,5.607046657689718
2.1867589950561523,5.671377007790709
2.1867589950561523,5.734817764739829
2.1877670288085938,5.653790997403098
2.1877670288085938,5.6302197076079645
2.1877670288085938,5.661359238241801
2.188765048980713,5.691645027411753
2.188765048980713,5.612807232855631
2.188765048980713,5.592782533423103
2.189755916595459,5.5949775993074935
2.189755916595459,5.780108108108109
2.189755916595459,5.74917163604886
2.190757989883423,5.667361315764162
2.190757989883423,5.642422141002212
2.190757989883423,5.714565365009137
2.1917669773101807,5.75084589304607
2.1917669773101807,5.694247523324036
2.1917669773101807,5.6639631143599125
2.192758083343506,5.613482086178706
2.192758083343506,5.806393959796097
2.192758083343506,5.714284812926806
2.193758010864258,5.629390372222757
2.193758010864258,5.7097503318264895
2.193758010864258,5.727329575839185
2.1947569847106934,5.719736962585363
2.1947569847106934,5.70124307973454
2.1947569847106934,5.60526723574108
2.1957669258117676,5.742620606905839
2.1957669258117676,5.705216456670193
2.1957669258117676,5.693994575358277
2.196758985519409,5.676678916995288
2.196758985519409,5.619931249398865
2.196758985519409,5.63200569395018
2.197756052017212,5.675352370876214
2.197756052017212,5.641729513321152
2.197756052017212,5.653530407809947
2.1987600326538086,5.745119890352987
2.1987600326538086,5.77367668558238
2.1987600326538086,5.715483673174955
2.1996939182281494,5.601011589881696
2.1996939182281494,5.693854804270463
2.1996939182281494,5.768659805713187
2.200683116912842,5.662433778974704
2.200683116912842,5.686858439934597
2.200683116912842,5.653685563143215
2.201681137084961,5.652036520150045
2.201681137084961,5.768950658843898
2.201681137084961,5.713863984803309
2.2026820182800293,5.675586803885737
2.2026820182800293,5.649278060979128
2.2026820182800293,5.658755227469462
2.2036869525909424,5.755848230258728
2.2036869525909424,5.680954760988747
2.2036869525909424,5.6887630566509575
2.2046821117401123,5.653946792343947
2.2046821117401123,5.750786005578532
2.2046821117401123,5.7143933442339145
2.20770001411438,5.679745734346446
2.20770001411438,5.660645739155526
2.20770001411438,5.605675406367221
2.2086830139160156,5.754759315187073
2.2086830139160156,5.755241175339041
2.2086830139160156,5.694666937578148
2.209681987762451,5.647783331730306
2.209681987762451,5.637201192651728
2.209681987762451,5.624458661152256
2.2106800079345703,5.603620650187555
2.2106800079345703,5.810847648360104
2.2106800079345703,5.734150687698376
2.2116899490356445,5.6336417428104255
2.2116899490356445,5.655318110993557
2.2116899490356445,5.639969683562566
2.212682008743286,5.73707079926902
2.212682008743286,5.672984274309898
2.212682008743286,5.619663826103684
2.2136809825897217,5.733905516014236
2.2136809825897217,5.740160743483696
2.2136809825897217,5.695618639992306
2.2146809101104736,5.67688466865442
2.2146809101104736,5.595527123208619
2.2146809101104736,5.623777782052516
2.215688943862915,5.714425088967971
2.215688943862915,5.704574324324323
2.215688943862915,5.66366576416274
2.2166800498962402,5.669010628065788
2.2166800498962402,5.780911724535924
2.2166800498962402,5.70127132345869
2.217679977416992,5.614592007309801
2.217679977416992,5.658876348946811
2.217679977416992,5.769279181494661
2.2186789512634277,5.714814273348082
2.2186789512634277,5.662313701067616
2.2186789512634277,5.631740155814177
2.2197771072387695,5.698947965759354
2.2197771072387695,5.757036183514477
2.2197771072387695,5.667520847359817
2.220757007598877,5.678351726459557
2.220757007598877,5.587437905164951
2.220757007598877,5.67284497451188
2.2217609882354736,5.637918293738578
2.2217609882354736,5.588534327209772
2.2217609882354736,5.737738078291815
2.2227561473846444,5.729263513513513
2.2227561473846444,5.683139054534961
2.2227561473846444,5.629263056650958
2.2237660884857178,5.708268866019044
2.2237660884857178,5.749898566894297
2.2237660884857178,5.660525459267097
2.2247581481933594,5.668732230451091
2.2247581481933594,5.65339161296528
2.2247581481933594,5.603620650187555
2.2257559299468994,5.698947965759354
2.2257559299468994,5.68053635664134
2.2257559299468994,5.671773934788881
2.226757049560547,5.600736558622678
2.226757049560547,5.785451356160431
2.226757049560547,5.73995472251611
2.2277660369873047,5.649539424834089
2.2277660369873047,5.595939266134463
2.2277660369873047,5.6944138886217175
2.228754997253418,5.669845820909877
2.228754997253418,5.702362864287777
2.228754997253418,5.695532057324228
2.231696128845215,5.6606824324324325
2.231696128845215,5.7545766567279015
2.231696128845215,5.726907838799654
2.232682943344116,5.639843613542369
2.232682943344116,5.63405671347504
2.232682943344116,5.698248605366933
2.2336840629577637,5.625020270270269
2.2336840629577637,5.641729513321152
2.2336840629577637,5.651065427527173
2.234682083129883,5.751169231509089
2.234682083129883,5.709780528036935
2.234682083129883,5.674355222660383
2.2356889247894287,5.617870433778974
2.2356889247894287,5.768571068577473
2.2356889247894287,5.712103010483793
2.2366859912872323,5.643253294219487
2.2366859912872323,5.642851351351351
2.2366859912872323,5.657366269116091
2.2376859188079834,5.617748504376262
2.2376859188079834,5.763608387034722
2.2376859188079834,5.700151808213909
2.238682985305786,5.705385784360873
2.238682985305786,5.69457951332115
2.238682985305786,5.620759170914687
2.2396910190582284,5.638044532076562
2.2396910190582284,5.617341949600847
2.2396910190582284,5.686160426084448
2.2406821250915527,5.6565505674713865
2.2406821250915527,5.757926247956141
2.2406821250915527,5.728103501009907
2.241683006286621,5.694806742329519
2.241683006286621,5.668633899201694
2.241683006286621,5.663804828315861
2.2427611351013184,5.623363619313264
2.2427611351013184,5.565494113686641
2.2427611351013184,5.815445652592095
2.243767023086548,5.710731557179957
2.243767023086548,5.66370366932769
2.243767023086548,5.631037900355873
2.2447590827941895,5.793963523131674
2.2447590827941895,5.715266745214966
2.2447590827941895,5.64323908819852
2.2457571029663086,5.638849023756854
2.2457571029663086,5.648322857555064
2.2457571029663086,5.784932028469751
2.2467570304870605,5.715375512166972
2.2467570304870605,5.639415985380399
2.2467570304870605,5.652190631913052
2.247765064239502,5.718927623352891
2.247765064239502,5.665056405693951
2.247765064239502,5.667818736173897
2.248763084411621,5.6481992113109545
2.248763084411621,5.6829995190920455
2.248763084411621,5.719629676829855
2.2497611045837402,5.634610007694526
2.2497611045837402,5.638598095604502
2.2497611045837402,5.615404443589497
2.250760078430176,5.721876247956141
2.250760078430176,5.691645027411753
2.250760078430176,5.658616331634125
2.251768112182617,5.604854486871213
2.251768112182617,5.722264961046457
2.251768112182617,5.747579955756468
2.2547030448913574,5.68285998364913
2.2547030448913574,5.608693276906801
2.2547030448913574,5.64943213907858
2.2556920051574707,5.631867437722421
2.2556920051574707,5.753811484081946
2.2556920051574707,5.751410767529095
2.256683111190796,5.738968548619794
2.256683111190796,5.656289910551121
2.256683111190796,5.646119813407712
2.257683038711548,5.682046975088968
2.257683038711548,5.648738838126382
2.257683038711548,5.644500024045398
2.2586829662323,5.647629556602866
2.2586829662323,5.754476810618448
2.2586829662323,5.740095604501298
2.259690046310425,5.691086077714726
2.259690046310425,5.670402616139271
2.259690046310425,5.619395864191595
2.2606821060180664,5.70127132345869
2.2606821060180664,5.69746303260556
2.2606821060180664,5.609376007502164
2.2616829872131348,5.632282206405694
2.2616829872131348,5.65547353563528
2.2616829872131348,5.7534880446282575
2.2626819610595703,5.731021996729826
2.2626819610595703,5.693880826199865
2.2626819610595703,5.673680773299991
2.2636890411376953,5.688090122150621
2.2636890411376953,5.6517590651149385
2.2636890411376953,5.632026834663845
2.2646820545196533,5.665593171107051
2.2646820545196533,5.712243219197846
2.2646820545196533,5.744633317303069
2.265761137008667,5.732779537366548
2.265761137008667,5.656967153986727
2.265761137008667,5.663564672501683
2.2667601108551034,5.667917976339328
2.2667601108551034,5.635024978359142
2.2667601108551034,5.653546801962105
2.2677690982818604,5.5995029912474745
2.2677690982818604,5.738686784649418
2.2677690982818604,5.739532076560546
2.268764019012451,5.654901625468886
2.268764019012451,5.695785375589113
2.268764019012451,5.636961508127344
2.2697651386260986,5.7801553717418495
2.2697651386260986,5.717556506684621
2.2697651386260986,5.67479517168414
2.270759105682373,5.589632028469751
2.270759105682373,5.613771727421371
2.270759105682373,5.761149331537943
2.2717690467834473,5.677581167644513
2.2717690467834473,5.687810849283449
2.2717690467834473,5.628720669423871
2.272758960723877,5.720191319611427
2.272758960723877,5.702110959892277
2.272758960723877,5.660108569779744
2.273759126663208,5.599371703375973
2.273759126663208,5.583324151197462
2.273759126663208,5.636396364335866
2.2747600078582764,5.671377007790709
2.2747600078582764,5.661498201404251
2.2747600078582764,5.641327940752141
2.2757670879364014,5.757742949889392
2.2757670879364014,5.695925180340483
2.2757670879364014,5.65149716264307
2.2786879539489746,5.639013268250458
2.2786879539489746,5.735662652688276
2.2786879539489746,5.77244695585265
2.279690980911255,5.639566831778399
2.279690980911255,5.642283615466001
2.279690980911255,5.628720669423871
2.2806830406188965,5.626529979801867
2.2806830406188965,5.714814273348082
2.2806830406188965,5.738968548619794
2.281682014465332,5.690718438010965
2.281682014465332,5.644887323266327
2.281682014465332,5.655179282485332
2.282689094543457,5.710981340771376
2.282689094543457,5.670820212561316
2.282689094543457,5.661238150428009
2.2836899757385254,5.65339161296528
2.2836899757385254,5.61184916802924
2.2836899757385254,5.734609252669039
2.284687042236328,5.7736305328460125
2.284687042236328,5.7183987688756375
2.284687042236328,5.674398648648649
2.2856829166412354,5.742697831105126
2.2856829166412354,5.675094979320958
2.2856829166412354,5.704405501586995
2.2866830825805664,5.680699018947773
2.2866830825805664,5.618713705876696
2.2866830825805664,5.656133980956046
2.2876899242401123,5.643128335096662
2.2876899242401123,5.598269356545158
2.2876899242401123,5.583049355583342
2.28875994682312,5.741608108108108
2.28875994682312,5.72595808887179
2.28875994682312,5.675887890737713
2.289760112762451,5.748426661536981
2.289760112762451,5.720612551697605
2.289760112762451,5.696764008848707
2.2907581329345703,5.6728667211695685
2.2907581329345703,5.634068462056362
2.2907581329345703,5.627901635087045
2.2917680740356445,5.761051067615658
2.2917680740356445,5.722545849764357
2.2917680740356445,5.6915052899874965
2.292757987976074,5.637791449456573
2.292757987976074,5.598819149754737
2.292757987976074,5.764642699817255
2.293760061264038,5.686464105030296
2.293760061264038,5.687301519669135
2.293760061264038,5.649555448687122
2.294757127761841,5.769942252572858
2.294757127761841,5.695645570837742
2.294757127761841,5.6720730018274494
2.295767068862915,5.626391891891892
2.295767068862915,5.62653886698086
2.295767068862915,5.740903529864384
2.2967560291290283,5.680001846686545
2.2967560291290283,5.641064355102434
2.2967560291290283,5.6119926421083
2.297755002975464,5.748748384149274
2.297755002975464,5.722231768779457
2.297755002975464,5.721703183610659
2.2987539768218994,5.68355766086371
2.2987539768218994,5.65984885543907
2.2987539768218994,5.674398648648649
2.301693916320801,5.672655651202649
2.301693916320801,5.663146701138136
2.301693916320801,5.627183690565602
2.3026859760284424,5.645877722572073
2.3026859760284424,5.666031553912224
2.3026859760284424,5.667960945173031
2.303692102432251,5.781970073372235
2.303692102432251,5.76431558726674
2.303692102432251,5.688696357386331
2.3046839237213135,5.715596890827508
2.3046839237213135,5.696120958268338
2.3046839237213135,5.68702087064533
2.3056859970092773,5.66891654149094
2.3056859970092773,5.599995484044908
2.3056859970092773,5.639137558495581
2.30668306350708,5.690209101238277
2.30668306350708,5.62952383153273
2.30668306350708,5.629921067074932
2.3076889514923096,5.679084753596396
2.3076889514923096,5.752846544187031
2.3076889514923096,5.775297850829048
2.3086841106414804,5.633219803762976
2.3086841106414804,5.633091031640572
2.3086841106414804,5.725596529743679
2.309688091278076,5.74291494790764
2.309688091278076,5.695190941128892
2.310683012008667,5.7642161014501125
2.310683012008667,5.707666974791535
2.310683012008667,5.712290065861691
2.3116910457611084,5.688556733491247
2.3116910457611084,5.652594026229131
2.3116910457611084,5.655865734588943
2.31268310546875,5.6643978566063895
2.31268310546875,5.655216077377858
2.31268310546875,5.640223005372928
2.3136820793151855,5.623064229591541
2.3136820793151855,5.724568644443162
2.3136820793151855,5.792339986904694
2.314682960510254,5.651220704065323
2.314682960510254,5.64790633004025
2.314682960510254,5.765306165386022
2.315690040588379,5.73224671172993
2.315690040588379,5.688533210083387
2.315690040588379,5.656698827199723
2.3166840076446533,5.738584820998709
2.3166840076446533,5.692256716159224
2.3166840076446533,5.6491541490939206
2.317690134048462,5.653010168120633
2.317690134048462,5.621960179675313
2.317690134048462,5.600956304042213
2.31868314743042,5.65572688582048
2.31868314743042,5.6185310532093125
2.31868314743042,5.60851008146051
2.319689989089966,5.696909363144415
2.319689989089966,5.767910624530591
2.319689989089966,5.727564475128546
2.3206839561462402,5.622098185914841
2.3206839561462402,5.733057224565256
2.3206839561462402,5.732528048991855
2.3216841220855713,5.724645415679705
2.3216841220855713,5.697074701022589
2.3216841220855713,5.635017389797216
2.3226840496063232,5.76544767654592
2.3226840496063232,5.6976340054307
2.3226840496063232,5.6564363625859375
2.324765920639038,5.674547634178751
2.324765920639038,5.634602562250853
2.324765920639038,5.643396205249678
2.3257651329040527,5.722914322029004
2.3257651329040527,5.720105667571784
2.3257651329040527,5.702427219943381
2.3267581462860107,5.640223005372928
2.3267581462860107,5.678408438769811
2.3267581462860107,5.749855162054423
2.3277690410614014,5.6737507366110105
2.3277690410614014,5.640084561018353
2.3277690410614014,5.653273610067981
2.328758955001831,5.701333988098677
2.328758955001831,5.659738401987407
2.328758955001831,5.672478383114757
2.329759120941162,5.584343925125658
2.329759120941162,5.755836308664085
2.329759120941162,5.767669998266796
2.3307600021362314,5.6795029175573415
2.3307600021362314,5.652191465904058
2.3307600021362314,5.603014871839314
2.3317689895629883,5.756502816453867
2.3317689895629883,5.680876104916518
2.3317689895629883,5.653010168120633
2.332759141921997,5.779416199664914
2.332759141921997,5.751717151000443
2.332759141921997,5.689673724651915
2.333759069442749,5.626493153850598
2.333759069442749,5.6247134631309335
2.333759069442749,5.649582962620602
2.3347630500793457,5.679383918770581
2.3347630500793457,5.704193194291988
2.3347630500793457,5.664258839332138
2.33569598197937,5.631303151539661
2.33569598197937,5.788837021202843
2.33569598197937,5.713522618291063
2.336683988571167,5.651220704065323
2.336683988571167,5.65463176671096
2.336683988571167,5.63226157875479
2.337683916091919,5.68213090010977
2.337683916091919,5.649556540913205
2.337683916091919,5.61784735782926
2.3386831283569336,5.627053199684172
2.3386831283569336,5.706938894987195
2.3386831283569336,5.765872210025613
2.3396899700164804,5.640510948061702
2.3396899700164804,5.627175433782041
2.3396899700164804,5.706406416700369
2.340683937072754,5.648460916286326
2.340683937072754,5.672915419723842
2.340683937072754,5.642299670691548
2.3416829109191895,5.638307296782022
2.3416829109191895,5.732809386253781
2.3416829109191895,5.792197801721649
2.3426849842071533,5.625127582952992
2.3426849842071533,5.67110556646831
2.3426849842071533,5.762701571436824
2.3436920642852783,5.740486644712769
2.3436920642852783,5.686206549579216
2.3436920642852783,5.683064523273056
2.3446850776672363,5.779932366591561
2.3446850776672363,5.677293604483216
2.3446850776672363,5.659182872108922
2.347701072692871,5.684877881448958
2.347701072692871,5.619076472740579
2.347701072692871,5.606586385695303
2.348689079284668,5.6870440907427735
2.348689079284668,5.598759662603269
2.348689079284668,5.619363943613149
2.349684000015259,5.687485306295375
2.349684000015259,5.638296377607026
2.349684000015259,5.65313486240299
2.3506839275360107,5.700940088971056
2.3506839275360107,5.757593015194408
2.3506839275360107,5.698447820979452
2.3516900539398193,5.631717776879079
2.3516900539398193,5.685508598609587
2.3516900539398193,5.756644125406821
2.3526880741119385,5.661945288578198
2.3526880741119385,5.692396441157779
2.3526880741119385,5.638307296782022
2.3536829948425293,5.750523220097444
2.3536829948425293,5.709544432568799
2.3536829948425293,5.697074701022589
2.3546841144561768,5.609057354555434
2.3546841144561768,5.704360284630346
2.3546841144561768,5.769806719047894
2.3556900024414062,5.658333468137964
2.3556900024414062,5.65532584204749
2.3556900024414062,5.637072452673947
2.356682062149048,5.796458740154448
2.356682062149048,5.746648058813334
2.356682062149048,5.720448273537852
2.3576841354370117,5.607956000731796
2.3576841354370117,5.770798240799584
2.3576841354370117,5.772214700444855
2.3586819171905518,5.696515396614479
2.3586819171905518,5.660695043041193
2.3586819171905518,5.699654861632677
2.359692096710205,5.740169112407802
2.359692096710205,5.668656537061644
2.359692096710205,5.665057961176268
2.3606839179992676,5.6534123577329725
2.3606839179992676,5.618110900880081
2.3606839179992676,5.785049348123327
2.3616840839385986,5.691302838600342
2.3616840839385986,5.64737789589231
2.3616840839385986,5.635135647158513
2.362684965133667,5.75668396017486
2.362684965133667,5.68990592562636
2.362684965133667,5.697888381766711
2.3636910915374756,5.650665983014617
2.3636910915374756,5.775961561422768
2.3636910915374756,5.733304523658213
2.36468505859375,5.694977309492172
2.36468505859375,5.666847998151251
2.36468505859375,5.6282805621353065
2.3656840324401855,5.71192720550003
2.3656840324401855,5.712149835345775
2.3656840324401855,5.6513456005546265
2.366684913635254,5.602052130876038
2.366684913635254,5.729326405338265
2.366684913635254,5.759147784389624
2.367691993713379,5.632676305197681
2.367691993713379,5.653798876307124
2.367691993713379,5.609604223236467
2.368690013885498,5.731368796579814
2.368690013885498,5.717531168756139
2.368690013885498,5.67136435765594
2.370764970779419,5.768150711575866
2.370764970779419,5.754039531457623
2.370764970779419,5.689952972442082
2.371767997741699,5.719684369403201
2.371767997741699,5.683600439077938
2.371767997741699,5.607821903826524
2.3727619647979736,5.6750639359100274
2.3727619647979736,5.659706183680939
2.3727619647979736,5.659583713674968
2.373760938644409,5.732319371425271
2.373760938644409,5.715456592909276
2.373760938644409,5.718373158472471
2.3747589588165283,5.66889763514164
2.3747589588165283,5.619352350415006
2.3747589588165283,5.663024669247211
2.375767946243286,5.649403605060954
2.375767946243286,5.607818331503842
2.375767946243286,5.634731064763995
2.376758098602295,5.767159425732279
2.376758098602295,5.73643741695072
2.376758098602295,5.686625320160995
2.3777589797973633,5.644731512507943
2.3777589797973633,5.616876191576637
2.3777589797973633,5.602877337415988
2.3787600994110107,5.6615125320161015
2.3787600994110107,5.624835865734589
2.3787600994110107,5.679203044658848
2.379768133163452,5.732353712904655
2.379768133163452,5.684950237833882
2.379768133163452,5.720105667571784
2.38076114654541,5.633358079611763
2.38076114654541,5.646103924740501
2.38076114654541,5.627857376701909
2.3817660808563232,5.747521289502571
2.3817660808563232,5.75399973039074
2.3817660808563232,5.708451874747241
2.382761001586914,5.711027991218442
2.382761001586914,5.674945375238317
2.382761001586914,5.642288380803821
2.383768081665039,5.621814624376528
2.383768081665039,5.6430950517072045
2.383768081665039,5.758017043156739
2.384761095046997,5.725563233000175
2.384761095046997,5.692651356712307
2.384761095046997,5.654909396845572
2.3857600688934326,5.640072731912108
2.3857600688934326,5.614957921697768
2.3857600688934326,5.785663720222621
2.3867621421813965,5.7626598494039705
2.3867621421813965,5.686764910354921
2.3867621421813965,5.681926165578601
2.387769937515259,5.626761010649566
2.387769937515259,5.667821826795309
2.387769937515259,5.629911462245075
2.3887600898742676,5.674527413484316
2.3887600898742676,5.776006754674832
2.3887600898742676,5.765503788972981
2.389759063720703,5.728870664586824
2.389759063720703,5.686066959385291
2.389759063720703,5.638410995243323
2.390761137008667,5.656127457777265
2.390761137008667,5.644467733549021
2.390761137008667,5.643899835345772
2.3937010765075684,5.664084368440312
2.3937010765075684,5.72394274654804
2.3937010765075684,5.68178664278699
2.395693063735962,5.629506441735513
2.395693063735962,5.594225475186319
2.395693063735962,5.674785227338378
2.396688938140869,5.7651221907678085
2.396688938140869,5.66818195736322
2.396688938140869,5.685624631694495
2.3976850509643564,5.636773860419435
2.3976850509643564,5.772693998305314
2.3976850509643564,5.687950247462785
2.3986849784851074,5.652410725634064
2.3986849784851074,5.65873353457739
2.3986849784851074,5.632528424519037
2.3996920585632324,5.704725672578815
2.3996920585632324,5.728695452269533
2.3996920585632324,5.650221161438174
2.400684118270874,5.692346563444835
2.400684118270874,5.784055231382519
2.400684118270874,5.724157220713696
2.401685953140259,5.65148431451846
2.401685953140259,5.623592899647583
2.401685953140259,5.6039719510081465
2.402683973312378,5.703885300518037
2.402683973312378,5.6610788992239085
2.402683973312378,5.630039459240858
2.4036920070648193,5.714833660716006
2.4036920070648193,5.777713617193368
2.4036920070648193,5.6951171355942005
2.4046850204467773,5.62497397307759
2.4046850204467773,5.66543773951894
2.4046850204467773,5.667644963121304
2.405683994293213,5.766690507828297
2.405683994293213,5.678344541375393
2.405683994293213,5.63951881968918
2.4066860675811768,5.742492032083503
2.4066860675811768,5.751880601613803
2.4066860675811768,5.754665800065477
2.40769100189209,5.625379600207985
2.40769100189209,5.64281796079111
2.40769100189209,5.676135767519788
2.4086899757385254,5.678740361468985
2.4086899757385254,5.627847940377838
2.4086899757385254,5.64144534635161
2.4096851348876953,5.715145531226529
2.4096851348876953,5.736505594392127
2.4096851348876953,5.682042603077397
2.4106850624084473,5.634986249927784
2.4106850624084473,5.661738565678741
2.4106850624084473,5.635263003832304
2.4116921424865723,5.665057961176268
2.4116921424865723,5.648833684788261
2.4116921424865723,5.636081807152348
2.4126861095428467,5.752445702620987
2.4126861095428467,5.73601490554047
2.4126861095428467,5.688204691201109
2.413684129714966,5.666392291100967
2.413684129714966,5.632922155140872
2.413684129714966,5.758924547923046
2.4146840572357178,5.63114566603116
2.4146840572357178,5.6123325004333005
2.4146840572357178,5.6378570830203945
2.4157700538635254,5.725596529743679
2.4157700538635254,5.72704197238431
2.4157700538635254,5.735029045583223
2.417772054672241,5.598071417566969
2.417772054672241,5.644578812563792
2.417772054672241,5.7980145203843865
2.4187610149383545,5.643345383904326
2.4187610149383545,5.614124829086987
2.4187610149383545,5.685854878001811
2.4193530082702637,5.750084768039747
2.4193530082702637,5.702092769657405
2.4193530082702637,5.660261983168682
2.420759916305542,5.667485859957248
2.420759916305542,5.616731512507944
2.420759916305542,5.612344835056907
2.4217660427093506,5.6234456255897705
2.4217660427093506,5.719371386754483
2.4217660427093506,5.72707624646138
2.4227659702301034,5.695344348797351
2.4227659702301034,5.648571321277951
2.4227659702301034,5.67255555876519
2.423769950866699,5.656788236370291
2.423769950866699,5.632922155140872
2.423769950866699,5.68722661621122
2.4247589111328125,5.60657930845225
2.4247589111328125,5.629071528299344
2.4247589111328125,5.80264863173301
2.4257681369781494,5.698535443988677
2.4257681369781494,5.711247655362335
2.4257681369781494,5.662832606351225
2.426762104034424,5.626751978739385
2.426762104034424,5.637164692741734
2.426762104034424,5.588325110250929
2.4277710914611816,5.642929545323241
2.4277710914611816,5.622082548577811
2.4277710914611816,5.657777803454851
2.428769111633301,5.778329135132014
2.428769111633301,5.70990614709111
2.428769111633301,5.668062520461416
2.4297609329223633,5.732284355922739
2.4297609329223633,5.716313984054539
2.4297609329223633,5.699460473356829
2.4307610988616943,5.655433045429161
2.4307610988616943,5.645424576809751
2.4307610988616943,5.629624631694495
2.431770086288452,5.741608758449361
2.431770086288452,5.729011333217788
2.431770086288452,5.697808510023686
2.43276309967041,5.73143973751613
2.43276309967041,5.683019498526778
2.43276309967041,5.664463674966781
2.433759927749634,5.646366894871648
2.433759927749634,5.639241863577715
2.433759927749634,5.642236481021433
2.4347620010375977,5.732671076703833
2.4347620010375977,5.741890769734435
2.4347620010375977,5.699794788838177
2.4357340335845947,5.771276864636896
2.4357340335845947,5.703296406493733
2.4357340335845947,5.694531746490266
2.4366860389709473,5.658594584705455
2.4366860389709473,5.616448119475418
2.4366860389709473,5.605202616172704
2.4376840591430664,5.821000192578041
2.4376840591430664,5.726091801952743
2.4376840591430664,5.684531467252104
2.44069504737854,5.6293584936545535
2.44069504737854,5.627719201956594
2.44069504737854,5.770948379455775
2.441689968109131,5.656649286498356
2.441689968109131,5.645133398809868
2.441689968109131,5.639103385521984
2.4426839351654053,5.670270249581142
2.4426839351654053,5.659810286556127
2.4426839351654053,5.640060228782715
2.4436919689178467,5.716767365724961
2.4436919689178467,5.704585610568684
2.4436919689178467,5.692600265757699
2.4446849822998047,5.664881131203421
2.4446849822998047,5.655832977063956
2.4446849822998047,5.747521289502571
2.4456851482391357,5.646103924740501
2.4456851482391357,5.63911545053633
2.4456851482391357,5.632507125387564
2.4466850757598877,5.739390649373159
2.4466850757598877,5.712931230381112
2.4466850757598877,5.67699393379167
2.447695016860962,5.719479095653513
2.447695016860962,5.756562433801299
2.447695016860962,5.693045525449189
2.448686122894287,5.660227338378878
2.448686122894287,5.6284007741637305
2.448686122894287,5.635827363414024
2.4496870040893564,5.733410513798217
2.4496870040893564,5.684507640533827
2.4496870040893564,5.681228551620545
2.4506850242614746,5.638549473299055
2.4506850242614746,5.800383779151502
2.4506850242614746,5.718247655362337
2.4516921043395996,5.650637404433147
2.4516921043395996,5.670369027673464
2.4516921043395996,5.638272517187591
2.452686071395874,5.701000414042791
2.452686071395874,5.636785150307163
2.452686071395874,5.66680984844108
2.453685998916626,5.617137982167274
2.453685998916626,5.794039873283649
2.453685998916626,5.741505228493848
2.4546871185302734,5.623325211354402
2.4546871185302734,5.651161390028309
2.4546871185302734,5.61384908621719
2.455693006515503,5.6772511410249
2.455693006515503,5.650082413773183
2.455693006515503,5.707272132031505
2.456691026687622,5.723454214570457
2.456691026687622,5.753111401582991
2.456691026687622,5.724190854468774
2.457685947418213,5.663667114410616
2.457685947418213,5.637465913686522
2.457685947418213,5.618510023687099
2.4587619304656982,5.711387953280568
2.4587619304656982,5.66187761665415
2.4587619304656982,5.610696747356867
2.459770917892456,5.705257746451751
2.459770917892456,5.78121489783735
2.459770917892456,5.69315957016581
2.4607670307159424,5.65211681784043
2.4607670307159424,5.777808755560692
2.4607670307159424,5.734888208446472
2.461761951446533,5.65572688582048
2.461761951446533,5.692600265757699
2.461761951446533,5.61110459876365
2.4647669792175293,5.686553334488802
2.4647669792175293,5.649249927783235
2.4647669792175293,5.640891299324052
2.4657630920410156,5.603550585437248
2.4657630920410156,5.726901303753348
2.4657630920410156,5.754100564253664
2.466758966445923,5.742454792304581
2.466758966445923,5.719479095653513
2.466758966445923,5.699740462572457
2.4677720069885254,5.672458330926108
2.4677720069885254,5.668440040826545
2.4677720069885254,5.6038304735494044
2.468761920928955,5.6772511410249
2.468761920928955,5.695596972673176
2.468761920928955,5.644301519440754
2.469759941101074,5.629082009359293
2.469759941101074,5.631017399426118
2.469759941101074,5.762432838407763
2.470762014389038,5.6421252335008765
2.470762014389038,5.602867024861824
2.470762014389038,5.769718017601634
2.471769094467163,5.754524491112523
2.471769094467163,5.705619865387948
2.471769094467163,5.694252026883895
2.4727609157562256,5.639229158241378
2.4727609157562256,5.688229630057581
2.4727609157562256,5.7530700502628696
2.4737610816955566,5.612339004756677
2.4737610816955566,5.626051230573689
2.4737610816955566,5.782728854930961
2.4747629165649414,5.750790975792939
2.4747629165649414,5.682623779536658
2.4747629165649414,5.685321085369846
2.475774049758911,5.75163842509677
2.475774049758911,5.683390649373158
2.475774049758911,5.694252026883895
2.476762056350708,5.66352802973405
2.476762056350708,5.613428563175226
2.476762056350708,5.607258218267955
2.4777610301971444,5.709765916575193
2.4777610301971444,5.696688822770426
2.4777610301971444,5.64279093246288
2.4787631034851074,5.699740462572457
2.4787631034851074,5.679041818321875
2.4787631034851074,5.69190113524756
2.4797000885009766,5.625508406031545
2.4797000885009766,5.637869451345158
2.4797000885009766,5.598201167022936
2.4806909561157227,5.654060700598919
2.4806909561157227,5.632933040614709
2.4806909561157227,5.656510336626421
2.481687068939209,5.619338061124271
2.481687068939209,5.75371717988715
2.481687068939209,5.710156277081288
2.482686996459961,5.682065688370213
2.482686996459961,5.620563738517534
2.482686996459961,5.638272517187591
2.4836931228637695,5.779180830781676
2.4836931228637695,5.69097425231575
2.4836931228637695,5.635377452962813
2.4846861362457284,5.685345383904328
2.4846861362457284,5.660244997785351
2.4846861362457284,5.651161390028309
2.487704038619995,5.6588551620544205
2.487704038619995,5.750407254414852
2.487704038619995,5.711107357444104
2.4886879920959473,5.725247992373911
2.4886879920959473,5.707021496523966
2.4886879920959473,5.693045525449189
2.4896860122680664,5.733479837078976
2.4896860122680664,5.673949101623433
2.4896860122680664,5.668619263581566
2.490684986114502,5.647877751458781
2.490684986114502,5.75589690334508
2.490684986114502,5.748006720973675
2.4916939735412598,5.669732749821865
2.4916939735412598,5.6640656305968
2.4916939735412598,5.575837045275098
2.492685079574585,5.708533903364338
2.492685079574585,5.696070204325304
2.492685079574585,5.658299227762049
2.4936859607696533,5.807192828393707
2.4936859607696533,5.7285893273249
2.4936859607696533,5.683949144953493
2.494687080383301,5.640752787567163
2.494687080383301,5.617289906984806
2.494687080383301,5.628390798621141
2.495692014694214,5.740903730236679
2.495692014694214,5.645826631617464
2.495692014694214,5.65091489976313
2.496685028076172,5.721867597781501
2.496685028076172,5.754059448841643
2.496685028076172,5.696043816319063
2.4976861476898193,5.712430296377608
2.4976861476898193,5.640601233462361
2.4976861476898193,5.685764255589578
2.498685121536255,5.625112080420592
2.498685121536255,5.590931861074199
2.498685121536255,5.77742985344811
2.499692916870117,5.71268103298862
2.499692916870117,5.681344820613553
2.499692916870117,5.676972297648622
2.500684976577759,5.6253702312862295
2.500684976577759,5.630316010938434
2.500684976577759,5.6794601844897645
2.5017571449279785,5.670827127505922
2.5017571449279785,5.78481121574518
2.5017571449279785,5.709094690623375
2.5027570724487305,5.668042737882026
2.5027570724487305,5.641571051668688
2.5027570724487305,5.637327503033104
2.50376296043396,5.6034175669690125
2.50376296043396,5.75395925530071
2.50376296043396,5.724893692106227
2.504760980606079,5.653521246172512
2.504760980606079,5.627561345735359
2.504760980606079,5.630316010938434
2.505765914916992,5.724297821942344
2.505765914916992,5.703745238507907
2.505765914916992,5.629506441735513
2.5067670345306396,5.648447098811794
2.5067670345306396,5.780552906002659
2.5067670345306396,5.734888208446472
2.50777006149292,5.677111719336761
2.50777006149292,5.6137173820940935
2.50777006149292,5.600398347680398
2.5087599754333496,5.676832875960483
2.5087599754333496,5.592717179887148
2.5087599754333496,5.652302376413043
2.5107741355895996,5.742069116259365
2.5107741355895996,5.747764274847381
2.5107741355895996,5.698255589577676
2.5117719173431396,5.64869493712327
2.5117719173431396,5.739672593255918
2.5117719173431396,5.791579621391569
2.5127620697021484,5.687579366225663
2.5127620697021484,5.727745315539124
2.5127620697021484,5.63114566603116
2.513761043548584,5.63911545053633
2.513761043548584,5.6657160436767
2.513761043548584,5.676018217882798
2.5147640705108643,5.665159435361181
2.5147640705108643,5.714443873129587
2.5147640705108643,5.64281796079111
2.5157721042633057,5.711558919252028
2.5157721042633057,5.704025362528166
2.5157721042633057,5.673174649026518
2.5167689323425293,5.645133398809868
2.5167689323425293,5.621400504554471
2.5167689323425293,5.656004583357406
2.5177690982818604,5.684112696670325
2.5177690982818604,5.644329154389817
2.5177690982818604,5.630858397365532
2.5187621116638184,5.7527683575018775
2.5187621116638184,5.71990059602904
2.5187621116638184,5.659550079919886
2.5197720527648926,5.598481897664028
2.5197720527648926,5.786564215148189
2.5197720527648926,5.711138126600805
2.5207629203796387,5.632251872821461
2.5207629203796387,5.62427447185472
2.5207629203796387,5.650221161438174
2.5217621326446533,5.710356461956208
2.5217621326446533,5.7134615517938645
2.5217621326446533,5.688229630057581
2.522763967514038,5.64869493712327
2.522763967514038,5.651038448206137
2.522763967514038,5.813966491420648
2.5236990451812744,5.687670864867989
2.5236990451812744,5.694697657288117
2.5236990451812744,5.645576366822655
2.524686098098755,5.771231873591773
2.524686098098755,5.694138352880005
2.524686098098755,5.677272709765634
2.5256869792938232,5.6664118040711005
2.5256869792938232,5.620994135998614
2.5256869792938232,5.656788236370291
2.5266919136047363,5.790491579525104
2.5266919136047363,5.747983298669285
2.5266919136047363,5.700160446395902
2.527693033218384,5.689881391183777
2.527693033218384,5.644606312708225
2.527693033218384,5.641016869836501
2.5286920070648193,5.624283436362587
2.5286920070648193,5.7486504130799005
2.5286920070648193,5.758599702466924
2.529689073562622,5.752728253124578
2.529689073562622,5.726266239143415
2.529689073562622,5.67673618733992
2.530689001083374,5.660505372927378
2.530689001083374,5.620166098561442
2.530689001083374,5.67110556646831
2.533695936203003,5.703176077673263
2.533695936203003,5.841529622790312
2.533695936203003,5.79454289533922
2.534687042236328,5.805742902071673
2.534687042236328,5.753549194991056
2.534687042236328,5.745524381095274
2.5356950759887695,5.686335353069037
2.5356950759887695,5.718988420181968
2.5356950759887695,5.726336084021005
2.536687135696411,5.720185483870968
2.536687135696411,5.743104737722892
2.536687135696411,5.854730413372573
2.5376899242401123,5.78295644584223
2.5376899242401123,5.755443707080615
2.5376899242401123,5.716667171600593
2.538691997528076,5.768966140573605
2.538691997528076,5.702925731432859
2.538691997528076,5.697330053667263
2.53969407081604,5.641928030084444
2.53969407081604,5.675066574335892
2.53969407081604,5.7984612499278665
2.540687084197998,5.823993536845752
2.540687084197998,5.787444130263335
2.540687084197998,5.755683920980244
2.541685104370117,5.736249754746378
2.541685104370117,5.68842981899321
2.541685104370117,5.693721526535481
2.542685031890869,5.697721949718199
2.542685031890869,5.688683868082406
2.542685031890869,5.8343263027295285
2.543782949447632,5.7775215053763445
2.543782949447632,5.747700848288996
2.543782949447632,5.74225867043684
2.5447609424591056,5.712942812626234
2.5447609424591056,5.685687085232848
2.5447609424591056,5.818594480350857
2.545762062072754,5.778986285032795
2.545762062072754,5.716915430780772
2.545762062072754,5.720499990382212
2.546760082244873,5.844048300536674
2.546760082244873,5.797464510358359
2.546760082244873,5.780782873603016
2.547769069671631,5.674950372208437
2.547769069671631,5.7336485371342825
2.547769069671631,5.872412526208476
2.5487661361694336,5.769295323830957
2.5487661361694336,5.709000322195935
2.5487661361694336,5.720185483870968
2.5497589111328125,5.827677231807952
2.5497589111328125,5.769578625425587
2.5497589111328125,5.784185084732722
2.5507590770721444,5.738671417854463
2.5507590770721444,5.72183725739127
2.5507590770721444,5.783147613826533
2.551769971847534,5.740644632311923
2.551769971847534,5.739733899821109
2.551769971847534,5.681664646930963
2.552762985229492,5.830787523804029
2.552762985229492,5.781208734876027
2.552762985229492,5.761917835228037
2.5537619590759277,5.70815950622271
2.5537619590759277,5.707287956604534
2.5537619590759277,5.849755198414988
2.5547609329223633,5.749536182122454
2.5547609329223633,5.743386760151577
2.5547609329223633,5.698253308519439
2.556692123413086,5.829823705926482
2.556692123413086,5.732522332506203
2.556692123413086,5.726793385846461
2.5576889514923096,5.693469261546155
2.5576889514923096,5.694168258410756
2.5576889514923096,5.731677679035143
2.558687925338745,5.7957196606844015
2.558687925338745,5.776434113336026
2.558687925338745,5.757846048050473
2.55969500541687,5.711571816030931
2.55969500541687,5.716386495662378
2.5606930255889893,5.704546703983688
2.5606930255889893,5.704716833054417
2.5606930255889893,5.77411717352415
2.561692953109741,5.849833092888607
2.561692953109741,5.771470511858733
2.561692953109741,5.732699732625464
2.5626919269561768,5.777426847096389
2.5626919269561768,5.73512301152211
2.5626919269561768,5.734878758151077
2.5636940002441406,5.708579914209322
2.5636940002441406,5.68577682882259
2.5636940002441406,5.869092316348318
2.5646870136260986,5.778088916459885
2.5646870136260986,5.804744984323005
2.5646870136260986,5.737198121645797
2.565685987472534,5.779270125223613
2.565685987472534,5.755443707080615
2.565685987472534,5.737658183776713
2.5666890144348153,5.730062227095235
2.5666890144348153,5.721028319579895
2.5666890144348153,5.7317507261430745
2.567692995071411,5.722539788793352
2.567692995071411,5.679504472271914
2.567692995071411,5.701805451362841
2.568687915802002,5.81930896185585
2.568687915802002,5.845132494662127
2.568687915802002,5.761971492873218
2.5696871280670166,5.806367370688826
2.5696871280670166,5.795292688556755
2.5696871280670166,5.785889741666186
2.5706870555877686,5.729289543539731
2.5706870555877686,5.715932829361186
2.5706870555877686,5.693888659664915
2.57169508934021,5.70706854598265
2.57169508934021,5.872339950372209
2.57169508934021,5.803143603208494
2.5726869106292725,5.81245465212457
2.5726869106292725,5.842103362379056
2.5726869106292725,5.803624636928466
2.5736870765686044,5.718955161867391
2.5736870765686044,5.765182233058264
2.5736870765686044,5.678690855406159
2.574686050415039,5.799030815396156
2.574686050415039,5.778088916459885
2.574686050415039,5.684126906726681
2.5756959915161133,5.679759968838363
2.5756959915161133,5.73969629907477
2.5756959915161133,5.875874992786658
2.5766921043395996,5.707879234231635
2.5766921043395996,5.717228523477024
2.5766921043395996,5.820393963875586
2.579704999923706,5.818652413103274
2.579704999923706,5.808824917767903
2.579704999923706,5.721556244830438
2.580687999725342,5.827247936984247
2.580687999725342,5.77369191817185
2.580687999725342,5.7402599399849965
2.5816919803619385,5.776859570661896
2.5816919803619385,5.774732284032546
2.5816919803619385,5.7361089118433455
2.5826871395111084,5.7055572450805006
2.5826871395111084,5.693775520803277
2.5826871395111084,5.694700357781754
2.5836949348449707,5.86281326100756
2.5836949348449707,5.831338238405756
2.5836949348449707,5.719236039779177
2.584686040878296,5.8245063477407815
2.584686040878296,5.789718621963183
2.584686040878296,5.753549194991056
2.585685968399048,5.753225027410699
2.585685968399048,5.674415579856503
2.585685968399048,5.678272669128821
2.5866880416870117,5.76484537480524
2.5866880416870117,5.742540692865525
2.5866880416870117,5.672509218650817
2.587692975997925,5.704886221555389
2.587692975997925,5.724578913959259
2.587692975997925,5.846360090022507
2.588685989379883,5.709219396195203
2.588685989379883,5.71280254198165
2.588685989379883,5.837049007444169
2.5897600650787354,5.869166003039222
2.5897600650787354,5.8264494008117405
2.5897600650787354,5.735723613595707
2.5907609462738037,5.847013339873429
2.5907609462738037,5.764094235097236
2.5907609462738037,5.735056292919383
2.591768980026245,5.750765864543058
2.591768980026245,5.699512714717142
2.591768980026245,5.693775520803277
2.5927610397338867,5.758425375574662
2.5927610397338867,5.7361089118433455
2.5927610397338867,5.7233828264758495
2.593761920928955,5.807025939177103
2.593761920928955,5.820795352684324
2.593761920928955,5.830419023024987
2.594762086868286,5.713612287687306
2.594762086868286,5.708019370227172
2.594762086868286,5.741631239540654
2.5957720279693604,5.720780868293997
2.5957720279693604,5.744718102602573
2.5957720279693604,5.74173374112759
2.5967609882354736,5.823707542270184
2.5967609882354736,5.809625709311943
2.5967609882354736,5.802448208205897
2.5977609157562256,5.721483063073462
2.5977609157562256,5.72088784696174
2.5977609157562256,5.758751226268105
2.5987601280212402,5.753125454440533
2.5987601280212402,5.741772183430472
2.5987601280212402,5.68510408852213
2.599771022796631,5.8325878825475606
2.599771022796631,5.78683454036586
2.599771022796631,5.767544347625369
2.6007590293884277,5.683757598053359
2.6007590293884277,5.6984489872468105
2.6007590293884277,5.809855588897224
2.6026971340179443,5.776339084771194
2.6026971340179443,5.746794390905419
2.6026971340179443,5.68333900782888
2.6036949157714844,5.7168075095697
2.6036949157714844,5.866343960990248
2.6036949157714844,5.771612229980572
2.604686975479126,5.759033989266547
2.604686975479126,5.760023659761094
2.604686975479126,5.6905876709562
2.6056859493255615,5.7953964356473735
2.6056859493255615,5.735404697328177
2.6056859493255615,5.7350195673918485
2.606687068939209,5.748487737318945
2.606687068939209,5.699904004847364
2.606687068939209,5.762440172543135
2.607696056365967,5.7177898753534535
2.607696056365967,5.729113422586415
2.607696056365967,5.710901836035933
2.6086881160736084,5.868366961932791
2.6086881160736084,5.805885461750053
2.6086881160736084,5.775346586646663
2.609687089920044,5.784469194221632
2.609687089920044,5.799457989497374
2.609687089920044,5.817052715101852
2.610687017440796,5.749334410525709
2.610687017440796,5.739132658164541
2.610687017440796,5.679643901359955
2.6116950511932373,5.780924827360687
2.6116950511932373,5.761634937580549
2.6116950511932373,5.721623502029354
2.6126930713653564,5.69607125339027
2.6126930713653564,5.681688883759402
2.6126930713653564,5.827080904841595
2.6137659549713135,5.682780887529574
2.6137659549713135,5.745745138207628
2.6137659549713135,5.76361522111297
2.614767074584961,5.809055201300325
2.614767074584961,5.786457960644007
2.614767074584961,5.77690622655664
2.6157710552215576,5.721977763671688
2.6157710552215576,5.868297651335911
2.6157710552215576,5.779223738626965
2.616763114929199,5.746411045068959
2.616763114929199,5.704746186546637
2.616763114929199,5.725809134976052
2.6177680492401123,5.795202608344394
2.6177680492401123,5.757945486371593
2.6177680492401123,5.71381560774809
2.618762969970703,5.764562409833227
2.618762969970703,5.841386187893127
2.618762969970703,5.775488372093024
2.619770050048828,5.712132763960221
2.619770050048828,5.713114422836479
2.619770050048828,5.725949742243253
2.620764970779419,5.740887875815108
2.620764970779419,5.730906476619155
2.620764970779419,5.722152100525131
2.621762990951538,5.682641357454749
2.621762990951538,5.816767124473425
2.621762990951538,5.834367505337874
2.6227691173553467,5.728480673052878
2.6227691173553467,5.735827226037278
2.6227691173553467,5.712132763960221
2.625704050064087,5.750141328601382
2.625704050064087,5.731433055379228
2.625704050064087,5.702254842556794
2.6266889572143564,5.784567488025852
2.6266889572143564,5.7382871967992
2.6266889572143564,5.706648238982822
2.627692937850952,5.745886183084232
2.627692937850952,5.838070926385442
2.627692937850952,5.842103362379056
2.628688097000122,5.755667897743667
2.628688097000122,5.7077390982360985
2.628688097000122,5.708579914209322
2.629686117172241,5.752419220189663
2.629686117172241,5.742438628887992
2.629686117172241,5.732454267413008
2.6306960582733154,5.831051974532096
2.6306960582733154,5.7905208609844765
2.6306960582733154,5.721168792198049
2.631695032119751,5.683059947679228
2.631695032119751,5.741349351761016
2.631695032119751,5.839996845365188
2.6326940059661865,5.754679169792448
2.6326940059661865,5.704436695712388
2.6326940059661865,5.685128830284495
2.6336920261383057,5.823194394752533
2.6336920261383057,5.768252264989325
2.6336920261383057,5.713892896300998
2.634688138961792,5.686335353069037
2.634688138961792,5.788773991574817
2.634688138961792,5.8309088425952655
2.635694980621338,5.74546304845442
2.635694980621338,5.735619395233424
2.635694980621338,5.71993823455864
2.636770009994507,5.836045905707196
2.636770009994507,5.775488372093024
2.636770009994507,5.762766528170504
2.6377689838409424,5.702143487795025
2.6377689838409424,5.815196376017081
2.6377689838409424,5.842246797276242
2.6387641429901123,5.764322465231692
2.6387641429901123,5.724191865274011
2.6387641429901123,5.737376497970646
2.6397740840911865,5.81156751687922
2.6397740840911865,5.78102083213111
2.6397740840911865,5.773124911035451
2.640766143798828,5.783950593417585
2.640766143798828,5.731469309635102
2.640766143798828,5.808023856925771
2.641763925552368,5.774967684228749
2.641763925552368,5.769153673033642
2.641763925552368,5.728305057033489
2.642764091491699,5.855526458537711
2.642764091491699,5.77440067709235
2.642764091491699,5.753448915113393
2.643773078918457,5.67787696924231
2.643773078918457,5.741310808471349
2.643773078918457,5.837049007444169
2.644763946533203,5.705277107738472
2.644763946533203,5.696937686344663
2.644763946533203,5.680991401696578
2.6457629203796387,5.815079231346298
2.6457629203796387,5.780263565891472
2.6457629203796387,5.764943331986843
2.646765947341919,5.730520168503665
2.646765947341919,5.805423480870217
2.646765947341919,5.839074499394079
2.6497039794921884,5.787168234366285
2.6497039794921884,5.792419580856753
2.6497039794921884,5.740785576201742
2.6506900787353516,5.697330053667263
2.6506900787353516,5.794309514878719
2.6506900787353516,5.805885461750053
2.6516969203948975,5.7793181949333485
2.6516969203948975,5.749052186123454
2.6516969203948975,5.797232813010945
2.652688980102539,5.829620655163792
2.652688980102539,5.793456176544136
2.652688980102539,5.813564766191547
2.65368914604187,5.659093090580337
2.65368914604187,5.700463875584281
2.65368914604187,5.850760656510281
2.6546881198883057,5.786692451959143
2.6546881198883057,5.721871155288823
2.6546881198883057,5.746309317714043
2.6556949615478516,5.803624636928466
2.6556949615478516,5.872484159501414
2.6556949615478516,5.79808695923981
2.656688928604126,5.726546944428415
2.656688928604126,5.68974927866582
2.656688928604126,5.8445584857752895
2.657689094543457,5.794685152057245
2.657689094543457,5.734951603285436
2.657689094543457,5.749818541173755
2.658689022064209,5.780547406082289
2.658689022064209,5.84916688306692
2.658689022064209,5.798746032662012
2.659698009490967,5.706618010271799
2.659698009490967,5.686893877315482
2.659698009490967,5.744373838651971
2.6606900691986084,5.752460422798007
2.6606900691986084,5.721556244830438
2.6606900691986084,5.696350986785157
2.6616930961608887,5.856322234404756
2.6616930961608887,5.872410944082175
2.6616930961608887,5.82685348260142
2.6626880168914804,5.721342624117569
2.6626880168914804,5.719095600823284
2.6626880168914804,5.788773991574817
2.6636970043182373,5.802200050012504
2.6636970043182373,5.753972935541578
2.6636970043182373,5.725668527708851
2.6646900177001953,5.873566468540211
2.6646900177001953,5.814253799026679
2.6646900177001953,5.777947063688999
2.6656899452209473,5.722224306076519
2.6656899452209473,5.835902605459057
2.6656899452209473,5.809483082309038
2.6666910648345947,5.721977763671688
2.6666910648345947,5.706368034316272
2.6666910648345947,5.700912054936811
2.6672849655151367,5.748871015830881
2.6672849655151367,5.801968419989612
2.6672849655151367,5.755542573143286
2.6687660217285156,5.738850837709428
2.6687660217285156,5.7013036816896525
2.6687660217285156,5.841752803585513
2.6697709560394287,5.774212303075769
2.6697709560394287,5.780547406082289
2.6697709560394287,5.7607423827110615
2.6727781295776367,5.7147024400330855
2.6727781295776367,5.790947429164983
2.6727781295776367,5.857760286225403
2.6747660636901855,5.855526458537711
2.6747660636901855,5.7862229307326825
2.6747660636901855,5.743347375305364
2.675771951675415,5.733226210398753
2.675771951675415,5.70158361705811
2.675771951675415,5.717022746071134
2.6767709255218506,5.710870631119319
2.6767709255218506,5.722680295073768
2.6767709255218506,5.841035460788275
2.6777689456939697,5.816281580010387
2.6777689456939697,5.802342508704101
2.6777689456939697,5.752094783311212
2.6786949634552,5.7147024400330855
2.6786949634552,5.696350986785157
2.6786949634552,5.712068940312001
2.6796951293945312,5.791749499874968
2.6796951293945312,5.8835241695039135
2.6796951293945312,5.798692644314924
2.6806890964508057,5.7957196606844015
2.6806890964508057,5.751754356858444
2.6806890964508057,5.7383895300748256
2.6816890239715576,5.713331679073615
2.6816890239715576,5.71280254198165
2.6816890239715576,5.828701035835882
2.682687997817993,5.770382985169371
2.682687997817993,5.790185046261565
2.682687997817993,5.700714827745398
2.683695077896118,5.75251862484852
2.683695077896118,5.789149999038221
2.683695077896118,5.788397512839747
2.6846940517425537,5.709670840787119
2.6846940517425537,5.754835833958489
2.6846940517425537,5.736634615384617
2.685688018798828,5.743488420181968
2.685688018798828,5.719797795602748
2.685688018798828,5.739619077846385
2.68668794631958,5.84074852366938
2.68668794631958,5.797749293092504
2.68668794631958,5.7936893550310655
2.6876940727233887,5.735968068940311
2.6876940727233887,5.689582549483524
2.6876940727233887,5.76182997672495
2.688692092895508,5.774023188489429
2.688692092895508,5.739517081193375
2.688692092895508,5.714734722142074
2.6896889209747314,5.841529622790312
2.6896889209747314,5.832669244234137
2.6896889209747314,5.7485479254429
2.690688133239746,5.735225849731664
2.690688133239746,5.71839340604382
2.690688133239746,5.669885009713967
2.6916959285736084,5.800971444784273
2.6916959285736084,5.705356786311963
2.6916959285736084,5.702505626406602
2.6926870346069336,5.849037014061207
2.6926870346069336,5.769295323830957
2.6926870346069336,5.720291688306692
2.6936891078948975,5.699594816973474
2.6936891078948975,5.767737165060495
2.6936891078948975,5.830419023024987
2.6946909427642822,5.722118269952103
2.6946909427642822,5.726581279935368
2.6946909427642822,5.6646594148537135
2.6967711448669434,5.818709672610461
2.6967711448669434,5.79883506934426
2.6967711448669434,5.7984612499278665
2.697766065597534,5.726336084021005
2.697766065597534,5.852497056956547
2.697766065597534,5.856973902129377
2.6987640857696533,5.760600900225056
2.6987640857696533,5.735686383134245
2.6987640857696533,5.724472945159366
2.6997721195220947,5.721168792198049
2.6997721195220947,5.7518122222863415
2.6997721195220947,5.741835636793814
2.7007639408111572,5.693609060919076
2.7007639408111572,5.72001067574586
2.7007639408111572,5.848462466578182
2.7017650604248047,5.779837805605246
2.7017650604248047,5.773455912054936
2.7017650604248047,5.738953305634101
2.702763080596924,5.74225867043684
2.702763080596924,5.680457282589878
2.702763080596924,5.735507602862255
2.7037720680236816,5.692770264681555
2.7037720680236816,5.778892535633909
2.7037720680236816,5.877894358204935
2.7047619819641113,5.752801185873391
2.7047619819641113,5.727742493315636
2.7047619819641113,5.699454815626984
2.7057621479034424,5.746894973743436
2.7057621479034424,5.69016847481101
2.7057621479034424,5.735301185873392
2.706761121749878,5.727566002077443
2.706761121749878,5.83121712158809
2.706761121749878,5.794116125185143
2.7077019214630127,5.816366610883489
2.7077019214630127,5.755825268817205
2.7077019214630127,5.75298420759036
2.708688974380493,5.746794390905419
2.708688974380493,5.716947847538808
2.708688974380493,5.714281426125763
2.7096869945526123,5.683593629176526
2.7096869945526123,5.738184257602862
2.7096869945526123,5.853657428780272
2.7106900215148926,5.75572633543001
2.7106900215148926,5.708237972954777
2.7106900215148926,5.732663108084713
2.711696147918701,5.817509511993382
2.711696147918701,5.795202608344394
2.711696147918701,5.808001000250062
2.71268892288208,5.706117519764556
2.71268892288208,5.710029209225383
2.71268892288208,5.789292154769462
2.7136881351470947,5.783382509088811
2.7136881351470947,5.731187893127129
2.7136881351470947,5.723454325119741
2.714693069458008,5.809799541231461
2.714693069458008,5.801060380479738
2.714693069458008,5.774637659414855
2.7156951427459717,5.690727403004597
2.7156951427459717,5.684659780329698
2.7156951427459717,5.798176467193721
2.716686964035034,5.711540106180392
2.716686964035034,5.700043972531594
2.716686964035034,5.69856135187643
2.7197070121765137,5.842246797276242
2.7197070121765137,5.776764239136707
2.7197070121765137,5.791465053763441
2.720689058303833,5.736775491949911
2.720689058303833,5.711322445996115
2.720689058303833,5.706867447631137
2.7216899394989014,5.697022447919672
2.7216899394989014,5.801113869813607
2.7216899394989014,5.79443874430146
2.722693920135498,5.719797795602748
2.722693920135498,5.7313961278781225
2.722693920135498,5.674532286917883
2.7236900329589844,5.838868082405216
2.7236900329589844,5.793262584876989
2.7236900329589844,5.737543866735914
2.724687099456787,5.720959446592417
2.724687099456787,5.742360061169138
2.724687099456787,5.861517802527556
2.7256879806518564,5.755966616654163
2.7256879806518564,5.7103410227556886
2.7256879806518564,5.74387163136938
2.7266881465911865,5.81759420624387
2.7266881465911865,5.782814424760037
2.7266881465911865,5.712522000692481
2.727695941925049,5.667282445611403
2.727695941925049,5.803319387539193
2.727695941925049,5.811455556196742
2.728687047958374,5.757576884605767
2.728687047958374,5.699764037163137
2.728687047958374,5.741654836786118
2.7296879291534424,5.775771034104681
2.7296879291534424,5.77251087771943
2.7296879291534424,5.726758006809394
2.73068904876709,5.684520149268086
2.73068904876709,5.703596283686305
2.73068904876709,5.865555456171736
2.731696128845215,5.721099986535094
2.731696128845215,5.712489853232539
2.731696128845215,5.718145988420182
2.732689142227173,5.782153701887009
2.732689142227173,5.792072219978071
2.732689142227173,5.767028911073922
2.733694076538086,5.728514436301384
2.733694076538086,5.872195741243003
2.733694076538086,5.805346899224806
2.734689950942993,5.714776261373035
2.734689950942993,5.696853968299767
2.734689950942993,5.683987309327331
2.7356960773468018,5.807430357589396
2.7356960773468018,5.758947409929405
2.7356960773468018,5.732803883663222
2.7366931438446045,5.772888635620443
2.7366931438446045,5.81759420624387
2.7366931438446045,5.784611248966089
2.7376909255981445,5.682756246753997
2.7376909255981445,5.677922480620155
2.7376909255981445,5.721521606363129
2.7386929988861084,5.760980879835343
2.7386929988861084,5.738953305634101
2.7386929988861084,5.758478662934964
2.7397730350494394,5.821537403581666
2.7397730350494394,5.783992772231518
2.7397730350494394,5.7837589204993565
2.7407710552215576,5.722329736280224
2.7407710552215576,5.74524215669302
2.7407710552215576,5.718955161867391
2.743778944015503,5.744294866985977
2.743778944015503,5.731217717891012
2.743778944015503,5.721099986535094
2.7447640895843506,5.846882460999865
2.7447640895843506,5.779221382268645
2.7447640895843506,5.739517081193375
2.745763063430786,5.744777785792602
2.745763063430786,5.751247100236597
2.745763063430786,5.7675955142631805
2.74676513671875,5.689974277223151
2.74676513671875,5.699174812934003
2.74676513671875,5.864765941485372
2.747771978378296,5.724929674726374
2.747771978378296,5.683682362898416
2.747771978378296,5.690281378036817
2.748769998550415,5.750201011791408
2.748769998550415,5.74506007751938
2.748769998550415,5.696434166233866
2.7497689723968506,5.651231067382232
2.7497689723968506,5.747235534845248
2.7497689723968506,5.859646584723104
2.750770092010498,5.71660153019024
2.750770092010498,5.692294852559293
2.750770092010498,5.694923942524092
2.7517740726470947,5.726862629118818
2.7517740726470947,5.726018581568469
2.7517740726470947,5.730973801142593
2.7527730464935303,5.799119919402927
2.7527730464935303,5.782054263565892
2.7527730464935303,5.724262455036835
2.7537660598754883,5.660686662050127
2.7537660598754883,5.720116206936349
2.7537660598754883,5.80468971088926
2.754765033721924,5.781017802527554
2.754765033721924,5.778887991228576
2.754765033721924,5.745624660972935
2.755774974822998,5.836780618231481
2.755774974822998,5.833815376921154
2.755774974822998,5.795755813953488
2.756765127182007,5.69822439263662
2.756765127182007,5.774306826706676
2.756765127182007,5.828639534883722
2.757766008377075,5.790986477388578
2.757766008377075,5.730307120049243
2.757766008377075,5.711895680650932
2.758765935897827,5.81759420624387
2.758765935897827,5.750342224979321
2.758765935897827,5.713546511627907
2.759740114212036,5.728514436301384
2.759740114212036,5.685916459884202
2.759740114212036,5.705465751053147
2.760690927505493,5.699064198741992
2.760690927505493,5.758478662934964
2.760690927505493,5.693693519533729
2.761690139770508,5.774448645815299
2.761690139770508,5.849467924673476
2.761690139770508,5.800578740839055
2.7626900672912598,5.703005578317657
2.7626900672912598,5.675205969761671
2.7626900672912598,5.732663108084713
2.7636971473693848,5.665451891819108
2.7636971473693848,5.808943375266893
2.7636971473693848,5.807343677265469
2.766709089279175,5.777801844691942
2.766709089279175,5.751529661261469
2.766709089279175,5.7345596399099765
2.7676990032196045,5.674671648681401
2.7676990032196045,5.787392694327426
2.7676990032196045,5.75975200530902
2.768688917160034,5.719764066016504
2.768688917160034,5.727074600380864
2.768688917160034,5.792356800738646
2.7696869373321533,5.745624660972935
2.7696869373321533,5.706867447631137
2.7696869373321533,5.69016847481101
2.7706940174102783,5.74084855829342
2.7706940174102783,5.861517802527556
2.7706940174102783,5.821788759689923
2.7716970443725586,5.70395542635659
2.7716970443725586,5.688631422278646
2.7716970443725586,5.681246056706484
2.7726869583129883,5.738671417854463
2.7726869583129883,5.744193644564986
2.7726869583129883,5.732203382576414
2.7736949920654297,5.805917407236424
2.7736949920654297,5.8084289822455615
2.7736949920654297,5.790236482197472
2.7746880054473877,5.746229942100911
2.7746880054473877,5.66847065612557
2.7746880054473877,5.735366726296959
2.775696039199829,5.838787764248754
2.775696039199829,5.84017464943159
2.775696039199829,5.761971492873218
2.776689052581787,5.732803883663222
2.776689052581787,5.711367418777772
2.776689052581787,5.711119294246639
2.777688980102539,5.673579611248966
2.777688980102539,5.774258891645989
2.777688980102539,5.839521534229712
2.7786879539489746,5.746853771135092
2.7786879539489746,5.78333275626599
2.7786879539489746,5.681385586781311
2.779695987701416,5.844350587646912
2.779695987701416,5.811369178833169
2.779695987701416,5.766462307884663
2.7806880474090576,5.765562179006291
2.7806880474090576,5.731640145613326
2.7806880474090576,5.710979023602054
2.781693935394287,5.656991555581202
2.781693935394287,5.770949723007676
2.781693935394287,5.820192158616576
2.782763957977295,5.804744984323005
2.782763957977295,5.770524669628946
2.782763957977295,5.757294054282801
2.7837741374969482,5.6881252091869134
2.7837741374969482,5.7171294554407845
2.7837741374969482,5.849545751822572
2.784764051437378,5.751712985938792
2.784764051437378,5.676970713832304
2.784764051437378,5.697273770365668
2.7857630252838135,5.746088829899782
2.7857630252838135,5.717055802412141
2.7857630252838135,5.736737184296075
2.78676700592041,5.797659886125377
2.78676700592041,5.877605603323907
2.78676700592041,5.760600900225056
2.787774085998535,5.7042664993171375
2.787774085998535,5.708269144209129
2.787774085998535,5.646825081270317
2.7897770404815674,5.7646602996903065
2.7897770404815674,5.757435469444284
2.7897770404815674,5.699764037163137
2.790769100189209,5.775441379575663
2.790769100189209,5.7203259564891225
2.790769100189209,5.743730552830516
2.791774034500122,5.710730394136996
2.791774034500122,5.669210115028756
2.791774034500122,5.855967030219093
2.7927660942077637,5.809284946236559
2.7927660942077637,5.782863638986669
2.7927660942077637,5.7834748110104455
2.7937660217285156,5.703986294650586
2.7937660217285156,5.792409044568835
2.7937660217285156,5.838787764248754
2.7947659492492676,5.726090349510455
2.7947659492492676,5.715759098428453
2.7947659492492676,5.713860412218439
2.7957749366760254,5.852419162482929
2.7957749366760254,5.79321054302037
2.7957749366760254,5.772132648546752
2.7967710494995117,5.700743810952737
2.7967710494995117,5.880635274203166
2.7967710494995117,5.80885696424106
2.797765016555786,5.722224306076519
2.797765016555786,5.695931386692827
2.797765016555786,5.696574100255834
2.7987661361694336,5.805600342393292
2.7987661361694336,5.792084944313
2.7987661361694336,5.716741935483871
2.799776077270508,5.704126396983861
2.799776077270508,5.725668527708851
2.799776077270508,5.829477523226962
2.8007659912109375,5.719657356646855
2.8007659912109375,5.74084855829342
2.8007659912109375,5.688238886644738
2.8017659187316895,5.821276588377866
2.8017659187316895,5.820906976744185
2.8017659187316895,5.7824376767268735
2.802765130996704,5.691705527343374
2.802765130996704,5.7383895300748256
2.802765130996704,5.821478831246272
2.8037009239196777,5.736352862254026
2.8037009239196777,5.760927693461827
2.8037009239196777,5.727284652893992
2.80469012260437,5.834980158501165
2.80469012260437,5.758142545251697
2.80469012260437,5.7278831342451
2.8056910037994394,5.732558990709215
2.8056910037994394,5.726054802162079
2.8056910037994394,5.743629465058572
2.8066909313201904,5.702394843903284
2.8066909313201904,5.7435894742916505
2.8066909313201904,5.844924731182797
2.8076980113983154,5.734597139669533
2.8076980113983154,5.801006217900628
2.8076980113983154,5.755401225306327
2.808690071105957,5.72183725739127
2.808690071105957,5.687871294746763
2.808690071105957,5.697413704387636
2.8096909523010254,5.679341580587455
2.8096909523010254,5.77369191817185
2.8096909523010254,5.827473676111336
2.8127081394195557,5.806055541113038
2.8127081394195557,5.723826535721163
2.8136911392211914,5.739200048141728
2.8136911392211914,5.696134411708069
2.8136911392211914,5.769854400154054
2.814690113067627,5.810260157904872
2.814690113067627,5.808372125938765
2.814690113067627,5.754615954169073
2.815700054168701,5.732058309262468
2.815700054168701,5.717528422876949
2.815700054168701,5.731284575389948
2.816694974899292,5.730474918159061
2.816694974899292,5.725620378393992
2.816694974899292,5.815661399961488
2.817695140838623,5.82092154342384
2.817695140838623,5.773358983246678
2.817695140838623,5.764887574619681
2.818690061569214,5.726076025418833
2.818690061569214,5.722454573464279
2.818690061569214,5.712741483728096
2.8196990489959717,5.744200606585789
2.8196990489959717,5.843617826882341
2.8196990489959717,5.801938744463702
2.8206911087036133,5.746663547082611
2.8206911087036133,5.769242995378393
2.8206911087036133,5.745816955517042
2.821690082550049,5.728961688811863
2.821690082550049,5.729173656845753
2.821690082550049,5.831985364914307
2.822690963745117,5.719321894858463
2.822690963745117,5.721537045060659
2.822690963745117,5.85703884074716
2.823698043823242,5.791479419410745
2.823698043823242,5.745816955517042
2.823698043823242,5.782916483728094
2.8246889114379883,5.757177835547854
2.8246889114379883,5.725091873676102
2.8246889114379883,5.683528480647027
2.825766086578369,5.849537059503177
2.825766086578369,5.805253466204506
2.825766086578369,5.830301718659735
2.826766014099121,5.7809288368958205
2.826766014099121,5.721537045060659
2.826766014099121,5.716889586943965
2.827773094177246,5.669505025996534
2.827773094177246,5.722487868284229
2.827773094177246,5.825039148854227
2.8287720680236816,5.752012319468517
2.8287720680236816,5.743175072212595
2.8287720680236816,5.712601193914885
2.829766035079956,5.815518582707492
2.829766035079956,5.801278711727325
2.829766035079956,5.762085788561525
2.8307650089263916,5.809601607933756
2.8307650089263916,5.842164818024265
2.8307650089263916,5.796785157904872
2.8317739963531494,5.760770777970345
2.8317739963531494,5.714004092046987
2.8317739963531494,5.695295099171963
2.8327651023864746,5.837986183323705
2.8327651023864746,5.778468322742152
2.8327651023864746,5.7561297227036405
2.8337619304656982,5.738146745619102
2.8337619304656982,5.835363171577123
2.8337619304656982,5.799996692663201
2.83569598197937,5.769190121317157
2.83569598197937,5.749086655112652
2.83569598197937,5.713302642980937
2.8366920948028556,5.754474653379549
2.8366920948028556,5.74230125168496
2.8366920948028556,5.714784228769498
2.837692975997925,5.691064736183323
2.837692975997925,5.810083911034085
2.837692975997925,5.831412478336222
2.8386900424957284,5.786985932986714
2.8386900424957284,5.775769689967264
2.8386900424957284,5.743316137107646
2.8396990299224854,5.760728013672251
2.8396990299224854,5.745393659734257
2.8396990299224854,5.66829178702099
2.8406901359558105,5.715266700365878
2.8406901359558105,5.6807608318890805
2.8406901359558105,5.905293683805123
2.841689109802246,5.805021177546698
2.841689109802246,5.795880300404392
2.841689109802246,5.740891613710764
2.8426899909973145,5.735965193529752
2.8426899909973145,5.751548315039476
2.8426899909973145,5.693250129982669
2.8436970710754403,5.68092295879068
2.8436970710754403,5.714845830926247
2.8436970710754403,5.849537059503177
2.8446950912475586,5.8328446947814365
2.8446950912475586,5.7557463604852686
2.8446950912475586,5.769809816098594
2.845690965652466,5.763896581937223
2.845690965652466,5.735120219526286
2.845690965652466,5.731988214904679
2.846766948699951,5.740290082803775
2.846766948699951,5.714254072790295
2.846766948699951,5.735824364529174
2.847774028778076,5.718090121317157
2.847774028778076,5.681876949740033
2.847774028778076,5.707981975736569
2.8487629890441895,5.882324537839398
2.8487629890441895,5.801136265164645
2.8487629890441895,5.774680666281533
2.8497650623321533,5.698905834777585
2.8497650623321533,5.6929704939341415
2.8497650623321533,5.808800072212595
2.8507659435272217,5.8200068457539
2.8507659435272217,5.75665398132101
2.8507659435272217,5.7384285384171
2.8517749309539804,5.837738898517236
2.8517749309539804,5.805627797034471
2.8517749309539804,5.771085162719044
2.852766990661621,5.72290944540728
2.852766990661621,5.719915641247834
2.852766990661621,5.867087001733102
2.8537659645080566,5.752779043905257
2.8537659645080566,5.749510254188331
2.8537659645080566,5.697393380512229
2.8547661304473877,5.820635706720585
2.8547661304473877,5.788593115732718
2.8547661304473877,5.73044020797227
2.8557751178741455,5.694482476410553
2.8557751178741455,5.792901863084921
2.8557751178741455,5.842083265934913
2.858705997467041,5.74860057770075
2.858705997467041,5.73248069516657
2.858705997467041,5.736492586173696
2.8596999645233154,5.703807452339688
2.8596999645233154,5.739237319468516
2.8596999645233154,5.830672443674177
2.8606929779052734,5.821664813210092
2.8606929779052734,5.770518341998844
2.8606929779052734,5.748459445407279
2.8616931438446045,5.802883468130176
2.8616931438446045,5.747894916233391
2.8616931438446045,5.749870768341999
2.8626909255981445,5.741136067783556
2.8626909255981445,5.6901115540150204
2.8626909255981445,5.67077794627383
2.863697052001953,5.746099152705566
2.863697052001953,5.747086842865396
2.863697052001953,5.71052768149432
2.864690065383911,5.710137175043329
2.864690065383911,5.83876450028885
2.864690065383911,5.841958781051414
2.865697145462036,5.673920970537262
2.865697145462036,5.872282004621606
2.865697145462036,5.804255632582323
2.8666889667510986,5.822151126516465
2.8666889667510986,5.728151660889659
2.8666889667510986,5.727273762757559
2.86769700050354,5.795127931831312
2.86769700050354,5.757036433660697
2.86769700050354,5.74856155401502
2.868690013885498,5.702883521086077
2.868690013885498,5.691204486809166
2.868690013885498,5.700391093780089
2.8697659969329834,5.721818029077605
2.8697659969329834,5.703723642403235
2.8697659969329834,5.672388532640092
2.8707680702209473,5.738005849220104
2.8707680702209473,5.814915366839977
2.8707680702209473,5.778042600616213
2.871774911880493,5.710277397458118
2.871774911880493,5.701650972462931
2.871774911880493,5.80780153090699
2.8727669715881348,5.81345403427691
2.8727669715881348,5.764887574619681
2.8727669715881348,5.7303342239553245
2.8737659454345703,5.816518303485463
2.8737659454345703,5.850606537646833
2.8737659454345703,5.765835027922203
2.8747639656066895,5.704087627575582
2.8747639656066895,5.684342653572116
2.8747639656066895,5.854149841132292
2.8757729530334473,5.781401906412478
2.8757729530334473,5.74648359329867
2.8757729530334473,5.699438686693627
2.876771926879883,5.838846524167148
2.876771926879883,5.763275067398421
2.876771926879883,5.765355285961872
2.8777730464935303,5.728151660889659
2.8777730464935303,5.704087627575582
2.8777730464935303,5.870840352397457
2.8787660598754883,5.731003119584056
2.8787660598754883,5.729243009820913
2.8787660598754883,5.746342461005199
2.8797740936279297,5.824581311380705
2.8797740936279297,5.789588354515695
2.8797740936279297,5.738569434816099
2.881700038909912,5.783342408049296
2.881700038909912,5.860514375120355
2.881700038909912,5.800048690544965
2.8826911449432373,5.80619812247256
2.8826911449432373,5.692042990564221
2.8826911449432373,5.693300746196803
2.8836989402770996,5.743072357019065
2.8836989402770996,5.809513316002311
2.8836989402770996,5.853783092624687
2.8846919536590576,5.733184671673405
2.8846919536590576,5.692856422106682
2.8846919536590576,5.803506027344502
2.8856899738311768,5.83292783073368
2.8856899738311768,5.818977469670711
2.8856899738311768,5.7798873964952815
2.886695146560669,5.862174465626806
2.886695146560669,5.797446100519933
2.886695146560669,5.803130517042173
2.8876991271972656,5.763515309069901
2.8876991271972656,5.712491267090313
2.8876991271972656,5.690275635470826
2.888690948486328,5.769996071634894
2.888690948486328,5.7214287694974
2.888690948486328,5.747855724051607
2.889694929122925,5.741982052763336
2.889694929122925,5.714144381860197
2.889694929122925,5.882180069324089
2.8906960487365723,5.740468722318505
2.8906960487365723,5.703023541305604
2.8906960487365723,5.679432611207394
2.891698122024536,5.823523627960718
2.891698122024536,5.760005873290969
2.891698122024536,5.734416074523398
2.8927719593048096,5.804878663585596
2.8927719593048096,5.845420566146736
2.8927719593048096,5.762709055459273
2.893770933151245,5.763558073367996
2.893770933151245,5.706496918929329
2.893770933151245,5.677480820335068
2.8947670459747314,5.759016060080878
2.8947670459747314,5.746419564798769
2.8947670459747314,5.738673599075678
2.8957741260528556,5.856319868091664
2.8957741260528556,5.769473396880416
2.8957741260528556,5.751972116310418
2.896765947341919,5.743110032736376
2.896765947341919,5.731249393414212
2.896765947341919,5.774777046023493
2.8977670669555664,5.813059618717505
2.8977670669555664,5.7317067590987865
2.8977670669555664,5.730368293857116
2.898766040802002,5.893161395147313
2.898766040802002,5.767490467937608
2.898766040802002,5.783579077604469
2.8997750282287598,5.714675043327556
2.8997750282287598,5.7156573079145
2.8997750282287598,5.819349441555941
2.9007720947265625,5.7902495667244365
2.9007720947265625,5.773404713075293
2.9007720947265625,5.694788128249567
2.9017651081085205,5.8170895725014455
2.9017651081085205,5.836879164259581
2.9017651081085205,5.726464139225881
2.9047069549560547,5.707112266512613
2.9047069549560547,5.731284575389948
2.9047069549560547,5.883696668592336
2.9056921005249023,5.755140381282496
2.9056921005249023,5.818033622183708
2.9056921005249023,5.798300173310228
2.9066920280456543,5.753768149431927
2.9066920280456543,5.769712728673214
2.9066920280456543,5.713052291546313
2.9076991081237793,5.844048401694589
2.9076991081237793,5.766684652416715
2.9076991081237793,5.755605059695744
2.9086949825286874,5.724984642788369
2.9086949825286874,5.811082452339688
2.9086949825286874,5.847079915270556
2.9096901416778556,5.729067976121702
2.9096901416778556,5.710978509532064
2.9096901416778556,5.720056065857885
2.910689115524292,5.819033578856152
2.910689115524292,5.790391777392643
2.910689115524292,5.747471519352975
2.9116950035095215,5.732234724629308
2.9116950035095215,5.858123820527633
2.9116950035095215,5.807249133448874
2.912691116333008,5.780124436741768
2.912691116333008,5.738710331215097
2.912691116333008,5.726249677450414
2.9136910438537598,5.812400900250338
2.9136910438537598,5.77633691507799
2.9136910438537598,5.76611823608704
2.914695978164673,5.717310658578858
2.914695978164673,5.712320614288466
2.914695978164673,5.86715554592721
2.9152770042419434,5.773919266320045
2.9152770042419434,5.692437069131524
2.9152770042419434,5.748177180820335
2.916692018508911,5.746906990179086
2.916692018508911,5.784951545349509
2.916692018508911,5.6996054303870585
2.9176909923553467,5.738673599075678
2.9176909923553467,5.684621817831696
2.9176909923553467,5.777709618717505
2.9186930656433114,5.748741709994223
2.9186930656433114,5.732516247833622
2.9186930656433114,5.70467621798575
2.91969895362854,5.760571480839593
2.91969895362854,5.7567953495089546
2.91969895362854,5.738710331215097
2.920691967010498,5.829013633737724
2.920691967010498,5.824381542461007
2.920691967010498,5.804398180242634
2.9216909408569336,5.726919584055459
2.9216909408569336,5.717949696707105
2.9216909408569336,5.626703254380898
2.922689914703369,5.798249085307145
2.922689914703369,5.784147111496246
2.922689914703369,5.7767623339110346
2.923699140548706,5.830613133063738
2.923699140548706,5.81282904871943
2.923699140548706,5.819319280762564
2.924691915512085,5.740082900057771
2.924691915512085,5.710587329096861
2.924691915512085,5.675550933949547
2.9256911277770996,5.7779473329482
2.9256911277770996,5.761336655112651
2.9256911277770996,5.7707044290390925
2.9277849197387695,5.767534276911227
2.9277849197387695,5.876977079722704
2.9277849197387695,5.797964326978625
2.928769111633301,5.734556903523974
2.928769111633301,5.747612651646447
2.928769111633301,5.70083821490468
2.9297690391540527,5.878856686886194
2.9297690391540527,5.797923652031581
2.9297690391540527,5.752960985942615
2.930767059326172,5.738146745619102
2.930767059326172,5.780596933371846
2.930767059326172,5.715345657616022
2.9317779541015625,5.676526593491239
2.9317779541015625,5.684505319661084
2.9317779541015625,5.836900866551126
2.932774066925049,5.836675351434623
2.932774066925049,5.7638410793375705
2.932774066925049,5.713692778740613
2.9337661266326904,5.702097790294628
2.9337661266326904,5.781354761217022
2.9337661266326904,5.834503639514732
2.9347660541534424,5.740186794723666
2.9347660541534424,5.737337762372425
2.9347660541534424,5.696999807433083
2.935774087905884,5.84511558829193
2.935774087905884,5.80865742345465
2.935774087905884,5.806911029270172
2.9367661476135254,5.707953196610823
2.9367661476135254,5.7214287694974
2.9367661476135254,5.86845909878683
2.9377670288085938,5.784619102638167
2.9377670288085938,5.723860167533218
2.9377670288085938,5.68092295879068
2.9386980533599854,5.714924585981129
2.9386980533599854,5.688599436741767
2.9386980533599854,5.829729236472176
2.9396989345550537,5.782158992875025
2.9396989345550537,5.768057019064125
2.9396989345550537,5.719775216637781
2.9406909942626953,5.722595132871173
2.9406909942626953,5.743213388214905
2.9406909942626953,5.685319728480646
2.9416909217834473,5.83501640670133
2.9416909217834473,5.788264919121897
2.9416909217834473,5.781732967456192
2.9426920413970947,5.737655141536684
2.9426920413970947,5.74799689004429
2.9426920413970947,5.787412261698441
2.943700075149536,5.755988388214905
2.943700075149536,5.692322491815905
2.943700075149536,5.696807047949162
2.9446909427642822,5.806429501251685
2.9446909427642822,5.8075704217215485
2.9446909427642822,5.722379997111497
2.9456911087036133,5.844702772963605
2.9456911087036133,5.859430001925669
2.9456911087036133,5.790441416329676
2.9466910362243652,5.739763903331408
2.9466910362243652,5.7299121413441165
2.9466910362243652,5.71938531677258
2.947700023651123,5.851771384556133
2.947700023651123,5.805163691507799
2.947700023651123,5.776670469863277
2.9507009983062744,5.724141286347006
2.9507009983062744,5.841939842095128
2.9507009983062744,5.795595609474295
2.95169997215271,5.721537045060659
2.95169997215271,5.740750649913345
2.95169997215271,5.694202772963605
2.9526901245117188,5.73610602253033
2.9526901245117188,5.6730639322164444
2.9526901245117188,5.662106701328712
2.9536890983581543,5.777096090891585
2.9536890983581543,5.754757254958598
2.9536890983581543,5.775393606778356
2.954694986343384,5.764277383015598
2.954694986343384,5.812203119584056
2.954694986343384,5.768057019064125
2.955698013305664,5.704507890429424
2.955698013305664,5.684852994415559
2.955698013305664,5.770756730213747
2.9566900730133057,5.79119493067591
2.9566900730133057,5.724951280569997
2.9566900730133057,5.718932668977469
2.957695960998535,5.812115467937608
2.957695960998535,5.80694563835933
2.957695960998535,5.777900693240901
2.9586920738220215,5.743739331792799
2.9586920738220215,5.726886019641825
2.9586920738220215,5.776623526863085
2.959697961807251,5.763047159637974
2.959697961807251,5.761011019641826
2.959697961807251,5.73744226362411
2.960767984390259,5.850909223955324
2.960767984390259,5.809798613518198
2.960767984390259,5.763613441170808
2.9617679119110107,5.72340475640285
2.9617679119110107,5.669783516271905
2.9617679119110107,5.812115467937608
2.962768077850342,5.754514923936068
2.962768077850342,5.848531441363373
2.962768077850342,5.788073945696129
2.9637770652770996,5.807196191989217
2.9637770652770996,5.771986987290584
2.9637770652770996,5.749651453880223
2.9647669792175293,5.705628591373001
2.9647669792175293,5.693643366069709
2.9647669792175293,5.827725548815714
2.9657671451568604,5.843697862507222
2.9657671451568604,5.784619102638167
2.9657671451568604,5.730721663778163
2.9667670726776123,5.743392027729636
2.9667670726776123,5.750176285384172
2.9667670726776123,5.689273252455228
2.9677751064300537,5.773971803389179
2.9677751064300537,5.831126035047179
2.9677751064300537,5.799194213364144
2.9687681198120117,5.836900866551126
2.9687681198120117,5.827068784902754
2.9687681198120117,5.767020970537263
2.969766139984131,5.74648359329867
2.969766139984131,5.747189254766031
2.969766139984131,5.711960066435587
2.970768928527832,5.714643871557868
2.970768928527832,5.80482582322357
2.970768928527832,5.832045012516849
2.9717769622802734,5.823979780473715
2.9717769622802734,5.812631369150781
2.9717769622802734,5.738005849220104
2.9736969470977783,5.745495667244367
2.9736969470977783,5.752113383400732
2.9736969470977783,5.663757153860967
2.9747121334075928,5.810172337762372
2.9747121334075928,5.857979992297323
2.9747121334075928,5.811632120161757
2.9757001399993896,5.770234931638743
2.9757001399993896,5.735542706528019
2.9757001399993896,5.749470118428656
2.9766910076141357,5.683249383785867
2.9766910076141357,5.840954342383977
2.9766910076141357,5.788593115732718
2.977692127227783,5.731249393414212
2.977692127227783,5.735120219526286
2.977692127227783,5.705150096283459
2.9786930084228516,5.816462261698439
2.9786930084228516,5.777191156364336
2.9786930084228516,5.73044020797227
2.9796979427337646,5.778610230117465
2.9796979427337646,5.824610090506451
2.9796979427337646,5.797485259002503
2.980692148208618,5.73300778451762
2.980692148208618,5.717668847487001
2.980692148208618,5.710417619872907
2.9816930294036874,5.761053716541498
2.9816930294036874,5.767162642018102
2.9816930294036874,5.731108631812055
2.982692003250122,5.798054910456383
2.982692003250122,5.80865742345465
2.982692003250122,5.774826112073947
2.9837000370025644,5.7022109185441945
2.9837000370025644,5.709826400924321
2.9837000370025644,5.7946504814172926
2.984699010848999,5.811061120739457
2.984699010848999,5.749227854804545
2.984699010848999,5.729771447140381
2.985692024230957,5.826151222799924
2.985692024230957,5.855678740612363
2.985692024230957,5.7569367176969
2.986691951751709,5.708484498363181
2.986691951751709,5.688739119969188
2.986691951751709,5.825208655882919
2.9876999855041504,5.7921400924321205
2.9876999855041504,5.728786587714231
2.9876999855041504,5.724422405160793
2.9886929988861084,5.822951684960525
2.9886929988861084,5.789111881378778
2.9886929988861084,5.772128759869054
2.9896929264068604,5.710637136529945
2.9896929264068604,5.68980698055074
2.9896929264068604,5.715626372039285
2.990692138671875,5.777567778740614
2.990692138671875,5.766499003466205
2.990692138671875,5.698598969766994
2.991701126098633,5.835672092239553
2.991701126098633,5.803881065857886
2.991701126098633,5.776623526863085
2.992699146270752,5.676343134989409
2.992699146270752,5.747714558058925
2.992699146270752,5.824324051607935
2.9936931133270264,5.744444656268055
2.9936931133270264,5.718542971307531
2.9936931133270264,5.703247101867899
2.99678111076355,5.874161948777201
2.99678111076355,5.843043727132677
2.99678111076355,5.760487839399191
2.997775077819824,5.7824905594068925
2.997775077819824,5.75812559214327
2.997775077819824,5.782585018293858
2.9987659454345703,5.780502912574619
2.9987659454345703,5.765453856152513
2.9987659454345703,5.74384157519738
2.99977707862854,5.708063932216445
2.99977707862854,5.713302642980937
2.99977707862854,5.795219728480647
3.0007669925689697,5.703135624879647
3.0007669925689697,5.726076025418833
3.0007669925689697,5.722595132871173
3.001771926879883,5.858998315039476
3.001771926879883,5.825982524552281
3.001771926879883,5.789396302715193
3.0027661323547363,5.813345118428655
3.0027661323547363,5.826294343346814
3.0027661323547363,5.792993760831889
3.003775119781494,5.759539948006933
3.003775119781494,5.754797458116696
3.003775119781494,5.736455988831119
3.0047669410705566,5.836102060466011
3.0047669410705566,5.753384787213557
3.0047669410705566,5.740290082803775
3.0057671070098877,5.779556672443674
3.0057671070098877,5.669525043327557
3.0057671070098877,5.729032928942807
3.0067689418792725,5.733607057577507
3.0067689418792725,5.691788157134605
3.0067689418792725,5.671831282495667
3.0077779293060303,5.803738551896784
3.0077779293060303,5.836162719044869
3.0077779293060303,5.791337175043327
3.0087671279907227,5.759016060080878
3.0087671279907227,5.848675101097632
3.0087671279907227,5.850909223955324
3.0097689628601074,5.764081455805892
3.0097689628601074,5.7947415366840005
3.0097689628601074,5.751972116310418
3.010767936706543,5.771935393799344
3.010767936706543,5.736596885230118
3.010767936706543,5.746099152705566
3.011776924133301,5.726216618524937
3.011776924133301,5.713271808203351
3.011776924133301,5.797964326978625
3.012766122817993,5.734802233776238
3.012766122817993,5.746624725592143
3.012766122817993,5.798533843635663
3.013767957687378,5.856331426920854
3.013767957687378,5.79176390814558
3.013767957687378,5.770943457538994
3.014768123626709,5.816319410745233
3.014768123626709,5.810457702676679
3.014768123626709,5.7798873964952815
3.0157790184020996,5.755381667629502
3.0157790184020996,5.726464139225881
3.0157790184020996,5.704396110148278
3.016770124435425,5.789019646639708
3.016770124435425,5.732797771037935
3.016770124435425,5.741737396495282
3.017768144607544,5.68199344791065
3.017768144607544,5.729630752936646
3.017768144607544,5.829442995378395
3.019698143005371,5.72111556903524
3.019698143005371,5.734874215289812
3.019698143005371,5.837842793183131
3.0217010974884033,5.749973213941844
3.0217010974884033,5.71861960331215
3.0217010974884033,5.755705719237436
3.0226991176605225,5.857979992297323
3.0226991176605225,5.788593115732718
3.0226991176605225,5.771748902368572
3.0237021446228027,5.673920970537262
3.0237021446228027,5.848531441363373
3.0237021446228027,5.7978219478143656
3.0246920585632324,5.709716507798961
3.0246920585632324,5.695741141921818
3.0246920585632324,5.744623700173311
3.025692939758301,5.829442995378395
3.025692939758301,5.759921962256884
3.025692939758301,5.758167648757944
3.0266940593719482,5.736069998074331
3.0266940593719482,5.830672443674177
3.0266940593719482,5.7762448488349705
3.027703046798706,5.754898555748122
3.027703046798706,5.7651707153860965
3.027703046798706,5.768579356826498
3.028693914413452,5.762709055459273
3.028693914413452,5.760954303870594
3.028693914413452,5.728645893510495
3.0297000408172607,5.733711929520508
3.0297000408172607,5.833500852108608
3.0297000408172607,5.803221066820721
3.030694007873535,5.734451829385711
3.030694007873535,5.751265780858849
3.030694007873535,5.700251107259772
3.03170108795166,5.775298339110341
3.03170108795166,5.72730790005777
3.03170108795166,5.75300095320624
3.032694101333618,5.723190496822646
3.032694101333618,5.822722934719815
3.032694101333618,5.82057865395725
3.033698081970215,5.737583160023108
3.033698081970215,5.759157461968034
3.033698081970215,5.730967870209898
3.0346949100494394,5.782679376083189
3.0346949100494394,5.749651453880223
3.0346949100494394,5.736774311573272
3.0356991291046143,5.849457529366456
3.0356991291046143,5.781685788561526
3.0356991291046143,5.778184507991527
3.03669810295105,5.733993587521664
3.03669810295105,5.676108453687657
3.03669810295105,5.852489851723473
3.037691116333008,5.815804217215484
3.037691116333008,5.745291045638361
3.037691116333008,5.773500789524359
3.0386910438537598,5.855313306373966
3.0386910438537598,5.78632401309455
3.0386910438537598,5.722660981128443
3.039699077606201,5.719915641247834
3.039699077606201,5.731390155016368
3.039699077606201,5.825696418255344
3.040696144104004,5.783247039283651
3.040696144104004,5.736351723473907
3.040696144104004,5.697533265934913
3.043792963027954,5.932773254472015
3.043792963027954,5.845814579726871
3.043792963027954,5.8247423446816695
3.0447700023651123,5.76329260434699
3.0447700023651123,5.894366224273899
3.0447700023651123,5.939251990767456
3.045768976211548,5.858006549336412
3.045768976211548,5.831739786497404
3.045768976211548,5.837142065781881
3.046769142150879,5.8292236439699945
3.046769142150879,5.79581217541835
3.046769142150879,5.761443912290825
3.0477781295776367,5.83990170705905
3.0477781295776367,5.783332814002694
3.0477781295776367,5.815860328909407
3.0487680435180664,5.769432381227159
3.0487680435180664,5.9090095066358925
3.0487680435180664,5.905912521638776
3.0497660636901855,5.784894955760724
3.0497660636901855,5.796328894979804
3.0497660636901855,5.834338295826121
3.0507681369781494,5.8813069965377975
3.0507681369781494,5.831167022504327
3.0507681369781494,5.83108468936334
3.0517771244049072,5.919494864397
3.0517771244049072,5.914637478361223
3.0517771244049072,5.874669888440086
3.052760124206543,5.777329967301404
3.052760124206543,5.790663863242932
3.052760124206543,5.898044051740721
3.0537679195404053,5.864859622042702
3.0537679195404053,5.7916997259088285
3.0537679195404053,5.801206376226197
3.054763078689575,5.830451067512984
3.054763078689575,5.8054078909405655
3.054763078689575,5.910605712637046
3.0557680130004883,5.791557511059819
3.0557680130004883,5.773075269282554
3.0557680130004883,5.916961386805155
3.0567660331726074,5.876257443739181
3.0567660331726074,5.870412800538565
3.0567660331726074,5.819173783419888
3.0577681064605713,5.902735862665898
3.0577681064605713,5.8517941334872114
3.0577681064605713,5.8303078765147145
3.058819055557251,5.781726812848624
3.058819055557251,5.794401808040007
3.058819055557251,5.795385227928448
3.0597779750823975,5.911186151182921
3.0597779750823975,5.8502138488170825
3.0597779750823975,5.782813906520486
3.0607681274414062,5.85071030486632
3.0607681274414062,5.7778496826312775
3.061768054962158,5.8216302462011935
3.061768054962158,5.859664959607618
3.061768054962158,5.941118724754761
3.062701940536499,5.865216993652625
3.062701940536499,5.857201259857666
3.062701940536499,5.818687391806118
3.06370210647583,5.807579048855549
3.06370210647583,5.87863850740527
3.06370210647583,5.871565868436238
3.064692974090576,5.864353000577034
3.064692974090576,5.833826793614156
3.064692974090576,5.868172369686478
3.066702127456665,5.7766207443739175
3.066702127456665,5.7622491344489335
3.066702127456665,5.837428649740334
3.0677011013031006,5.771183424697058
3.0677011013031006,5.816888113098672
3.0677011013031006,5.924814406616657
3.068692922592163,5.835995729948066
3.068692922592163,5.803948615118292
3.068692922592163,5.7743968070782845
3.0696940422058105,5.869474148874784
3.0696940422058105,5.917106631082901
3.0696940422058105,5.832537771686862
3.0706920623779297,5.776337055202923
3.0706920623779297,5.7622491344489335
3.0706920623779297,5.846740373148683
3.0717010498046884,5.831657318715139
3.0717010498046884,5.814289671090595
3.0717010498046884,5.809805645316408
3.0726990699768066,5.945085189459512
3.0726990699768066,5.877556159838432
3.0726990699768066,5.881886256972495
3.0736939907073975,5.762009674937487
3.0736939907073975,5.808006905174072
3.0736939907073975,5.858218070782844
3.074695110321045,5.92026571936911
3.074695110321045,5.897542210040393
3.074695110321045,5.860164512406233
3.075700044631958,5.8344604154645126
3.075700044631958,5.846819508559339
3.075700044631958,5.758418926716676
3.07669997215271,5.770520484708598
3.07669997215271,5.909444835545298
3.07669997215271,5.855619864397001
3.077692985534668,5.836506693594923
3.077692985534668,5.81571754183497
3.077692985534668,5.731701384881709
3.078695058822632,5.774020888632429
3.078695058822632,5.776384415272169
3.078695058822632,5.894373427582227
3.079702138900757,5.913847605308716
3.079702138900757,5.824229428736296
3.079702138900757,5.872142402385074
3.0807011127471924,5.820343950759762
3.0807011127471924,5.782010703981534
3.0807011127471924,5.763380929024813
3.0816941261291504,5.797856130986729
3.0816941261291504,5.832967445662627
3.0816941261291504,5.9165256539719175
3.0826940536499023,5.896971532987112
3.0826940536499023,5.8314534045008655
3.0826940536499023,5.836568897864973
3.083699941635132,5.777518902673592
3.083699941635132,5.786216459896133
3.083699941635132,5.813261011733026
3.0847771167755127,5.820116272360071
3.0847771167755127,5.8675962396614745
3.0847771167755127,5.810463098672822
3.085775136947632,5.789242387959224
3.085775136947632,5.835627620696289
3.085775136947632,5.776289324870167
3.0867741107940674,5.866155914598963
3.0867741107940674,5.9066375649163305
3.0867741107940674,5.881597518753607
3.089782953262329,5.838164127716869
3.089782953262329,5.769387343719946
3.089782953262329,5.811517474514331
3.090770959854126,5.785982015772264
3.090770959854126,5.7472080207732255
3.090770959854126,5.838307487016734
3.0917789936065674,5.9503662242739
3.0917789936065674,5.8555424120023085
3.0917789936065674,5.841846095402963
3.0927700996398926,5.801152990959801
3.0927700996398926,5.767733073668015
3.0927700996398926,5.8877314387382205
3.0937681198120117,5.88246248797846
3.0937681198120117,5.856051154068092
3.0937681198120117,5.817716560877093
3.094771146774292,5.909299725908829
3.094771146774292,5.866732044623967
3.094771146774292,5.848972927486055
3.0957770347595215,5.786976341604155
3.0957770347595215,5.804980236583959
3.0957770347595215,5.930880265435662
3.096769094467163,5.819687608193885
3.096769094467163,5.772696287747644
3.096769094467163,5.793456895556837
3.0977680683135986,5.899714310444316
3.0977680683135986,5.853530198115022
3.0977680683135986,5.81874522023466
3.0987701416015625,5.838450846316599
3.0987701416015625,5.784468917099443
3.0987701416015625,5.8732254231583
3.0997791290283203,5.854325995383729
3.0997791290283203,5.823943450663591
3.0997791290283203,5.807118508366994
3.100775957107544,5.864421835929988
3.100775957107544,5.858860242354298
3.100775957107544,5.835995729948066
3.1017680168151855,5.779220465474131
3.1017680168151855,5.928574937487979
3.1017680168151855,5.898990276976342
3.102769136428833,5.799033535295249
3.102769136428833,5.758658722831315
3.102769136428833,5.799265724177728
3.1037790775299072,5.869403866128102
3.1037790775299072,5.892492690902096
3.1037790775299072,5.8248013848817095
3.1047720909118652,5.839803183304482
3.1047720909118652,5.919331005962685
3.1047720909118652,5.894587204270052
3.105772018432617,5.777471811886901
3.105772018432617,5.773404837468744
3.105772018432617,5.757287939988459
3.1066999435424805,5.879287613002501
3.1066999435424805,5.819687608193885
3.1066999435424805,5.785605020196193
3.107701063156128,5.8343996922485095
3.107701063156128,5.915654188305443
3.107701063156128,5.870268667051357
3.108694076538086,5.905266479130603
3.108694076538086,5.871998268897865
3.108694076538086,5.82582708213118
3.109694004058838,5.807491633006349
3.109694004058838,5.803147297557223
3.109694004058838,5.7460394691286805
3.1106929779052734,5.882751360838625
3.1106929779052734,5.87856627236007
3.1106929779052734,5.845814579726871
3.112700939178467,5.810804212348529
3.112700939178467,5.952432765916523
3.112700939178467,5.878349836507021
3.1136929988861084,5.958646696480091
3.1136929988861084,5.861103938257358
3.1136929988861084,5.86225512117715
3.114696979522705,5.891045970378919
3.114696979522705,5.844077740911714
3.114696979522705,5.821916089632622
3.115697145462036,5.778652817849586
3.115697145462036,5.797182991921524
3.115697145462036,5.827257645701097
3.1166939735412598,5.925021148297749
3.1166939735412598,5.913411973456436
3.1166939735412598,5.8351978457395655
3.117699146270752,5.882751360838625
3.117699146270752,5.838656578188114
3.117699146270752,5.825397913060205
3.1186940670013428,5.798464137334103
3.1186940670013428,5.790846436814772
3.1186940670013428,5.82899801884978
3.1197030544281006,5.930237185035584
3.1197030544281006,5.8813069965377975
3.1197030544281006,5.821857688978649
3.1207001209259033,5.828282400461628
3.1207001209259033,5.835054587420658
3.1207001209259033,5.794828452587035
3.121695041656494,5.802096321407964
3.121695041656494,5.768962415849201
3.121695041656494,5.752410896326217
3.1226999759674072,5.905978058280438
3.1226999759674072,5.893574264281593
3.1226999759674072,5.909960040392383
3.123702049255371,5.824682631275246
3.123702049255371,5.838450846316599
3.123702049255371,5.8269715329871135
3.1246960163116455,5.816316695518369
3.1246960163116455,5.801152990959801
3.1246960163116455,5.789953125601077
3.1256940364837646,5.951701832083093
3.1256940364837646,5.894076745527985
3.1256940364837646,5.830512060011541
3.1266939640045166,5.909880164454703
3.1266939640045166,5.893071379111367
3.1266939640045166,5.814004096941721
3.1277780532836914,5.792979659549913
3.1277780532836914,5.756298326601269
3.1277780532836914,5.820343950759762
3.128772020339966,5.910460603000578
3.128772020339966,5.886355741488748
3.128772020339966,5.854469758607426
3.1297709941864014,5.803378678592038
3.1297709941864014,5.924148066935949
3.1297709941864014,5.89912498557415
3.1307709217071533,5.778368994037316
3.1307709217071533,5.81954472013849
3.1307709217071533,5.779552221581075
3.131777048110962,5.887297826505098
3.131777048110962,5.871424293133295
3.131777048110962,5.80389455664551
3.1327760219573975,5.829796273321793
3.1327760219573975,5.899492455279862
3.1327760219573975,5.897030169263321
3.1357839107513428,5.807665858819004
3.1357839107513428,5.821428822850548
3.1357839107513428,5.724810848240047
3.1367719173431396,5.784795657818811
3.1367719173431396,5.785790219272936
3.1367719173431396,5.923879895172148
3.1377689838409424,5.844443931525293
3.1377689838409424,5.827770225043278
3.1377689838409424,5.821369648009234
3.1387689113616943,5.879718195806888
3.1387689113616943,5.889241407001348
3.1387689113616943,5.849130390459704
3.1397781372070312,5.785932299480669
3.1397781372070312,5.812433439122909
3.1397781372070312,5.876617811117524
3.1407690048217773,5.847694104635506
3.1407690048217773,5.819915185612619
3.1407690048217773,5.754023225620313
3.141775131225586,5.803324485477977
3.141775131225586,5.908654356607039
3.141775131225586,5.859452394691287
3.142771005630493,5.840985333718024
3.142771005630493,5.755917157145605
3.142771005630493,5.913829024812464
3.143779993057251,5.820654702827468
3.143779993057251,5.836730534718215
3.143779993057251,5.76782927486055
3.1447689533233643,5.928053471821504
3.1447689533233643,5.900060877091749
3.1447689533233643,5.851517984227737
3.1457700729370117,5.830532626466629
3.1457700729370117,5.816745258703597
3.1457700729370117,5.887656881130987
3.1467690467834473,5.8481249903827655
3.1467690467834473,5.78867379784574
3.1467690467834473,5.803127067705328
3.1477770805358887,5.893999730717447
3.1477770805358887,5.848699504712445
3.1477770805358887,5.857506491633007
3.148776054382324,5.760223927678401
3.148776054382324,5.8597402577418745
3.148776054382324,5.930503471821504
3.1497011184692383,5.845671018465089
3.1497011184692383,5.767874682631276
3.1497011184692383,5.782572898634353
3.1506941318511963,5.835727019619157
3.1506941318511963,5.865798038084246
3.1506941318511963,5.809377688016927
3.151703119277954,5.915925793421814
3.151703119277954,5.866230236583957
3.151703119277954,5.86543935372187
3.1526939868927,5.815602423542988
3.1526939868927,5.800583189074823
3.1526939868927,5.776382227351414
3.1536951065063477,5.8512305251009815
3.1536951065063477,5.842499307559145
3.1536951065063477,5.791841940757838
3.1546990871429443,5.781060607809195
3.1546990871429443,5.798642873629544
3.1546990871429443,5.909154616272361
3.155703067779541,5.78162865935757
3.155703067779541,5.760834391229083
3.155703067779541,5.856136314675901
3.1566929817199707,5.951263271783035
3.1566929817199707,5.877195152914022
3.1566929817199707,5.795563762261975
3.1586990356445312,5.906913444893249
3.1586990356445312,5.874669888440086
3.1586990356445312,5.896016286785922
3.1597039699554443,5.866592152336989
3.1597039699554443,5.803609521061743
3.1597039699554443,5.802556861896519
3.160696029663086,5.906188065012501
3.160696029663086,5.859233266012696
3.160696029663086,5.81186229082516
3.1616969108581543,5.817830063473747
3.1616969108581543,5.774586482977497
3.1616969108581543,5.805867623581458
3.162693977355957,5.831167022504327
3.162693977355957,5.762822706289671
3.162693977355957,5.766554491248317
3.163301944732666,5.930940416426236
3.163301944732666,5.8859909982688965
3.163301944732666,5.885488315060589
3.1647720336914062,5.800440738603578
3.1647720336914062,5.868972879399885
3.1647720336914062,5.889599249855741
3.1657779216766357,5.859089368147721
3.1657779216766357,5.839120350067321
3.1657779216766357,5.838897720715522
3.1667721271514893,5.923068647816888
3.1667721271514893,5.870556934025775
3.1667721271514893,5.853395960761685
3.1677799224853516,5.798446432006156
3.1677799224853516,5.795047749567225
3.1677799224853516,5.87856576745528
3.1687710285186768,5.82359816310829
3.1687710285186768,5.840346898442007
3.1687710285186768,5.757907895749183
3.1697709560394287,5.8658716532025394
3.1697709560394287,5.814946215618388
3.1697709560394287,5.849649499903828
3.170768976211548,5.756634929794191
3.170768976211548,5.802699413348721
3.170768976211548,5.948668768032313
3.1717801094055176,5.844666089632622
3.1717801094055176,5.814432458165033
3.1717801094055176,5.787343104443161
3.1727709770202637,5.877481534910559
3.1727709770202637,5.874092916907098
3.1727709770202637,5.854833929601846
3.1737759113311768,5.729976461819581
3.1737759113311768,5.840059910559722
3.1737759113311768,5.896016286785922
3.174700975418091,5.776382227351414
3.174700975418091,5.785739796114638
3.174700975418091,5.756722446624351
3.1757030487060547,5.870053745912675
3.1757030487060547,5.855560857857281
3.1757030487060547,5.811348735333719
3.1766960620880127,5.759516387766879
3.1766960620880127,5.764617676476246
3.1766960620880127,5.866880351990767
3.1776950359344482,5.799016233891134
3.1776950359344482,5.781770672244663
3.1776950359344482,5.832394547028275
3.1787021160125732,5.899692094633584
3.1787021160125732,5.878781159838431
3.1787021160125732,5.8581504135410665
3.1817049980163574,5.937414305635699
3.1817049980163574,5.891982501442586
3.1817049980163574,5.889667210040393
3.182697057723999,5.7804002596653214
3.182697057723999,5.792217051356031
3.182697057723999,5.926948672821698
3.183704137802124,5.789333641084824
3.183704137802124,5.822679842277362
3.183704137802124,5.94030077899596
3.184699058532715,5.910879808617042
3.184699058532715,5.844364728793998
3.184699058532715,5.835727019619157
3.1856939792633057,5.898188892094635
3.1856939792633057,5.873660011540681
3.1856939792633057,5.862481015579919
3.186695098876953,5.789618003462203
3.186695098876953,5.847484266205042
3.186695098876953,5.815888132333141
3.187701940536499,5.896238949798039
3.187701940536499,5.804037074437392
3.187701940536499,5.812576226197346
3.1886940002441406,5.906977971725333
3.1886940002441406,5.9300665272167725
3.1886940002441406,5.879143243893056
3.189695119857788,5.771043566070397
3.189695119857788,5.866880351990767
3.189695119857788,5.921345643392961
3.1906960010528556,5.892986319484516
3.1906960010528556,5.843295710713599
3.1906960010528556,5.829366801307944
3.191702127456665,5.947972807270629
3.191702127456665,5.89356541161762
3.191702127456665,5.857574956722448
3.1927690505981445,5.780826197345645
3.1927690505981445,5.790044547028273
3.1927690505981445,5.883539853818044
3.1937689781188965,5.823252067705329
3.1937689781188965,5.825623874783613
3.1937689781188965,5.813061776303136
3.1947710514068604,5.847263218888247
3.1947710514068604,5.949837723600692
3.1947710514068604,5.818173802654356
3.195781946182251,5.798553808424698
3.195781946182251,5.7936774379688405
3.195781946182251,5.815231857087901
3.196774959564209,5.850722388920947
3.196774959564209,5.835135978072706
3.196774959564209,5.841351356030005
3.1977710723876953,5.897899211386806
3.1977710723876953,5.888518215041356
3.1977710723876953,5.840188560300057
3.1987690925598153,5.748357386035775
3.1987690925598153,5.809805645316408
3.1987690925598153,5.827935227928448
3.199777126312256,5.838610867474514
3.199777126312256,5.810977495672245
3.199777126312256,5.814718032313907
3.200770139694214,5.950276081938834
3.200770139694214,5.932893825735719
3.200770139694214,5.914845970378918
3.2017710208892822,5.84133597326409
3.2017710208892822,5.822597004231582
3.2017710208892822,5.816745258703597
3.2027690410614014,5.761683237160993
3.2027690410614014,5.826278668974803
3.2027690410614014,5.92884166185805
3.2057061195373535,5.85475728505482
3.2057061195373535,5.8851991729178685
3.2057061195373535,5.820285179842276
3.206696033477783,5.865723817080209
3.206696033477783,5.789566503173687
3.206696033477783,5.802896932102327
3.2077019214630127,5.767025028851704
3.2077019214630127,5.79935495768417
3.2077019214630127,5.946512286016542
3.208696126937866,5.817316676283901
3.208696126937866,5.82531443546836
3.208696126937866,5.787394470090402
3.2096951007843018,5.840698413156377
3.2096951007843018,5.811405654933641
3.2096951007843018,5.819401832083095
3.2106969356536874,5.8765460473167925
3.2106969356536874,5.934965315445278
3.2106969356536874,5.883614714368147
3.2117021083831787,5.8216302462011935
3.2117021083831787,5.735317512983266
3.2117021083831787,5.754405068282362
3.2126879692077637,5.859445191382958
3.2126879692077637,5.825766964800923
3.2126879692077637,5.79907012406232
3.213710069656372,5.886644883631468
3.213710069656372,5.864496999422966
3.213710069656372,5.867530130794385
3.2146921157836914,5.838164127716869
3.2146921157836914,5.8293442152337
3.2146921157836914,5.779455683785343
3.2157819271087646,5.861179572994807
3.2157819271087646,5.842053106366609
3.2157819271087646,5.812062502404308
3.216776132583618,5.7771881227159065
3.216776132583618,5.926888824773996
3.216776132583618,5.864859622042702
3.217773914337158,5.823741185804963
3.217773914337158,5.793070542412004
3.217773914337158,5.790794566262744
3.218770980834961,5.877050750144258
3.218770980834961,5.856060612617813
3.218770980834961,5.814860819388345
3.219780921936035,5.859664959607618
3.219780921936035,5.921283371802271
3.219780921936035,5.901286449317177
3.220771074295044,5.847550476053087
3.220771074295044,5.793445383727641
3.220771074295044,5.727271350259666
3.221771001815796,5.869692133102521
3.221771001815796,5.824002019619157
3.221771001815796,5.801526384881709
3.2227721214294434,5.784184891325256
3.2227721214294434,5.857287228313138
3.2227721214294434,5.788531650317369
3.2237799167633057,5.959231982111945
3.2237799167633057,5.870414887478361
3.2237799167633057,5.889675322177342
3.224771022796631,5.834481554145029
3.224771022796631,5.82519460473168
3.224771022796631,5.826339324870168
3.2257680892944336,5.796755943450664
3.2257680892944336,5.776100793421813
3.2257680892944336,5.884696153106368
3.2287049293518066,5.911750870359685
3.2287049293518066,5.845592152336988
3.2287049293518066,5.84906455087517
3.2296969890594482,5.91608992113868
3.2296969890594482,5.931728370840546
3.2296969890594482,5.851728260242354
3.2306950092315674,5.86398994037315
3.2306950092315674,5.849351875360648
3.2306950092315674,5.777565926139644
3.231703042984009,5.92545768897865
3.231703042984009,5.876978952683209
3.231703042984009,5.820142224466243
3.2327020168304443,5.795332448547798
3.2327020168304443,5.762063531448356
3.2327020168304443,5.906848312175418
3.23370099067688,5.786216459896133
3.23370099067688,5.820259160415467
3.23370099067688,5.787536617618773
3.2346949577331543,5.949107126370455
3.2346949577331543,5.862550288517024
3.2346949577331543,5.809948297749568
3.2357020378112793,5.759082943835354
3.2357020378112793,5.796560444316215
3.2357020378112793,5.892416618580497
3.2366960048675537,5.826053144835546
3.2366960048675537,5.7494867570686665
3.2366960048675537,5.803289748028468
3.2376949787139893,5.906492556260819
3.2376949787139893,5.874021119446047
3.2376949787139893,5.80786428640123
3.238771915435791,5.760975865551068
3.238771915435791,5.886719676860936
3.238771915435791,5.925518445854973
3.239781141281128,5.816030986728217
3.239781141281128,5.845958140988652
3.239781141281128,5.7933550394306605
3.2407760620117188,5.766837776495479
3.2407760620117188,5.931377361030968
3.2407760620117188,5.948849120023081
3.2417709827423096,5.825910054818236
3.2417709827423096,5.833622004231584
3.2417709827423096,5.807349047893827
3.242769956588745,5.794389017118678
3.242769956588745,5.764946335833814
3.242769956588745,5.869041849394114
3.243778944015503,5.79732534141181
3.243778944015503,5.825886526255049
3.243778944015503,5.9236505674168125
3.2447760105133057,5.884770744373918
3.2447760105133057,5.815860328909407
3.2447760105133057,5.834132934218118
3.245777130126953,5.806636122331219
3.245777130126953,5.792553015002885
3.245777130126953,5.787252322562031
3.2467739582061768,5.853530198115022
3.2467739582061768,5.9210751490671285
3.2467739582061768,5.900350692440855
3.247779130935669,5.81349003654549
3.247779130935669,5.808061973456435
3.247779130935669,5.791932554337373
3.248772144317627,5.782245989613388
3.248772144317627,5.7898109780727065
3.248772144317627,5.894578822850549
3.249772071838379,5.740376288709369
3.249772071838379,5.906123100596268
3.249772071838379,5.882751360838625
3.251702070236206,5.883257645701096
3.251702070236206,5.848412247547605
3.251702070236206,5.8002094585497215
3.2526979446411133,5.761400288517024
3.2526979446411133,5.786926860934795
3.2526979446411133,5.910734631659935
3.253696918487549,5.843360271206
3.253696918487549,5.833253894979804
3.253696918487549,5.81191974899019
3.254694938659668,5.7771881227159065
3.254694938659668,5.775863993075592
3.254694938659668,5.926537276399308
3.2557051181793213,5.834276226197345
3.2557051181793213,5.802666257934219
3.2557051181793213,5.7640446432006165
3.256696939468384,5.934993219849972
3.256696939468384,5.899771061742643
3.256696939468384,5.832394547028275
3.257697105407715,5.758093094825929
3.257697105407715,5.797610040392383
3.257697105407715,5.936741806116561
3.258697032928467,5.819173783419888
3.258697032928467,5.819629342181189
3.258697032928467,5.772650038468936
3.2597029209136963,5.863845975187537
3.2597029209136963,5.820571090594344
3.2597029209136963,5.812119253702636
3.26069712638855,5.766979419119061
3.26069712638855,5.8255409694171965
3.26069712638855,5.9389603577611085
3.2616970539093018,5.835054587420658
3.2616970539093018,5.7747761925370265
3.2616970539093018,5.796328894979804
3.26277494430542,5.87856576745528
3.26277494430542,5.892058674745144
3.26277494430542,5.833970018272745
3.2637810707092285,5.771279188305443
3.2637810707092285,5.7843269042123495
3.2637810707092285,5.887581650317368
3.264770984649658,5.797699509521063
3.264770984649658,5.89508992113868
3.264770984649658,5.889247162915946
3.2657721042633057,5.834481554145029
3.2657721042633057,5.815203077514908
3.2657721042633057,5.798785290440469
3.2667720317840576,5.771137478361224
3.2667720317840576,5.880442565878053
3.2667720317840576,5.898835237545683
3.2677810192108154,5.9048974610502025
3.2677810192108154,5.921137992883247
3.2677810192108154,5.832802577418734
3.268770933151245,5.8502138488170825
3.268770933151245,5.799123341027122
3.268770933151245,5.771466777264859
3.2697720527648926,5.854182232160032
3.2697720527648926,5.937443623773803
3.2697720527648926,5.908298735333718
3.2707719802856445,5.911976764762454
3.2707719802856445,5.897175009617236
3.2707719802856445,5.88888309290248
3.2717809677124023,5.842053106366609
3.2717809677124023,5.812603390075015
3.2717809677124023,5.811976533948837
3.274709939956665,5.845033967495957
3.274709939956665,5.805689363013171
3.274709939956665,5.798595278441038
3.2757041454315194,5.801391800816453
3.2757041454315194,5.786620961064468
3.2757041454315194,5.779664802048833
3.276700973510742,5.848066510051607
3.276700973510742,5.911347146268198
3.276700973510742,5.870902574520528
3.2776949405670166,5.827045583647847
3.2776949405670166,5.824470726141877
3.2776949405670166,5.82287041226989
3.278696060180664,5.946235673573135
3.278696060180664,5.892500442886852
3.278696060180664,5.856015712855273
3.2797019481658936,5.775734176423014
3.2797019481658936,5.756573644381114
3.2797019481658936,5.890693965185242
3.2806971073150644,5.871335053531543
3.2806971073150644,5.854499273087884
3.2806971073150644,5.82229849129631
3.2817020416259766,5.951140337364245
3.2817020416259766,5.9038389143495325
3.2817020416259766,5.828275186782716
3.282696008682251,5.7691095711699925
3.282696008682251,5.814888556188863
3.282696008682251,5.959666111453439
3.283703088760376,5.834648405607333
3.283703088760376,5.888093564661482
3.283703088760376,5.802479704228607
3.2846949100494394,5.883325646999922
3.2846949100494394,5.8834700762535626
3.2846949100494394,5.864472810598475
3.2856950759887695,5.824157234460447
3.2856950759887695,5.889755276130324
3.2856950759887695,5.9038389143495325
3.2866969108581543,5.850013642840638
3.2866969108581543,5.818324732342293
3.2866969108581543,5.804655106677964
3.287703037261963,5.933386592081955
3.287703037261963,5.841202582222907
3.287703037261963,5.834361838558114
3.2887020111083984,5.794711930986674
3.2887020111083984,5.894377214434259
3.2887020111083984,5.935196237387353
3.2896969318389893,5.842083277170144
3.2896969318389893,5.834995190826466
3.2896969318389893,5.771996505045058
3.2906980514526367,5.8911984566356
3.2906980514526367,5.8209831943695605
3.2906980514526367,5.814032292228299
3.2917051315307617,5.771048852345375
3.2917051315307617,5.89350881922514
3.2917051315307617,5.891777117191713
3.292696952819824,5.846774532080413
3.292696952819824,5.800822171300933
3.292696952819824,5.760124528229223
3.293703079223633,5.91663984152353
3.293703079223633,5.892715435569591
3.293703079223633,5.830734190864979
3.2946970462799072,5.804227581260109
3.2946970462799072,5.8837589347608406
3.2946970462799072,5.88708161634445
3.2957041263580322,5.84548255410922
3.2957041263580322,5.801197734537472
3.2957041263580322,5.762387949626435
3.297779083251953,5.8624475323499965
3.297779083251953,5.851179287337287
3.297779083251953,5.851546021720712
3.2987730503082284,5.886647924208581
3.2987730503082284,5.902901371023647
3.2987730503082284,5.820039282138181
3.299781084060669,5.822012530809519
3.299781084060669,5.754676923669415
3.299781084060669,5.765133251174612
3.300771951675415,5.871616094123084
3.300771951675415,5.897121976815835
3.300771951675415,5.859702298197643
3.3017730712890634,5.86786969498575
3.3017730712890634,5.896183894323345
3.3017730712890634,5.88787729145806
3.302772045135498,5.855231596125703
3.302772045135498,5.824957829469307
3.302772045135498,5.780516213509975
3.3037829399108887,5.879569745051221
3.3037829399108887,5.845976127435878
3.3037829399108887,5.825214674959563
3.3047730922698975,5.802142725102057
3.3047730922698975,5.744402463798814
3.3047730922698975,5.893657763999076
3.3057711124420166,5.834934972656551
3.3057711124420166,5.761822094277131
3.3057711124420166,5.819095167719325
3.306774139404297,5.867437418162211
3.306774139404297,5.820411542979282
3.306774139404297,5.827045583647847
3.3077809810638428,5.773182368289301
3.3077809810638428,5.7830723349765085
3.3077809810638428,5.887154639721174
3.308701992034912,5.792394289648001
3.308701992034912,5.794762477855659
3.308701992034912,5.846693724485866
3.309699058532715,5.957067901294
3.309699058532715,5.870106730917352
3.309699058532715,5.819095167719325
3.3106980323791504,5.783403619155819
3.3106980323791504,5.801572826003235
3.3106980323791504,5.938439223407533
3.3117051124572754,5.809058075945467
3.3117051124572754,5.761114775090503
3.312701940536499,5.886793499191251
3.312701940536499,5.863896845875376
3.312701940536499,5.851035633135639
3.313697099685669,5.79338996187322
3.313697099685669,5.85999001097589
3.313697099685669,5.931929831317878
3.3146979808807373,5.815437427790188
3.3146979808807373,5.79419338750674
3.3146979808807373,5.818666631364091
3.315704107284546,5.918724832473234
3.315704107284546,5.874437822537164
3.315704107284546,5.794051114919511
3.3166990280151367,5.794854237271816
3.3166990280151367,5.916771128591234
3.3166990280151367,5.878123498035893
3.3176960945129403,5.8395430948163
3.3176960945129403,5.823527690056227
3.3176960945129403,5.817809558653624
3.320707082748413,5.883687090811059
3.320707082748413,5.851610249942231
3.320707082748413,5.820095085881537
3.3216991424560547,5.928624234575984
3.3216991424560547,5.878559212046523
3.3216991424560547,5.827273617422784
3.3226969242095947,5.839113042054996
3.3226969242095947,5.922778421782331
3.3226969242095947,5.888887689671108
3.323704957962036,5.805831938881615
3.323704957962036,5.8209831943695605
3.323704957962036,5.78368755776785
3.324697971343994,5.915543884310251
3.324697971343994,5.89199564815528
3.324697971343994,5.830388585072788
3.325695037841797,5.9081010263421385
3.325695037841797,5.968285565739813
3.325695037841797,5.8753029827466685
3.3266971111297607,5.823785209504737
3.3266971111297607,5.795565768697526
3.3266971111297607,5.836081240853424
3.3277039527893066,5.869241975082799
3.3277039527893066,5.820840281521991
3.3277039527893066,5.827474726565509
3.3286969661712646,5.766930596741894
3.3286969661712646,5.894880998228452
3.3286969661712646,5.902901371023647
3.3296971321105957,5.823070476777325
3.3296971321105957,5.817206332319186
3.3296971321105957,5.879136659477779
3.3306970596313477,5.888598494184704
3.3306970596313477,5.833479357621503
3.3306970596313477,5.776823461449589
3.331705093383789,5.818095249557113
3.331705093383789,5.907241291496573
3.331705093383789,5.913009733882769
3.3326969146728516,5.775785093969035
3.3326969146728516,5.79338996187322
3.3326969146728516,5.774883573711776
3.3336970806121826,5.850013642840638
3.3336970806121826,5.809289580605406
3.3336970806121826,5.807542849302935
3.334696054458618,5.845913213432952
3.334696054458618,5.914461776939073
3.334696054458618,5.907386293614726
3.3357059955596924,5.802907027458985
3.3357059955596924,5.801572826003235
3.3357059955596924,5.843742596087192
3.3366971015930176,5.890549333744128
3.3366971015930176,5.835424940306555
3.3366971015930176,5.853046791958715
3.3376970291137695,5.807115121697605
3.3376970291137695,5.801676615574213
3.3376970291137695,5.847429080335825
3.3386991024017334,5.934904817838712
3.3386991024017334,5.894741219286759
3.3386991024017334,5.833705942386198
3.339704990386963,5.827416698759917
3.339704990386963,5.805367649041054
3.339704990386963,5.787995600015406
3.340696096420288,5.9271060425171385
3.340696096420288,5.862513816144188
3.340696096420288,5.894377214434259
3.3416969776153564,5.854930437880305
3.3416969776153564,5.8170953313949
3.3416969776153564,5.779664802048833
3.343785047531128,5.788894626627127
3.343785047531128,5.853557652314565
3.343785047531128,5.907308788415621
3.344775915145874,5.803657547369638
3.344775915145874,5.9229880901948695
3.344775915145874,5.9099869300238765
3.3457729816436768,5.801676615574213
3.3457729816436768,5.8225844517831
3.3457729816436768,5.819324886389894
3.3467719554901123,5.896183894323345
3.3467719554901123,5.836940942001078
3.3467719554901123,5.823841451320958
3.3477821350097656,5.932658211699916
3.3477821350097656,5.894307122775937
3.3477821350097656,5.869090469267504
3.3487749099731445,5.806312774397288
3.3487749099731445,5.767355291535085
3.3487749099731445,5.821212171686051
3.3497719764709473,5.846774532080413
3.3497719764709473,5.81100129977663
3.3497719764709473,5.792919673804206
3.350774049758911,5.797365169837479
3.350774049758911,5.905433566972193
3.350774049758911,5.917577216359854
3.3517820835113525,5.844971491565893
3.3517820835113525,5.811803377493646
3.3517820835113525,5.855361602672725
3.3527750968933114,5.839338582184396
3.3527750968933114,5.800110134406532
3.3527750968933114,5.801534208195334
3.3537731170654297,5.893079103442965
3.3537731170654297,5.863521046753446
3.3537731170654297,5.872707502118154
3.354773998260498,5.743207771701456
3.354773998260498,5.812462474967265
3.354773998260498,5.881808566972195
3.355782985687256,5.840772428367866
3.355782985687256,5.847124282715859
3.355782985687256,5.79419338750674
3.3567731380462646,5.9418269082646535
3.3567731380462646,5.901963625510283
3.3567731380462646,5.870031079103442
3.3577730655670166,5.76574156589386
3.3577730655670166,5.930350342755911
3.3577730655670166,5.890478264846338
3.3587751388549805,5.840629043749519
3.3587751388549805,5.821325194485096
3.3587751388549805,5.802570149426174
3.3597819805145264,5.929351940999769
3.3597819805145264,5.869530227027651
3.3597819805145264,5.870683234807055
3.360772132873535,5.798646229684972
3.360772132873535,5.947285633135639
3.360772132873535,5.885348532696605
3.361772060394287,5.8191820072402365
3.361772060394287,5.800964578679813
3.361772060394287,5.7978426692598
3.362771987915039,5.906516280905799
3.362771987915039,5.877472049988446
3.362771987915039,5.817523867750134
3.363783121109009,5.751508342640376
3.363783121109009,5.886865579026419
3.363783121109009,5.92783358045136
3.366713047027588,5.827331678926289
3.366713047027588,5.813515501039822
3.366713047027588,5.786527381961027
3.3677070140838623,5.785817097358083
3.3677070140838623,5.778150417854116
3.3677070140838623,5.89336843372102
3.368699073791504,5.8737857679272905
3.368699073791504,5.826044250173304
3.368699073791504,5.83665437495186
3.3696980476379403,5.834135691866287
3.3696980476379403,5.790125240699377
3.3696980476379403,5.896837667526765
3.370698928833008,5.76872814449665
3.370698928833008,5.894670419972271
3.370698928833008,5.942994203959024
3.3717041015625,5.879496249903719
3.3717041015625,5.8531904461603625
3.3717041015625,5.808345028113687
3.372702121734619,5.854721915196796
3.372702121734619,5.83788374220134
3.372702121734619,5.833538598551953
3.3736989498138428,5.799164773164907
3.3736989498138428,5.911504852499422
3.3736989498138428,5.942118732188246
3.3746979236602783,5.866277333821151
3.3746979236602783,5.888021821805438
3.3746979236602783,5.80063898944774
3.3757050037384033,5.886504505892321
3.3757050037384033,5.847411321535855
3.3757050037384033,5.81903912809058
3.3766980171203613,5.793958917430487
3.3766980171203613,5.8336817809828245
3.3766980171203613,5.776494266540861
3.3777029514312744,5.808683456250481
3.3777029514312744,5.804046556073326
3.3777029514312744,5.826616440730185
3.3786990642547607,5.926251463452206
3.3786990642547607,5.883976016714164
3.3786990642547607,5.816349663983671
3.3797049522399902,5.828476060040051
3.3797049522399902,5.804370089732728
3.3797049522399902,5.8107160132480935
3.3807029724121094,5.79083592967727
3.3807029724121094,5.784444682469385
3.3807029724121094,5.912944022953093
3.381696939468384,5.844235057382731
3.381696939468384,5.865326008048987
3.381696939468384,5.852264461218517
3.382699966430664,5.802764586382192
3.382699966430664,5.832881421859356
3.382699966430664,5.781037318031272
3.3837060928344727,5.7884683143341285
3.3837060928344727,5.871547990641608
3.3837060928344727,5.960397861626743
3.3846991062164307,5.933823620311177
3.3846991062164307,5.882963731418008
3.3846991062164307,5.823126887083109
3.3857030868530273,5.833479357621503
3.3857030868530273,5.798788569668028
3.3857030868530273,5.794861549718863
3.386776924133301,5.786385311561272
3.386776924133301,5.882097358083648
3.386776924133301,5.903702437803282
3.3877830505371094,5.901528922437033
3.3877830505371094,5.853126588615882
3.3877830505371094,5.8307927578371705
3.390779972076416,5.771713105599629
3.390779972076416,5.834768302780557
3.390779972076416,5.89720109951475
3.3917860984802246,5.798361549718863
3.3917860984802246,5.779994704613724
3.3917860984802246,5.810804638758377
3.3927769660949707,5.855361602672725
3.3927769660949707,5.791973032041901
3.3927769660949707,5.782551803319725
3.3937740325927734,5.900162775360085
3.3937740325927734,5.868734248632826
3.3937740325927734,5.871259738696756
3.394774913787842,5.809111183855811
3.394774913787842,5.901528922437033
3.394774913787842,5.939605710351999
3.395781993865967,5.82538687129323
3.395781993865967,5.785628389047217
3.395781993865967,5.798319292536394
3.3967819213867188,5.878337614572903
3.3967819213867188,5.873140082222907
3.3967819213867188,5.82212649715012
3.3977739810943604,5.790409516290533
3.3977739810943604,5.879133559269814
3.3977739810943604,5.878485952784409
3.398776054382324,5.824214049141185
3.398776054382324,5.823442333243471
3.398776054382324,5.7995918942078095
3.399783134460449,5.868946410690905
3.399783134460449,5.833310868058232
3.399783134460449,5.79381667854117
3.4007749557495117,5.852551837017638
3.4007749557495117,5.906951287260263
3.4007749557495117,5.90153586420704
3.4017739295959473,5.835484383424476
3.4017739295959473,5.816437110067011
3.4017739295959473,5.806312774397288
3.4027740955352783,5.889899873873528
3.4027740955352783,5.814317713548486
3.4027740955352783,5.85202385812216
3.4037821292877197,5.904426942925364
3.4037821292877197,5.929414619117306
3.4037821292877197,5.845320938920126
3.4047739505767822,5.756089877147039
3.4047739505767822,5.748981909034891
3.4047739505767822,5.868590156358314
3.4057741165161133,5.867217707771702
3.4057741165161133,5.844746996071787
3.4057741165161133,5.7978426692598
3.406775951385498,5.916996264345682
3.406775951385498,5.877252946160363
3.406775951385498,5.89921852614958
3.4077820777893066,5.829075377416622
3.4077820777893066,5.776539859816684
3.4077820777893066,5.891779644535162
3.4087090492248535,5.8531904461603625
3.4087090492248535,5.85927072903027
3.4087090492248535,5.790125240699377
3.409698963165283,5.924360740968959
3.409698963165283,5.852903137757067
3.409698963165283,5.850794019101903
3.4107041358947754,5.863233266579372
3.4107041358947754,5.870539108834628
3.4107041358947754,5.816635220095509
3.4137089252471924,5.794762477855659
3.4137089252471924,5.799734267888778
3.4137089252471924,5.877904832280675
3.4147040843963623,5.7839714963798805
3.4147040843963623,5.806792733767234
3.4147040843963623,5.8057426057151655
3.415705919265747,5.941270083955942
3.415705919265747,5.921986857814065
3.415705919265747,5.833049709235151
3.41670298576355,5.862657706231224
3.41670298576355,5.913826503889702
3.41670298576355,5.892789773164908
3.417699098587036,5.874726209273665
3.417699098587036,5.7907419798967865
3.417699098587036,5.8116607005314656
3.418699026107788,5.831963591812371
3.418699026107788,5.773794356081029
3.418699026107788,5.800873257336517
3.4197049140930176,5.786243241161519
3.4197049140930176,5.908033967495956
3.4197049140930176,5.866776669490872
3.420699119567871,5.811946054455827
3.420699119567871,5.835854689786645
3.420699119567871,5.956751781175384
3.4217031002044678,5.880002830624664
3.4217031002044678,5.860853149310636
3.4217031002044678,5.845095769467765
3.4226980209350586,5.906951287260263
3.4226980209350586,5.861428574867133
3.4226980209350586,5.834135691866287
3.4237051010131836,5.823213423322807
3.4237051010131836,5.756796353885852
3.4237051010131836,5.803008862551028
3.4246981143951416,5.832249956674113
3.4246981143951416,5.807595653932064
3.4246981143951416,5.801442752060386
3.425697088241577,5.806027690056226
3.425697088241577,5.87703926769622
3.425697088241577,5.898789686513132
3.426698923110962,5.793012882230609
3.426698923110962,5.781651428791497
3.426698923110962,5.915689122313794
3.427706003189087,5.915187798467226
3.427706003189087,5.851530183701764
3.427706003189087,5.822753985981668
3.428697109222412,5.929206399715013
3.428697109222412,5.898789686513132
3.428697109222412,5.866133308942464
3.429774045944214,5.819523704074559
3.429774045944214,5.809681487329584
3.429774045944214,5.762105021951783
3.430769920349121,5.84206288993299
3.430769920349121,5.80698686744204
3.430769920349121,5.811946054455827
3.4317820072174072,5.889899873873528
3.4317820072174072,5.888455412847569
3.4317820072174072,5.866123469151967
3.4327731132507324,5.838600328313949
3.4327731132507324,5.804188997150119
3.4327731132507324,5.899363359778171
3.4337730407714844,5.887371485789109
3.4337730407714844,5.8551531810829545
3.4337730407714844,5.849439295617346
3.4347739219665527,5.912375471770777
3.4347739219665527,5.869877955788339
3.4347739219665527,5.855871957559885
3.437786102294922,5.799734267888778
3.437786102294922,5.74306681333282
3.437786102294922,5.928060973965954
3.438775062561035,5.872707502118154
3.438775062561035,5.838027059423862
3.438775062561035,5.817206332319186
3.4397809505462646,5.869090469267504
3.4397809505462646,5.799692650966648
3.4397809505462646,5.815778551759993
3.440774917602539,5.914316572633443
3.440774917602539,5.868658293537703
3.440774917602539,5.8531904461603625
3.4417741298675537,5.762712460525301
3.4417741298675537,5.882025783717168
3.4417741298675537,5.914752185550334
3.4427731037139893,5.834052222136639
3.4427731037139893,5.812802116228915
3.4427731037139893,5.737925758684433
3.4437811374664307,5.893728327428176
3.4437811374664307,5.83448187052299
3.4437811374664307,5.835113605291536
3.4447739124298096,5.824586175190633
3.4447739124298096,5.943809861934837
3.4447739124298096,5.9278965281522
3.4457740783691406,5.823013392513285
3.4457740783691406,5.791497958869291
3.4457740783691406,5.8047072710467535
3.446774959564209,5.904785522413927
3.446774959564209,5.859779904490488
3.446774959564209,5.801909939921435
3.447783946990967,5.824099745821459
3.447783946990967,5.81000279692675
3.447783946990967,5.947199029500116
3.4487719535827637,5.818324732342293
3.4487719535827637,5.794620205268428
3.4487719535827637,5.780658115420165
3.449779987335205,5.894162423938997
3.449779987335205,5.850300816452284
3.449779987335205,5.882025783717168
3.4507739543914804,5.840424093044751
3.4507739543914804,5.91828891627513
3.4507739543914804,5.876895006932142
3.451712131500244,5.813746870908111
3.451712131500244,5.821069225140569
3.451712131500244,5.826044250173304
3.4526989459991455,5.891777117191713
3.4526989459991455,5.811946054455827
3.4526989459991455,5.805689363013171
3.4536991119384766,5.924569600631594
3.4536991119384766,5.829361607486713
3.4536991119384766,5.883252522529461
3.454698085784912,5.818753369791265
3.454698085784912,5.817008357082338
3.454698085784912,5.8057951744589085
3.4557061195373535,5.816437110067011
3.4557061195373535,5.813604160248017
3.4557061195373535,5.800200646999922
3.4566991329193124,5.802570149426174
3.4566991329193124,5.949214501656011
3.4566991329193124,5.852056005930833
3.4577040672302246,5.785865049487793
3.4577040672302246,5.877690614649926
3.4577040672302246,5.903404009088807
3.4607081413269043,5.857898213047833
3.4607081413269043,5.873929927597629
3.4607081413269043,5.807631980281907
3.461700916290283,5.858185858430256
3.461700916290283,5.803889557498266
3.461700916290283,5.81738102229839
3.462697982788086,5.865989284063776
3.462697982788086,5.831078987907262
3.462697982788086,5.823527690056227
3.463705062866211,5.834422191519679
3.463705062866211,5.7902673784949545
3.463705062866211,5.781936310945082
3.4646990299224854,5.7967958099052606
3.4646990299224854,5.785580976084112
3.4646990299224854,5.776447999306784
3.4657039642333984,5.928603038588924
3.4657039642333984,5.843025167526766
3.4657039642333984,5.814120445967805
3.4666991233825684,5.794996543556958
3.4666991233825684,5.756332030347378
3.4666991233825684,5.878776260301933
3.467705011367798,5.841590310405916
3.467705011367798,5.817753215743664
3.467705011367798,5.824528787645383
3.4686999320983887,5.917352215397059
3.4686999320983887,5.836819427328045
3.4686999320983887,5.859636014403449
3.4696991443634033,5.932014076099515
3.4696991443634033,5.937915658938612
3.4696991443634033,5.853715628129091
3.4706990718841553,5.85927072903027
3.4706990718841553,5.814437745513363
3.4706990718841553,5.777015472155895
3.4717071056365967,5.911136062543326
3.4717071056365967,5.826213076715705
3.4717071056365967,5.82338467611492
3.4726970195770264,5.783166352152817
3.4726970195770264,5.960105161557421
3.4726970195770264,5.949068454902565
3.473773956298828,5.807257697566048
3.473773956298828,5.781794307941154
3.473773956298828,5.778671488677501
3.4747729301452637,5.871409761803897
3.4747729301452637,5.8600676846645605
3.4747729301452637,5.856681314026034
3.475783109664917,5.785959100362012
3.475783109664917,5.819353866594779
3.475783109664917,5.916545251482709
3.4767730236053467,5.84916812851421
3.4767730236053467,5.836163935531079
3.4767730236053467,5.820354492413156
3.4777719974517822,5.786620961064468
3.4777719974517822,5.890549333744128
3.4777719974517822,5.933216754602173
3.4787731170654297,5.857544452360779
3.4787731170654297,5.824671801586691
3.4787731170654297,5.820725708618962
3.479783058166504,5.798401245859972
3.479783058166504,5.799825319648773
3.479783058166504,5.84087288184549
3.4807729721069336,5.846343872756682
3.4807729721069336,5.861592986982977
3.4807729721069336,5.82707176692598
3.4817750453948975,5.771906464222444
3.4817750453948975,5.896397977162443
3.4817750453948975,5.937941471539706
3.483704090118408,5.853140606947546
3.483704090118408,5.813263979819765
3.483704090118408,5.8344441288608175
3.4846999645233154,5.845993212277594
3.4846999645233154,5.798970875375492
3.4846999645233154,5.787331481552799
3.485701084136963,5.780138325117461
3.485701084136963,5.885275745205267
3.485701084136963,5.875740920819535
3.4866979122161865,5.856393601247785
3.4866979122161865,5.795514750057768
3.4866979122161865,5.836737204421166
3.4877071380615234,5.897259127320342
3.4877071380615234,5.881953535392435
3.4877071380615234,5.843168653238851
3.4886999130249023,5.798116431102212
3.4886999130249023,5.7567150071247015
3.4886999130249023,5.800949886389895
3.489699125289917,5.837474582145884
3.489699125289917,5.782504322960796
3.489699125289917,5.791213615882308
3.4906980991363525,5.771339395748286
3.4906980991363525,5.901596958522684
3.4906980991363525,5.8833981649079545
3.4917049407958984,5.822097550643149
3.4917049407958984,5.8423077389663405
3.4917049407958984,5.854290649310637
3.4927000999450684,5.847141906724178
3.4927000999450684,5.80795109951475
3.4927000999450684,5.789884368019718
3.493704080581665,5.878414850188708
3.493704080581665,5.862388662096588
3.493704080581665,5.8016624287529845
3.494776964187622,5.790360586921358
3.494776964187622,5.821811522760533
3.494776964187622,5.89993501116845
3.4957830905914307,5.853140606947546
3.4957830905914307,5.798168157398136
3.4957830905914307,5.769542353462219
3.4967761039733887,5.906571343295078
3.4967761039733887,5.934880150966649
3.4967761039733887,5.849886399522451
3.497774124145508,5.848018894901024
3.497774124145508,5.829959037780174
3.497774124145508,5.757762405645843
3.498775005340576,5.820439748132172
3.498775005340576,5.866716956789648
3.498775005340576,5.861583989640299
3.499782085418701,5.883541381036739
3.499782085418701,5.840648757028421
3.499782085418701,5.819982804436572
3.5007810592651367,5.777394371485789
3.5007810592651367,5.809948576985289
3.5007810592651367,5.9117676962181305
3.5017731189727783,5.905568358622815
3.5017731189727783,5.86166853770315
3.5017731189727783,5.841016367557575
3.5027730464935303,5.828443811137643
3.5027730464935303,5.785012829276748
3.5027730464935303,5.776401058114457
3.5037829875946045,5.867800715358545
3.5037829875946045,5.908892994685358
3.5037829875946045,5.879137198644381
3.5067179203033447,5.822155511052914
3.5067179203033447,5.8050650080875
3.5067179203033447,5.799203559462374
3.5077080726623535,5.885851137063852
3.5077080726623535,5.799061118385581
3.5077080726623535,5.83862165909266
3.508700132369995,5.838927332858352
3.508700132369995,5.783685973965956
3.508700132369995,5.809377869136563
3.509697914123535,5.942877373295849
3.509697914123535,5.88245859970731
3.509697914123535,5.843823336285912
3.510702133178711,5.81220910036201
3.510702133178711,5.787566760378957
3.510702133178711,5.75757817915736
3.5117061138153076,5.87075841485019
3.5117061138153076,5.854302645767542
3.5117061138153076,5.838846491565895
3.5127041339874268,5.868740179465456
3.5127041339874268,5.926004491450358
3.5127041339874268,5.843042151274745
3.5137031078338623,5.81272400446738
3.5137031078338623,5.799863128706771
3.5137031078338623,5.766843453939767
3.5146989822387695,5.9135751511592085
3.5146989822387695,5.84476478856967
3.5146989822387695,5.859492124316413
3.515705108642578,5.925629669567895
3.515705108642578,5.9089590088962485
3.515705108642578,5.855087807132403
3.5167040824890137,5.779334090734037
3.5167040824890137,5.777346992220596
3.5167040824890137,5.862024960525302
3.517775058746338,5.843759916814296
3.517775058746338,5.810607236386044
3.517775058746338,5.807774589848263
3.51877498626709,5.967899589848263
3.51877498626709,5.920142975429407
3.51877498626709,5.880148203419856
3.5197839736938477,5.865048775321574
3.5197839736938477,5.826213076715705
3.5197839736938477,5.790453188785334
3.520771026611328,5.813263979819765
3.520771026611328,5.7725694369560205
3.520771026611328,5.921742817530617
3.5217721462249756,5.930848937071555
3.5217721462249756,5.862820736732651
3.5217721462249756,5.82707176692598
3.522771120071411,5.880003774166218
3.522771120071411,5.846854733112532
3.522771120071411,5.865336757683124
3.5237810611724854,5.816895940845721
3.5237810611724854,5.768357197874144
3.5237810611724854,5.890404702303012
3.5247740745544434,5.879714915658939
3.5247740745544434,5.905568358622815
3.5247740745544434,5.807774589848263
3.5257740020751953,5.835017397750905
3.5257740020751953,5.768640529923746
3.5257740020751953,5.771622929985365
3.526772975921631,5.76201956404529
3.526772975921631,5.934674189324501
3.526772975921631,5.91814361087576
3.527785062789917,5.882892089655704
3.527785062789917,5.84671114630671
3.527785062789917,5.8493758761457295
3.5297129154205322,5.823956731880151
3.5297129154205322,5.845275278248479
3.5297129154205322,5.800860452129709
3.5306999683380127,5.782267864707694
3.5306999683380127,5.823612440306555
3.5306999683380127,5.871265568435647
3.5317070484161377,5.916335313486868
3.5317070484161377,5.879859344912577
3.5317070484161377,5.819411153046292
3.5327000617980957,5.774838250019257
3.5327000617980957,5.795890178502657
3.5327000617980957,5.769445910036199
3.533698081970215,5.858341003620118
3.533698081970215,5.85125864592159
3.533698081970215,5.826759488369406
3.5346999168395996,5.789130276130324
3.5346999168395996,5.895239577717014
3.5346999168395996,5.9043412491334815
3.535705089569092,5.8217265703227286
3.535705089569092,5.828502917276437
3.535705089569092,5.772711237772472
3.536695957183838,5.885853866594777
3.536695957183838,5.871339636447662
3.536695957183838,5.850540206423784
3.537698984146118,5.844253894515906
3.537698984146118,5.938087248709851
3.537698984146118,5.907877272202111
3.53869891166687,5.819639759685743
3.53869891166687,5.798970875375492
3.53869891166687,5.798452904760072
3.539705991744995,5.876536258954016
3.539705991744995,5.830471818917043
3.539705991744995,5.806918932450127
3.5407819747924805,5.869460977817147
3.5407819747924805,5.929622299353
3.5407819747924805,5.920678805938535
3.541783094406128,5.844397413925903
3.541783094406128,5.805885147885696
3.541783094406128,5.798116431102212
3.542776107788086,5.774980050835708
3.542776107788086,5.934297042286066
3.542776107788086,5.92448690595394
3.543782949447632,5.84830620330432
3.543782949447632,5.835160714973427
3.543782949447632,5.799255690133252
3.5447819232940674,5.815778551759993
3.5447819232940674,5.852853096356774
3.5447819232940674,5.903693945929291
3.545776128768921,5.877981764615266
3.545776128768921,5.94790008087499
3.545776128768921,5.889462474967265
3.5467770099639893,5.828873257336519
3.5467770099639893,5.799682912269892
3.5467770099639893,5.7960325521836245
3.5477840900421143,5.752981379496265
3.5477840900421143,5.754253037626127
3.5477840900421143,5.921951070630824
3.5487749576568604,5.878487469190479
3.5487749576568604,5.932075507394286
3.5487749576568604,5.8657012343064014
3.549781084060669,5.803034304475082
3.549781084060669,5.791683095201418
3.549781084060669,5.805314979203573
3.5527100563049316,5.816753061696064
3.5527100563049316,5.79442731841639
3.5527100563049316,5.91344534679966
3.5537021160125732,5.894949977855656
3.5537021160125732,5.904486251251636
3.5537021160125732,5.931431506585534
3.5547001361846924,5.812264769313718
3.5547001361846924,5.788846000539167
3.5547001361846924,5.7957583859662645
3.5557079315185547,5.890983228067473
3.5557079315185547,5.9008722849110375
3.5557079315185547,5.815437427790188
3.55669903755188,5.819696978741431
3.55669903755188,5.907453824231688
3.55669903755188,5.907441962566433
3.557698965072632,5.8124946564738496
3.557698965072632,5.809663223060927
3.557698965072632,5.831390862088886
3.5587000846862793,5.869530227027651
3.5587000846862793,5.819238013171069
3.5587000846862793,5.85725673958253
3.559706926345825,5.77616426288223
3.559706926345825,5.9323668595471
3.559706926345825,5.963581943695604
3.5607049465179443,5.824671801586691
3.5607049465179443,5.819639759685743
3.5607049465179443,5.789223214973426
3.5617001056671143,5.889392282215204
3.5617001056671143,5.817523867750134
3.5617001056671143,5.804797615150583
3.5627760887145996,5.897190855349303
3.5627760887145996,5.878847935762151
3.5637829303741455,5.847141906724178
3.5637829303741455,5.801767498844643
3.5637829303741455,5.770392753985981
3.564774990081787,5.807149931641376
3.564774990081787,5.844110375105907
3.564774990081787,5.886142927289532
3.5657811164855957,5.915478207078487
3.5657811164855957,5.888669125009629
3.5657811164855957,5.830961314796273
3.566776990890503,5.829075377416622
3.566776990890503,5.894012400831856
3.566776990890503,5.867581510436724
3.567784070968628,5.845402049795887
3.567784070968628,5.872060771778479
3.567784070968628,5.815294616036355
3.5687761306762695,5.879136659477779
3.5687761306762695,5.860144751790803
3.5687761306762695,5.823013392513285
3.5697779655456543,5.798361549718863
3.5697779655456543,5.780422263729492
3.5697779655456543,5.850173707925749
3.5707759857177734,5.774508583339751
3.5707759857177734,5.779759897558345
3.5707759857177734,5.853493221905569
3.571784019470215,5.932427751675267
3.571784019470215,5.904486251251636
3.571784019470215,5.815064661480396
3.5727779865264893,5.917626684895633
3.5727779865264893,5.893004833243472
3.5727779865264893,5.863964106909034
3.573775053024292,5.823098648232303
3.573775053024292,5.851546021720712
3.573775053024292,5.804655106677964
3.575705051422119,5.847141906724178
3.575705051422119,5.817952404105368
3.575705051422119,5.8223835785257645
3.577707052230835,5.8990736925209895
3.577707052230835,5.887441712239082
3.577707052230835,5.7799018331664485
3.5787010192871094,5.812747896287453
3.5787010192871094,5.786998209196641
3.5787010192871094,5.849599091119154
3.579709053039551,5.8483705326195805
3.579709053039551,5.882170212970808
3.579709053039551,5.827728067472851
3.5807039737701416,5.905423322806747
3.5807039737701416,5.839481966802742
3.5807039737701416,5.834995190826466
3.5816991329193124,5.771713105599629
3.5816991329193124,5.8941571670646224
3.5816991329193124,5.926441115304629
3.5826990604400644,5.830388585072788
3.5826990604400644,5.824814815527998
3.5826990604400644,5.762302626511591
3.583707094192505,5.929497482284526
3.583707094192505,5.869749297157823
3.583707094192505,5.815064661480396
3.5846989154815674,5.798401245859972
3.5846989154815674,5.802285199876763
3.5846989154815674,5.918434221674498
3.585700035095215,5.811836536239698
3.585700035095215,5.836163935531079
3.585700035095215,5.815350217592235
3.5867741107940674,5.885204036047139
3.5867741107940674,5.8153811859739655
3.5867741107940674,5.808433721019794
3.5877840518951416,5.820640385504121
3.5877840518951416,5.910555514904106
3.5877840518951416,5.850237599168144
3.5887820720672607,5.784302645767544
3.5887820720672607,5.888093564661482
3.5887820720672607,5.911702895132096
3.5897769927978516,5.857832165139027
3.5897769927978516,5.8481470143649394
3.5897769927978516,5.832130194292536
3.590778112411499,5.910990925633521
3.590778112411499,5.837514076099515
3.590778112411499,5.819125327351152
3.5917861461639404,5.802427674651468
3.5917861461639404,5.784350362011862
3.5917861461639404,5.845051894785489
3.5927751064300537,5.809574867133944
3.5927751064300537,5.802089954170839
3.5927751064300537,5.775785093969035
3.5937740802764893,5.927605445582685
3.5937740802764893,5.901954324886389
3.5937740802764893,5.878270488330895
3.5947749614715576,5.878267792497881
3.5947749614715576,5.921888257721635
3.5947749614715576,5.855662963105599
3.5957860946655273,5.834851940999768
3.5957860946655273,5.832416693945929
3.5957860946655273,5.789791900947393
3.596776008605957,5.860940999768928
3.596776008605957,5.848514153123316
3.596776008605957,5.835937957328815
3.599720001220703,5.774508583339751
3.599720001220703,5.7851066779634905
3.599720001220703,5.905646268196873
3.600701093673706,5.870250856889778
3.600701093673706,5.860653084803203
3.600701093673706,5.855087807132403
3.6017041206359863,5.802427674651468
3.6017041206359863,5.803049468535777
3.6017041206359863,5.827357996996072
3.602705955505371,5.935487656935992
3.602705955505371,5.863176889971501
3.602705955505371,5.817523867750134
3.603701114654541,5.78841958715243
3.603701114654541,5.826473393090965
3.603701114654541,5.892785156550874
3.604701042175293,5.82266960640838
3.604701042175293,5.7713848879303695
3.604701042175293,5.8014826166910565
3.6057040691375732,5.91250851112994
3.6057040691375732,5.89062286258954
3.6057040691375732,5.84548255410922
3.6067020893096924,5.816206885927751
3.6067020893096924,5.798543653238852
3.6067020893096924,5.836450569976122
3.6077001094818124,5.979074963413695
3.6077001094818124,5.852630892320727
3.6077001094818124,5.856238119078795
3.608696937561035,5.8624475323499965
3.608696937561035,5.819411153046292
3.608696937561035,5.805314979203573
3.6097030639648438,5.777770777170145
3.6097030639648438,5.918998729107295
3.6097030639648438,5.890115439420781
3.6106979846954346,5.864116960640839
3.6106979846954346,5.793908842332281
3.6106979846954346,5.808630247246399
3.6117799282073975,5.912653681737657
3.6117799282073975,5.885780539936841
3.6117799282073975,5.877186999345296
3.6127829551696777,5.794854237271816
3.6127829551696777,5.823442333243471
3.6127829551696777,5.943518105407071
3.6137759685516357,5.831390862088886
3.6137759685516357,5.759501251636756
3.6137759685516357,5.967313380959717
3.614777088165283,5.8649047841408
3.614777088165283,5.839276746514674
3.614777088165283,5.806117090618501
3.6157779693603516,5.928977894169297
3.6157779693603516,5.882097358083648
3.6157779693603516,5.849599091119154
3.616774082183838,5.750660974928753
3.616774082183838,5.779522900138643
3.616774082183838,5.909116512939998
3.6177730560302734,5.820039282138181
3.6177730560302734,5.817610336594007
3.6177730560302734,5.806259666486945
3.618773937225342,5.90924928271586
3.618773937225342,5.916044770083957
3.618773937225342,5.873428468959409
3.6197850704193124,5.822155511052914
3.6197850704193124,5.796134993838096
3.6197850704193124,5.778479949741969
3.6207821369171143,5.855806752098898
3.6207821369171143,5.820039282138181
3.6207821369171143,5.763151813910498
3.6227099895477295,5.90665033120234
3.6227099895477295,5.8802202158592
3.6227099895477295,5.840055505276132
3.6237099170684814,5.936921031348686
3.6237099170684814,5.887154639721174
3.6237099170684814,5.818839501656012
3.624706983566284,5.833705942386198
3.624706983566284,5.796561912693522
3.624706983566284,5.78865452899946
3.625697135925293,5.799113282754372
3.625697135925293,5.910053820380498
3.625697135925293,5.857832165139027
3.626711130142212,5.878341624624507
3.626711130142212,5.77819628071324
3.626711130142212,5.804459726180389
3.627721071243286,5.823098648232303
3.627721071243286,5.803942564314874
3.627721071243286,5.807542849302935
3.6287059783935547,5.808148434491258
3.6287059783935547,5.915754226681044
3.6287059783935547,5.880002830624664
3.629707098007202,5.869386101055226
3.629707098007202,5.8469180851883245
3.629707098007202,5.798127281830085
3.630702018737793,5.930204734075329
3.630702018737793,5.916560550335053
3.630702018737793,5.903259040668566
3.631709098815918,5.827644227066163
3.631709098815918,5.795708074982669
3.631709098815918,5.880580278055919
3.632707118988037,5.877834909111915
3.632707118988037,5.858772673881228
3.632707118988037,5.795281156127243
3.633702039718628,5.937564358199184
3.633702039718628,5.905936272433181
3.633702039718628,5.841489351459602
3.63470196723938,5.764185093006239
3.63470196723938,5.808291077755526
3.63470196723938,5.905646268196873
3.635709047317505,5.821783957867982
3.635709047317505,5.802052380998228
3.635709047317505,5.813494102865284
3.636702060699463,5.936835303858892
3.636702060699463,5.896542777093121
3.636702060699463,5.852695524917199
3.637700080871582,5.834565441346377
3.637700080871582,5.819095167719325
3.637700080871582,5.937564358199184
3.638706922531128,5.818038974042978
3.638706922531128,5.827416698759917
3.638706922531128,5.795331568204576
3.6397080421447754,5.806117090618501
3.6397080421447754,5.819467765539552
3.6397080421447754,5.956662784988062
3.640705108642578,5.900659516290534
3.640705108642578,5.886721048679042
3.640705108642578,5.813604160248017
3.641700029373169,5.78373449896018
3.641700029373169,5.803942564314874
3.641700029373169,5.78449236501579
3.6427009105682373,5.791967572980051
3.6427009105682373,5.858407590695525
3.6427009105682373,5.932305360856504
3.6457901000976562,5.866344695948548
3.6457901000976562,5.858407590695525
3.6457901000976562,5.823585313486867
3.646775960922241,5.858970109951475
3.646775960922241,5.848801394130788
3.646775960922241,5.804655106677964
3.647784948348999,5.779569099976892
3.647784948348999,5.896687577023799
3.647784948348999,5.9222610577293375
3.6487770080566406,5.839195197566049
3.6487770080566406,5.806972545829161
3.6487770080566406,5.828704430794115
3.6497740745544434,5.932742287991989
3.6497740745544434,5.933156300546869
3.6497740745544434,5.892860134406531
3.6507771015167236,5.81738102229839
3.6507771015167236,5.788326210236463
3.6507771015167236,5.924005935646615
3.651785135269165,5.870031079103442
3.651785135269165,5.807489370715551
3.651785135269165,5.78804200204113
3.652777910232544,5.926087489409228
3.652777910232544,5.908324039128091
3.652777910232544,5.863464872333051
3.653780937194824,5.793958917430487
3.653780937194824,5.787566760378957
3.653780937194824,5.833849192212894
3.654778003692627,5.814263190325811
3.654778003692627,5.829133674805515
3.654778003692627,5.819982804436572
3.655785083770752,5.886937052299161
3.655785083770752,5.878341624624507
3.655785083770752,5.835568190133252
3.6567771434783936,5.783119680543788
3.6567771434783936,5.8607204469306025
3.6567771434783936,5.972896248940923
3.657778024673462,5.846343872756682
3.657778024673462,5.797934529769699
3.657778024673462,5.806080191404144
3.658776044845581,5.976228028960947
3.658776044845581,5.864539936840482
3.658776044845581,5.8719865352769
3.6593611240386963,5.774316505237618
3.6593611240386963,5.887588230763305
3.6593611240386963,5.908747891473466
3.660707950592041,5.781179253639374
3.660707950592041,5.838109585611955
3.660707950592041,5.818809476815836
3.661703109741211,5.864030693984441
3.661703109741211,5.964222204036047
3.661703109741211,5.854068108295463
3.66270112991333,5.819324886389894
3.66270112991333,5.787521874759301
3.66270112991333,5.787851035970115
3.6637110710144043,5.768401409535547
3.6637110710144043,5.884553868520372
3.6637110710144043,5.92090441346376
3.6647019386291504,5.845258530385889
3.6647019386291504,5.835138440653162
3.6647019386291504,5.793439497804822
3.6656999588012695,5.878267792497881
3.6656999588012695,5.8169524859431565
3.6656999588012695,5.793247722983902
3.666701078414917,5.820467919587152
3.666701078414917,5.785248748363244
3.666701078414917,5.960690561696064
3.6687049865722656,5.876606485403991
3.6687049865722656,5.891779644535162
3.6687049865722656,5.880509006970654
3.669703960418701,5.8372275090502965
3.669703960418701,5.92795886929061
3.669703960418701,5.905936272433181
3.6707029342651367,5.837084225525687
3.6707029342651367,5.831903980204881
3.6707029342651367,5.828646032311484
3.6717090606689453,5.821641011322499
3.6717090606689453,5.806027690056226
3.6717090606689453,5.800303762612647
3.6727020740509033,5.809004294076869
3.6727020740509033,5.863676191943309
3.6727020740509033,5.93881613456058
3.673701047897339,5.875959081106061
3.673701047897339,5.8440295675113605
3.673701047897339,5.832679503966727
3.6747000217437744,5.814317713548486
3.6747000217437744,5.827416698759917
3.6747000217437744,5.791071444388816
3.6757099628448486,5.794954589655704
3.6757099628448486,5.889970807979666
3.6757099628448486,5.867649883501502
3.6767020225524902,5.863598922629593
3.6767020225524902,5.840280674728492
3.6767020225524902,5.842943989255179
3.6777069568634033,5.81214244589078
3.6777069568634033,5.76977385812216
3.6777069568634033,5.779001627127781
3.678704023361206,5.92415134213972
3.678704023361206,5.882025783717168
3.678704023361206,5.819753523838866
3.679708957672119,5.778479949741969
3.679708957672119,5.806544818223831
3.679708957672119,5.788326210236463
3.6807029247283936,5.8318204093815
3.6807029247283936,5.764185093006239
3.6807029247283936,5.809966639066471
3.6817030906677246,5.868446064083802
3.6817030906677246,5.943723763768004
3.6817030906677246,5.905220326580914
3.6827011108398438,5.83702383886621
3.6827011108398438,5.789840965108218
3.6827011108398438,5.806080191404144
3.683709144592285,5.818467611491951
3.683709144592285,5.794762477855659
3.683709144592285,5.775450642185936
3.6847000122070312,5.90153586420704
3.6847000122070312,5.8990736925209895
3.6847000122070312,5.835711439959948
3.6857030391693124,5.843579296002464
3.6857030391693124,5.801340175614264
3.6857030391693124,5.823070476777325
3.6867010593414307,5.815921329815912
3.6867010593414307,5.8111439430409
3.6867010593414307,5.769207194022953
3.687709093093872,5.823442333243471
3.687709093093872,5.860421580143264
3.687709093093872,5.87292613417546
3.6887009143829346,5.782172802896095
3.6887009143829346,5.894525754833244
3.6887009143829346,5.939519949164292
3.691797971725464,5.835281690479858
3.691797971725464,5.869378586420705
3.691797971725464,5.799540504891012
3.692779064178467,5.867361766348302
3.692779064178467,5.846263166255873
3.692779064178467,5.78027844103828
3.6937761306762695,5.885565109181235
3.6937761306762695,5.927168821728414
3.6937761306762695,5.897845976469228
3.6947739124298096,5.859558441808518
3.6947739124298096,5.780941919240545
3.6947739124298096,5.83067494993453
3.695784091949463,5.864894236694139
3.695784091949463,5.88108658919356
3.695784091949463,5.832822686397598
3.6967740058898926,5.925878865631979
3.6967740058898926,5.944891059462374
3.6967740058898926,5.879281021335593
3.697777032852173,5.795423462412384
3.697777032852173,5.7895566895170605
3.697777032852173,5.907386293614726
3.698776960372925,5.867141483093277
3.698776960372925,5.840710929677271
3.698776960372925,5.779664802048833
3.699787139892578,5.933240916005546
3.699787139892578,5.886071015943927
3.699787139892578,5.89026202534083
3.700782060623169,5.777532465531849
3.700782060623169,5.7516495705923125
3.700782060623169,5.914752185550334
3.7017829418182373,5.839481966802742
3.7017829418182373,5.873428468959409
3.7017829418182373,5.836141189440037
3.702777147293091,5.904137140876531
3.702777147293091,5.875596660055457
3.702777147293091,5.8825305447508285
3.7037839889526367,5.7612981591311705
3.7037839889526367,5.801015631017484
3.7037839889526367,5.94103817492105
3.7047760486602783,5.848003427559116
3.7047760486602783,5.852839212816761
3.7047760486602783,5.8101989524763145
3.705775022506714,5.893513098860048
3.705775022506714,5.849886399522451
3.705775022506714,5.877113436801972
3.7067770957946777,5.807115121697605
3.7067770957946777,5.845177453208041
3.7067770957946777,5.8914904490487565
3.7077860832214364,5.822841061387969
3.7077860832214364,5.817523867750134
3.7077860832214364,5.809200685511823
3.708778142929077,5.914606981244704
3.708778142929077,5.863454998844643
3.708778142929077,5.852918335515675
3.709782123565674,5.7896051471154575
3.709782123565674,5.896328660556112
3.709782123565674,5.9139602172071175
3.710706949234009,5.796988831548948
3.710706949234009,5.865403681737655
3.710706949234009,5.787615689748131
3.7117080688476562,5.871335053531543
3.7117080688476562,5.848721361588232
3.7117080688476562,5.814603134868674
3.7127010822296143,5.8990736925209895
3.7127010822296143,5.863454998844643
3.7127010822296143,5.788421710120929
3.7147059440612793,5.820554455826851
3.7147059440612793,5.840772428367866
3.7147059440612793,5.813515501039822
3.7157111167907724,5.837597107756296
3.7157111167907724,5.937734802241392
3.7157111167907724,5.852774613918201
3.716702938079834,5.809485904644535
3.716702938079834,5.934635638912423
3.716702938079834,5.915543884310251
3.7177019119262695,5.842431949472387
3.7177019119262695,5.88202389663406
3.7177019119262695,5.834278941692984
3.7187020778656006,5.938233025879997
3.7187020778656006,5.899438775706692
3.7187020778656006,5.869674353000076
3.7197089195251465,5.813176028267735
3.7197089195251465,5.7621467399676485
3.7197089195251465,5.820268630131711
3.7207040786743164,5.843948153354385
3.7207040786743164,5.808023280443656
3.7207040786743164,5.763053112724331
3.7217020988464364,5.820325040437496
3.7217020988464364,5.916349432912269
3.7217020988464364,5.916625856889779
3.7227020263671884,5.76351966032504
3.7227020263671884,5.825901202534084
3.7227020263671884,5.926960534930294
3.7237091064453125,5.927979088038204
3.7237091064453125,5.845545569205885
3.7237091064453125,5.822498690595394
3.7247049808502197,5.863388276977585
3.7247049808502197,5.805367649041054
3.7247049808502197,5.809396335592698
3.7257001399993896,5.777866681429561
3.7257001399993896,5.748661441885544
3.7257001399993896,5.913167979280597
3.7266969680786133,5.813263979819765
3.7266969680786133,5.800679763922053
3.7266969680786133,5.797558056689517
3.7277071475982666,5.882603500731727
3.7277071475982666,5.929414619117306
3.7277071475982666,5.839973147577602
3.7287020683288574,5.811232669644921
3.7287020683288574,5.9699513209581765
3.7287020683288574,5.873497448586615
3.729707956314087,5.865557209427713
3.729707956314087,5.835138440653162
3.729707956314087,5.809111183855811
3.730705976486206,5.848721361588232
3.730705976486206,5.859336439959948
3.730705976486206,5.844870060848802
3.731710910797119,5.814263190325811
3.731710910797119,5.804137371947932
3.731710910797119,5.853477754563659
3.732785940170288,5.844890481783871
3.732785940170288,5.794150523761841
3.732785940170288,5.851833397519833
3.7337779998779297,5.903626044635294
3.7337779998779297,5.896548202457058
3.7337779998779297,5.872563308749904
3.734779119491577,5.763477605330047
3.734779119491577,5.867573557729339
3.734779119491577,5.944393374990372
3.737791061401367,5.827246052530232
3.737791061401367,5.805600063544634
3.737791061401367,5.787521874759301
3.7387781143188477,5.765600068358622
3.7387781143188477,5.78804200204113
3.7387781143188477,5.8329658688284685
3.739788055419922,5.867073649195103
3.739788055419922,5.85861732650389
3.739788055419922,5.831078987907262
3.7407779693603516,5.803476791766156
3.7407779693603516,5.948192174381884
3.7407779693603516,5.839399743895864
3.741779088973999,5.814263190325811
3.741779088973999,5.778479949741969
3.741779088973999,5.773032176692597
3.7427780628204346,5.886431886890548
3.7427780628204346,5.8374537905337744
3.7427780628204346,5.853557652314565
3.7437870502471924,5.784870792574908
3.7437870502471924,5.8573884310251865
3.7437870502471924,5.92003258106755
3.7447779178619385,5.794008318570437
3.7447779178619385,5.83962535142109
3.7447779178619385,5.813176028267735
3.7457799911499023,5.923715122660402
3.7457799911499023,5.827532080412847
3.7457799911499023,5.840342274512825
3.7467761039733887,5.91128119945313
3.7467761039733887,5.901315412462451
3.7467761039733887,5.892863436801972
3.7477850914001465,5.820182161287837
3.7477850914001465,5.795239067434338
3.7477850914001465,5.762911615189093
3.748776912689209,5.820268630131711
3.748776912689209,5.828275186782716
3.748776912689209,5.854132403912809
3.7497780323028556,5.93600876145729
3.7497780323028556,5.919806771354849
3.7497780323028556,5.861794365709003
3.7507779598236084,5.838826340214127
3.7507779598236084,5.796988831548948
3.7507779598236084,5.762571030385888
3.7517881393432617,5.869522644997304
3.7517881393432617,5.844827972155896
3.7517881393432617,5.824014254217053
3.7527809143066406,5.844603510359701
3.7527809143066406,5.949944735423246
3.7527809143066406,5.874218246938304
3.753706932067871,5.765939642224448
3.753706932067871,5.740989235923901
3.753706932067871,5.938172032658091
3.754702091217041,5.855871957559885
3.754702091217041,5.84054655125934
3.754702091217041,5.853493221905569
3.7557101249694824,5.911861747092352
3.7557101249694824,5.841345966841255
3.7557101249694824,5.82564351459601
3.756701946258545,5.783545588461834
3.756701946258545,5.79334618828468
3.756701946258545,5.8482906011707625
3.757707118988037,5.825958927058461
3.757707118988037,5.787143379804361
3.757707118988037,5.796134993838096
3.7587029933929443,5.9285611183855815
3.7587029933929443,5.905501266078718
3.7587029933929443,5.860133867365016
3.7607080936431885,5.778479949741969
3.7607080936431885,5.89221343776477
3.7607080936431885,5.904563756450743
3.7617030143737793,5.87046335592698
3.7617030143737793,5.840997766309791
3.7617030143737793,5.870971486751905
3.7627010345458984,5.763760600400524
3.7627010345458984,5.970830634290995
3.7627010345458984,5.883467515212201
3.7637100219726562,5.845526125510282
3.7637100219726562,5.79201744589078
3.7637100219726562,5.759118173765694
3.7647030353546143,5.860277723754139
3.7647030353546143,5.840833253100208
3.7647030353546143,5.826044250173304
3.765702962875366,5.913379534776246
3.765702962875366,5.925378822306092
3.765702962875366,5.880362218863127
3.766709089279175,5.857100853038589
3.766709089279175,5.814175002888393
3.766709089279175,5.807505276130325
3.767712116241455,5.922132196911345
3.767712116241455,5.900446208503428
3.767712116241455,5.839973147577602
3.7687039375305176,5.831078987907262
3.7687039375305176,5.92500602229839
3.7687039375305176,5.854786716282831
3.769710063934326,5.762246485789109
3.769710063934326,5.775875943541553
3.769710063934326,5.810251790803359
3.770703077316284,5.854994531310174
3.770703077316284,5.812890606947547
3.770703077316284,5.824872135677424
3.7717111110687256,5.900087527921128
3.7717111110687256,5.913603390010012
3.7717111110687256,5.885059539397675
3.7727019786834717,5.767028960948934
3.7727019786834717,5.806312774397288
3.7727019786834717,5.892863436801972
3.7737040519714364,5.82790386948317
3.7737040519714364,5.810394366671802
3.7737040519714364,5.818666631364091
3.7747039794921884,5.798411894400369
3.7747039794921884,5.981424651467305
3.7747039794921884,5.905723503812676
3.7757859230041504,5.845177453208041
3.7757859230041504,5.781935232611877
3.7757859230041504,5.774174738119078
3.7767789363861084,5.885059539397675
3.7767789363861084,5.865480748863899
3.7767789363861084,5.822555235692829
3.7777791023254403,5.835997939613341
3.7777791023254403,5.952340151544326
3.7777791023254403,5.903481109912963
3.7787790298461914,5.8002525417854125
3.7787790298461914,5.804137371947932
3.7787790298461914,5.789747251213124
3.779788017272949,5.874870402641917
3.779788017272949,5.837167156088731
3.779788017272949,5.817722415851498
3.780777931213379,5.9078889316798895
3.780777931213379,5.942145151351768
3.780777931213379,5.883034429638759
3.783790111541748,5.793204016791187
3.783790111541748,5.801767498844643
3.783790111541748,5.870031079103442
3.7857789993286133,5.80541964492028
3.7857789993286133,5.788988138334745
3.7857789993286133,5.842575367788647
3.786777973175049,5.910712277593776
3.786777973175049,5.911136062543326
3.786777973175049,5.831306785796813
3.7877891063690186,5.902253427559116
3.7877891063690186,5.893802429138104
3.7877891063690186,5.86048702148964
3.788784980773926,5.802907027458985
3.788784980773926,5.795950261880921
3.788784980773926,5.881230984749288
3.789783000946045,5.9426428358237695
3.789783000946045,5.864318541554341
3.789783000946045,5.870250856889778
3.7907779216766357,5.850381219671879
3.7907779216766357,5.812659439266734
3.7907779216766357,5.792399445428638
3.791788101196289,5.829361607486713
3.791788101196289,5.82790386948317
3.791788101196289,5.925169187591465
3.792776107788086,5.907453824231688
3.792776107788086,5.883903364014481
3.792776107788086,5.854707155511053
3.7937779426574707,5.802479704228607
3.7937779426574707,5.775592409304474
3.7937779426574707,5.791594604482784
3.7947781085968018,5.810288083455288
3.7947781085968018,5.970537529846722
3.7947781085968018,5.903343555033505
3.7957870960235596,5.822498690595394
3.7957870960235596,5.835997939613341
3.7957870960235596,5.810769390741739
3.796781063079834,5.790031459408455
3.796781063079834,5.797365169837479
3.796781063079834,5.843661249326042
3.797708034515381,5.773271802549487
3.797708034515381,5.820554455826851
3.797708034515381,5.909116512939998
3.798704147338867,5.911649955711314
3.798704147338867,5.842123411384118
3.798704147338867,5.836511091427251
3.799710988998413,5.795047023030117
3.799710988998413,5.941415928521913
3.799710988998413,5.920759108064392
3.800708055496216,5.757078944581376
3.800708055496216,5.767453756835863
3.800708055496216,5.807970576908265
3.8017079830169678,5.879351921743817
3.8017079830169678,5.883108126973736
3.8017079830169678,5.8088785334668405
3.8027079105377197,5.867640616575521
3.8027079105377197,5.952894111530462
3.8027079105377197,5.8773277892243705
3.8037109375,5.826244954941077
3.8037109375,5.819293345143649
3.8037109375,5.833192925363936
3.8047029972076416,5.896039128090579
3.8047029972076416,5.806455316567818
3.8047029972076416,5.828619107679273
3.805701971054077,5.866344695948548
3.805701971054077,5.983722680620812
3.805701971054077,5.911861747092352
3.8077149391174316,5.8116607005314656
3.8077149391174316,5.78368755776785
3.8077149391174316,5.849214934914889
3.8087079524993896,5.794719344527459
3.8087079524993896,5.792301856273588
3.8087079524993896,5.873353288916276
3.8097081184387207,5.878337614572903
3.8097081184387207,5.851179287337287
3.8097081184387207,5.829133674805515
3.8107070922851562,5.812427732419317
3.8107070922851562,5.824957829469307
3.8107070922851562,5.767072161672957
3.8117101192474365,5.928977894169297
3.8117101192474365,5.864108064391896
3.8117101192474365,5.810484171609027
3.812701940536499,5.785486386043288
3.812701940536499,5.82318262343064
3.812701940536499,5.910489130016176
3.8137099742889404,5.833622573750287
3.8137099742889404,5.82226940999769
3.8137099742889404,5.790315667603788
3.814708948135376,5.920323191866286
3.814708948135376,5.893728327428176
3.814708948135376,5.897197257952707
3.8157119750976562,5.788610418431794
3.8157119750976562,5.804992220596165
3.8157119750976562,5.918579527073866
3.816704034805298,5.84183670954325
3.816704034805298,5.8049401236232
3.816704034805298,5.863742846414541
3.8177099227905273,5.922196930601556
3.8177099227905273,5.893441962566433
3.8177099227905273,5.836224524378032
3.8187811374664307,5.794620205268428
3.8187811374664307,5.841059197604561
3.8187811374664307,5.949009921628283
3.8197879791259766,5.897486790418238
3.8197879791259766,5.852903137757067
3.8197879791259766,5.793252272202111
3.8207850456237793,5.797649849803589
3.8207850456237793,5.808255728645151
3.8207850456237793,5.825872997381191
3.821782112121582,5.893728327428176
3.821782112121582,5.915333002772856
3.821782112121582,5.884914368789956
3.8227779865264893,5.918804932411615
3.8227779865264893,5.855569282908419
3.8227779865264893,5.863820149426172
3.823789119720459,5.857021999922976
3.823789119720459,5.813943531926366
3.823789119720459,5.813033317607641
3.8247790336608887,5.793439497804822
3.8247790336608887,5.914183937649233
3.8247790336608887,5.936423110991297
3.8257811069488525,5.848927828699068
3.8257811069488525,5.845443734113842
3.8257811069488525,5.795616113379035
3.826780080795288,5.801819022953093
3.826780080795288,5.822182469383039
3.826780080795288,5.823871273973657
3.8277881145477295,5.918369117307249
3.8277881145477295,5.856223932257567
3.8277881145477295,5.855440691673727
3.8307230472564697,5.932971299006393
3.8307230472564697,5.914026164022182
3.8307230472564697,5.848066510051607
3.8317110538482666,5.901246196949857
3.8317110538482666,5.833479357621503
3.8317110538482666,5.762812341138412
3.8327090740203857,5.80513469537087
3.8327090740203857,5.81108999268274
3.8327090740203857,5.779001627127781
3.8337090015411377,5.925815142879149
3.8337090015411377,5.935946420318878
3.8337090015411377,5.869742894554417
3.8347039222717285,5.828275186782716
3.8347039222717285,5.83050652776708
3.8347039222717285,5.879710737117768
3.8357110023498535,5.846612310328892
3.8357110023498535,5.79902239948394
3.8357110023498535,5.824872135677424
3.83670711517334,5.926606235076638
3.83670711517334,5.903847338827697
3.83670711517334,5.885493029346069
3.837705135345459,5.791168292189785
3.837705135345459,5.800537356543172
3.837705135345459,5.939545020411307
3.838702917098999,5.812427732419317
3.838702917098999,5.810288083455288
3.838702917098999,5.7839714963798805
3.839709997177124,5.876824847877994
3.839709997177124,5.916705788338596
3.839709997177124,5.86569159670338
3.840703010559082,5.788516367557575
3.840703010559082,5.808360326966033
3.840703010559082,5.942351079296002
3.841778039932251,5.859558441808518
3.841778039932251,5.815547889547871
3.841778039932251,5.838660344296388
3.842780113220215,5.949944735423246
3.842780113220215,5.898789686513132
3.842780113220215,5.895100877108527
3.843785047531128,5.929123469151967
3.843785047531128,5.895679807247939
3.843785047531128,5.835054735038125
3.844783067703247,5.787474428098283
3.844783067703247,5.789840965108218
3.844783067703247,5.803476791766156
3.8457789421081543,5.82776082184395
3.8457789421081543,5.833024570592314
3.8457789421081543,5.796277300123237
3.8467791080474854,5.907386293614726
3.8467791080474854,5.921986857814065
3.8467791080474854,5.85392438669799
3.8477859497070312,5.805043643610875
3.8477859497070312,5.7640435954710005
3.8477859497070312,5.849870056034815
3.8487789630889893,5.780374311599784
3.8487789630889893,5.781225723060926
3.8487789630889893,5.813800854964184
3.8497791290283203,5.946031194639144
3.8497791290283203,5.8948859181237
3.8497791290283203,5.853334100362011
3.850778102874756,5.890189069359932
3.850778102874756,5.883252522529461
3.850778102874756,5.911369791265502
3.8517889976501465,5.862735379919895
3.8517889976501465,5.786859306400679
3.8517889976501465,5.840176817761688
3.8547139167785645,5.84958288242317
3.8547139167785645,5.827246052530232
3.8547139167785645,5.808630247246399
3.8557140827178964,5.827246052530232
3.8557140827178964,5.7992657321112215
3.8557140827178964,5.879351921743817
3.856703042984009,5.819293345143649
3.856703042984009,5.779806703959023
3.856703042984009,5.808540880382038
3.857701063156128,5.802337263151813
3.857701063156128,5.787285416506202
3.857701063156128,5.845402049795887
3.858703136444092,5.912598181275513
3.858703136444092,5.935487656935992
3.858703136444092,5.867717582608027
3.859710931777954,5.823785209504737
3.859710931777954,5.783592158977124
3.859710931777954,5.851610249942231
3.8607051372528076,5.85392438669799
3.8607051372528076,5.848353616267428
3.8607051372528076,5.783166352152814
3.8617050647735596,5.929934106138797
3.8617050647735596,5.88787729145806
3.8617050647735596,5.864252021874759
3.862704038619995,5.773369155819148
3.862704038619995,5.836141189440037
3.862704038619995,5.929434163906647
3.8637120723724365,5.804188997150119
3.8637120723724365,5.762246485789109
3.8637120723724365,5.780941919240545
3.8647799491882324,5.851179287337287
3.8647799491882324,5.886360009242857
3.8647799491882324,5.852104665716706
3.86578106880188,5.804524763151814
3.86578106880188,5.766789031810831
3.86578106880188,5.96715122660402
3.866780996322632,5.810430726719556
3.866780996322632,5.796327476315182
3.866780996322632,5.880939531502732
3.8677871227264404,5.899363359778171
3.8677871227264404,5.916705788338596
3.8677871227264404,5.819150533389817
3.8687820434570312,5.945242393899716
3.8687820434570312,5.876387583763383
3.8687820434570312,5.862867138758376
3.869779109954834,5.83665437495186
3.869779109954834,5.7703842621119925
3.869779109954834,5.778666872063468
3.8707809448242188,5.845751396056381
3.8707809448242188,5.8289052029577135
3.8707809448242188,5.788184106138796
3.87178897857666,5.797415750404374
3.87178897857666,5.879422148193791
3.87178897857666,5.8893214829007166
3.8727810382843018,5.794292728953247
3.8727810382843018,5.85954526592467
3.8727810382843018,5.929851344065315
3.873779058456421,5.881590811060618
3.873779058456421,5.834684057998922
3.873779058456421,5.783119680543788
3.87477707862854,5.891635046791959
3.87477707862854,5.8469180851883245
3.87477707862854,5.85066846067935
3.877725124359131,5.820666467688515
3.877725124359131,5.806972545829161
3.877725124359131,5.747994256912885
3.878704071044922,5.732999258645922
3.878704071044922,5.957889355310791
3.878704071044922,5.897271865131326
3.8797109127044678,5.867419086497727
3.8797109127044678,5.827045583647847
3.8797109127044678,5.814745845528768
3.8807051181793213,5.7927284718478
3.8807051181793213,5.864030693984441
3.8807051181793213,5.958124937418162
3.8817050457000732,5.799307146845876
3.8817050457000732,5.750739895440192
3.8817050457000732,5.823412712778248
3.88270902633667,5.835770815682043
3.88270902633667,5.838826340214127
3.88270902633667,5.816349663983671
3.883711099624634,5.787900437110068
3.883711099624634,5.964753283139491
3.883711099624634,5.938172032658091
3.884704113006592,5.794719344527459
3.884704113006592,5.777203439112685
3.884704113006592,5.863742846414541
3.8857040405273438,5.878918937264113
3.8857040405273438,5.787948085958561
3.8857040405273438,5.816261611337904
3.886704921722412,5.759966350227221
3.886704921722412,5.890623368058229
3.886704921722412,5.886504505892321
3.8877100944519043,5.780658115420165
3.8877100944519043,5.7924931593237305
3.8877100944519043,5.811339829007163
3.8887789249420166,5.883830104752368
3.8887789249420166,5.844603510359701
3.8887789249420166,5.877183528460295
3.889780044555664,5.93174381884002
3.889780044555664,5.893583628591235
3.889780044555664,5.8714038646691815
3.8907790184020996,5.813604160248017
3.8907790184020996,5.794008318570437
3.8907790184020996,5.966803127166296
3.8917880058288574,5.822784583686359
3.8917880058288574,5.805937682931526
3.8917880058288574,5.772748844642995
3.8927810192108154,5.925378822306092
3.8927810192108154,5.863233266579372
3.8927810192108154,5.79902239948394
3.8937790393829346,5.857532220018485
3.8937790393829346,5.916349432912269
3.8937790393829346,5.877974081491181
3.894779920578003,5.839090194870215
3.894779920578003,5.777628942655779
3.894779920578003,5.793723908187629
3.89578914642334,5.885565109181235
3.89578914642334,5.819436156897481
3.89578914642334,5.861074915273819
3.896778106689453,5.864760792960025
3.896778106689453,5.9016051471154585
3.896778106689453,5.905510196025573
3.8977789878845215,5.764934298698297
3.8977789878845215,5.8395430948163
3.8977789878845215,5.899728375568049
3.898780107498169,5.889467125279211
3.898780107498169,5.842145112839868
3.898780107498169,5.82941983747978
3.9007129669189453,5.783829527073865
3.9007129669189453,5.923650658553494
3.9007129669189453,5.892645108025881
3.902712106704712,5.941853462219825
3.902712106704712,5.879710737117768
3.902712106704712,5.869454710005391
3.903712034225464,5.821182315335438
3.903712034225464,5.863233266579372
3.903712034225464,5.825243857351921
3.9047040939331055,5.88418932450127
3.9047040939331055,5.861938255796041
3.9047040939331055,5.807738196102594
3.9057040214538574,5.790978067472849
3.9057040214538574,5.876023949587922
3.9057040214538574,5.887443700415928
3.906710147857666,5.7925862666563965
3.906710147857666,5.784113465685896
3.906710147857666,5.771517320727105
3.9072821140289307,5.883830104752368
3.9072821140289307,5.860421580143264
3.9072821140289307,5.81223140838019
3.9077041149139404,5.801391800816453
3.9077041149139404,5.938317776130324
3.9077041149139404,5.911872833705615
3.9087040424346924,5.862735379919895
3.9087040424346924,5.855792767465147
3.9087040424346924,5.877397173226527
3.9097039699554443,5.821697758607411
3.9097039699554443,5.7772488638989445
3.9097039699554443,5.844152969267504
3.9107041358947754,5.831736231995689
3.9107041358947754,5.834254510706309
3.9107041358947754,5.829361607486713
3.9117119312286377,5.824984754101518
3.9117119312286377,5.975442193637835
3.9117119312286377,5.85593648906262
3.9127049446105957,5.817491888431023
3.9127049446105957,5.793772702765154
3.9127049446105957,5.796846525263805
3.9137051105499268,5.881519775860741
3.9137051105499268,5.826530982823693
3.9137051105499268,5.795950261880921
3.9147040843963623,5.747853163752597
3.9147040843963623,5.757220239929139
3.9147040843963623,5.833883462990065
3.9157121181488037,5.954705239544019
3.9157121181488037,5.902474351074482
3.9157121181488037,5.851305924093045
3.9167051315307617,5.845033967495957
3.9167051315307617,5.808968607987368
3.9167051315307617,5.816975333127936
3.9177050590515137,5.782551803319725
3.9177050590515137,5.828990593468382
3.9177050590515137,5.850731576869753
3.918705940246582,5.923778980204883
3.918705940246582,5.876895006932142
3.918705940246582,5.81337282407764
3.919713020324707,5.827045583647847
3.919713020324707,5.785865049487793
3.919713020324707,5.781651428791497
3.9207091331481934,5.929705769082646
3.9207091331481934,5.917141502349225
3.9207091331481934,5.865979511669104
3.923804998397827,5.852041212547176
3.923804998397827,5.836857438573519
3.923804998397827,5.808202418547331
3.9247801303863525,5.938961911730725
3.9247801303863525,5.892068840021566
3.9247801303863525,5.871911692212895
3.9257779121398926,5.83448187052299
3.9257779121398926,5.809253759724254
3.9257779121398926,5.81260518562736
3.92677903175354,5.88628745763691
3.92677903175354,5.845177453208041
3.92677903175354,5.835054735038125
3.9277870655059806,5.7924931593237305
3.9277870655059806,5.973975323499961
3.9277870655059806,5.898135576330586
3.9287710189819336,5.755100809712702
3.9287710189819336,5.800303762612647
3.9287710189819336,5.767963875837633
3.9297800064086914,5.907386293614726
3.9297800064086914,5.854707155511053
3.9297800064086914,5.849663117153201
3.9307780265808105,5.884698331471923
3.9307780265808105,5.92415134213972
3.9307780265808105,5.890404702303012
3.9317829608917236,5.774980050835708
3.9317829608917236,5.75401078333205
3.9317829608917236,5.795239067434338
3.9327869415283203,5.8716921166140335
3.9327869415283203,5.818467611491951
3.9327869415283203,5.820840281521991
3.9337100982666016,5.966034006007854
3.9337100982666016,5.870971486751905
3.9337100982666016,5.884769939536316
3.9347100257873535,5.814548679041824
3.9347100257873535,5.8226981485404
3.9347100257873535,5.828359802241392
3.9357120990753174,5.819238013171069
3.9357120990753174,5.919870965878458
3.9357120990753174,5.919661432257568
3.936706066131592,5.898569976122621
3.936706066131592,5.85111495802203
3.936706066131592,5.816437110067011
3.937704086303711,5.818952322267581
3.937704086303711,5.786433196295158
3.937704086303711,5.942410556111838
3.9387049674987793,5.791164214742356
3.9387049674987793,5.851322941538935
3.9387049674987793,5.94597212219826
3.9397120475769043,5.917417083878919
3.9397120475769043,5.8551531810829545
3.9397120475769043,5.83159308326273
3.940704107284546,5.784018572363862
3.940704107284546,5.75344573673265
3.940704107284546,5.824443194947238
3.941704034805298,5.938293412539474
3.941704034805298,5.892645108025881
3.941704034805298,5.867064651852423
3.9427099227905273,5.8637528546946
3.9427099227905273,5.838826340214127
3.9427099227905273,5.785202380035432
3.9437129497528076,5.807631980281907
3.9437129497528076,5.841284602942309
3.9437129497528076,5.885131720326579
3.9447031021118164,5.829647837556805
3.9447031021118164,5.948103818454902
3.9447031021118164,5.90246656685666
3.946787118911743,5.821126107217131
3.946787118911743,5.852056005930833
3.946787118911743,5.844971491565893
3.94779109954834,5.8057426057151655
3.94779109954834,5.8178652276053295
3.94779109954834,5.8088616508126005
3.948786973953247,5.873214588307787
3.948786973953247,5.893149532080413
3.948786973953247,5.847635850727875
3.949784994125366,5.781463124855581
3.949784994125366,5.890619796079489
3.949784994125366,5.937710169067242
3.950779914855957,5.813121235461758
3.950779914855957,5.78804200204113
3.950779914855957,5.78851235750597
3.9517879486083984,5.824071102595703
3.9517879486083984,5.870181776168837
3.9517879486083984,5.8002525417854125
3.9527809619903564,5.820268630131711
3.9527809619903564,5.917788030501426
3.9527809619903564,5.9003697142417
3.9537789821624756,5.8354473494184695
3.9537789821624756,5.824242759762766
3.9537789821624756,5.771571405876915
3.9547810554504403,5.864616801779249
3.9547810554504403,5.835160714973427
3.9547810554504403,5.830818132365401
3.9557909965515137,5.87292613417546
3.9557909965515137,5.933095239929139
3.9557909965515137,5.886865579026419
3.95671010017395,5.830077182661943
3.95671010017395,5.808291077755526
3.95671010017395,5.799398097512133
3.9577109813690186,5.861152218285451
3.9577109813690186,5.792159651082184
3.9577109813690186,5.820211545867673
3.9587090015411377,5.82635619175075
3.9587090015411377,5.842738196102595
3.9587090015411377,5.839481966802742
3.9597129821777344,5.8451954478934
3.9597129821777344,5.917853000077025
3.9597129821777344,5.859712980435955
3.960705041885376,5.805119059539398
3.960705041885376,5.833705942386198
3.960705041885376,5.846693724485866
3.9617040157318124,5.862159684780098
3.9617040157318124,5.808807161287839
3.9617040157318124,5.807204151582839
3.9627039432525644,5.804085072787491
3.9627039432525644,5.912784362242932
3.9627039432525644,5.904051244897172
3.963714122772217,5.875163877763229
3.963714122772217,5.83718781290919
3.963714122772217,5.838334889855966
3.964712142944336,5.870832988330895
3.964712142944336,5.889970807979666
3.964712142944336,5.7875171570515285
3.9657111167907724,5.814580557267196
3.9657111167907724,5.849742745320803
3.9657111167907724,5.949652641916352
3.966705083847046,5.736694234768543
3.966705083847046,5.926503119463913
3.966705083847046,5.865777122005701
3.9697160720825204,5.831104497227144
3.9697160720825204,5.87011202148964
3.9697160720825204,5.815008992528692
3.970708131790161,5.979119983825002
3.970708131790161,5.880148203419856
3.970708131790161,5.861948702148963
3.971713066101074,5.843168653238851
3.971713066101074,5.881086757683122
3.971713066101074,5.78865452899946
3.9727039337158203,5.812835746745745
3.9727039337158203,5.803693300854964
3.9727039337158203,5.84476478856967
3.9737040996551514,5.936337922668105
3.9737040996551514,5.895308018177617
3.9737040996551514,5.85422507317261
3.9747090339660645,5.929101228529615
3.9747090339660645,5.854512651159208
3.9747090339660645,5.817952404105368
3.9757120609283447,5.786287520218748
3.9757120609283447,5.806491103751059
3.9757120609283447,5.810519284834014
3.976710081100464,5.841877281830085
3.976710081100464,5.832047196333665
3.976710081100464,5.789976228529617
3.9777040481567383,5.807292574905646
3.9777040481567383,5.901452023800355
3.9777040481567383,5.912058172225217
3.9787049293518066,5.798401245859972
3.9787049293518066,5.938762757066933
3.9787049293518066,5.867224211468844
3.9797120094299316,5.858628783794192
3.9797120094299316,5.8469180851883245
3.9797120094299316,5.827155472541016
3.9807050228118896,5.87444257394285
3.9807050228118896,5.84058591042132
3.9807050228118896,5.813065768697526
3.9817099571228027,5.785248748363244
3.9817099571228027,5.763772192482477
3.9817099571228027,5.825127397365786
3.9827051162719727,5.818067347685435
3.9827051162719727,5.790260706308249
3.9827051162719727,5.804976483670955
3.983712911605835,5.966234306400677
3.983712911605835,5.9356688169144265
3.983712911605835,5.872204998844643
3.98470401763916,5.885851137063852
3.98470401763916,5.915818724485867
3.98470401763916,5.8660652391589005
3.9857051372528076,5.851703053993684
3.9857051372528076,5.817982024570592
3.9857051372528076,5.802659988061311
3.986704111099243,5.886788916275129
3.986704111099243,5.830185386659476
3.986704111099243,5.794000399560964
3.9877121448516846,5.80535022722021
3.9877121448516846,5.798401245859972
3.9877121448516846,5.946965738850805
3.98871111869812,5.785484128283138
3.98871111869812,5.76452399291381
3.98871111869812,5.829326089886774
3.989711046218872,5.92772938650543
3.989711046218872,5.894736231995686
3.989711046218872,5.834812514441963
3.9907100200653076,5.795890178502657
3.9907100200653076,5.96716682873758
3.9907100200653076,5.918044269429253
3.992785930633545,5.870906955249172
3.992785930633545,5.851481119540938
3.992785930633545,5.800094835554187
3.994784116744995,5.815952567780944
3.994784116744995,5.763205797966572
3.994784116744995,5.763913791111454
3.995789051055908,5.914301509666488
3.995789051055908,5.9035378571978745
3.995789051055908,5.865420126319032
3.99678111076355,5.766276924632211
3.99678111076355,5.879642633636294
3.99678111076355,5.893791578410228
3.9977800846099854,5.807380391666026
3.9977800846099854,5.78505781599014
3.9977800846099854,5.752033120234152
3.9987781047821045,5.8653449462759
3.9987781047821045,5.832763276977585
3.9987781047821045,5.839501140915042
3.999791145324707,5.792577336709542
3.999791145324707,5.9584953111761525
3.999791145324707,5.925214443888162
4.00078010559082,5.837249480089348
4.00078010559082,5.812866816221213
4.00078010559082,5.774224914311021
4.001781940460205,5.883830441731495
4.001781940460205,5.850540206423784
4.001781940460205,5.831963591812371
4.0027830600738525,5.8006279702303
4.0027830600738525,5.907943050527613
4.0027830600738525,5.927085419394592
4.003793001174927,5.838989909882154
4.003793001174927,5.778387684857121
4.003793001174927,5.731942054032196
4.004787921905518,5.847156969691134
4.004787921905518,5.819210920049296
4.004787921905518,5.786336752869135
4.005782127380371,5.872493452976969
4.005782127380371,5.9038389143495325
4.005782127380371,5.880942294731571
4.006778955459595,5.8187820804128485
4.006778955459595,5.799630882692751
4.006778955459595,5.837392831009783
4.007791042327881,5.842738196102595
4.007791042327881,5.863760301933298
4.007791042327881,5.799061118385581
4.008781909942627,5.935814627782485
4.008781909942627,5.928894255950088
4.008781909942627,5.84771625394747
4.009781122207642,5.830961314796273
4.009781122207642,5.773799410767926
4.009781122207642,5.857112883193406
4.010780096054077,5.851337397943465
4.010780096054077,5.8555191741123
4.010780096054077,5.820153787645382
4.011791944503784,5.774271046753448
4.011791944503784,5.932196550296542
4.011791944503784,5.893722868366325
4.012781143188477,5.802659988061311
4.012781143188477,5.764001001309404
4.012781143188477,5.933216754602173
4.013710975646973,5.8411598532696605
4.013710975646973,5.838048120619272
4.013710975646973,5.777157340368173
4.016716003417969,5.914381980281907
4.016716003417969,5.913139336054841
4.016716003417969,5.807435218169914
4.01771092414856,5.8807978317800185
4.01771092414856,5.928603038588924
4.01771092414856,5.851402333821151
4.018707036972046,5.848593511707617
4.018707036972046,5.948103818454902
4.018707036972046,5.898425176191942
4.019711971282959,5.829243125625819
4.019711971282959,5.815294616036355
4.019711971282959,5.839768736039437
4.020704984664917,5.87545506142648
4.020704984664917,5.8479396711083735
4.020704984664917,5.874875356235078
4.0217039585113525,5.8103766078718335
4.0217039585113525,5.886140332550259
4.0217039585113525,5.906360192174381
4.022706031799316,5.817038819995378
4.022706031799316,5.773987445120543
4.022706031799316,5.778434154278672
4.023711919784546,5.875163877763229
4.023711919784546,5.8070072883771084
4.023711919784546,5.850396518524224
4.024704933166504,5.93417626896711
4.024704933166504,5.920433855811445
4.024704933166504,5.848737165909265
4.025705099105835,5.852630892320727
4.025705099105835,5.852930972232919
4.025705099105835,5.788228014518986
4.026705026626587,5.850971270122468
4.026705026626587,5.812319764307172
4.026705026626587,5.801804937225604
4.027713060379028,5.859137285296157
4.027713060379028,5.910911634445044
4.027713060379028,5.902611501578988
4.028710126876831,5.813121235461758
4.028710126876831,5.7901184674189325
4.028710126876831,5.813065768697526
4.029706001281738,5.823813717938843
4.029706001281738,5.814120445967805
4.029706001281738,5.826642421820842
4.03070592880249,5.764807122775938
4.03070592880249,5.820554455826851
4.03070592880249,5.890834350689363
4.031712055206299,5.805119059539398
4.031712055206299,5.780185704382655
4.031712055206299,5.827441770006934
4.03270411491394,5.882169606408381
4.03270411491394,5.840648757028421
4.03270411491394,5.780043768774551
4.033704042434692,5.898928858892398
4.033704042434692,5.886863321266272
4.033704042434692,5.849599091119154
4.034780025482178,5.842513633212662
4.034780025482178,5.819210920049296
4.034780025482178,5.79442731841639
4.035789966583252,5.879498238080568
4.035789966583252,5.8600676846645605
4.035789966583252,5.795890178502657
4.036778926849365,5.798348913001617
4.036778926849365,5.933653985018871
4.036778926849365,5.85674763151814
4.037780046463013,5.801715300777941
4.037780046463013,5.838396287452824
4.037780046463013,5.79371578699068
4.039788007736206,5.827728067472851
4.039788007736206,5.816666795039667
4.039788007736206,5.808059808980976
4.040782928466797,5.940513700608488
4.040782928466797,5.870325935839176
4.040782928466797,5.861871837210198
4.0417799949646,5.829243125625819
4.0417799949646,5.7861946487714695
4.0417799949646,5.813406724177771
4.042779922485352,5.823326345028114
4.042779922485352,5.794142705846106
4.042779922485352,5.894087749364553
4.043787956237793,5.897990776399906
4.043787956237793,5.869460977817147
4.043787956237793,5.834791689131942
4.044780015945435,5.838682989293693
4.044780015945435,5.799061118385581
4.044780015945435,5.772757066933682
4.045784950256348,5.910911634445044
4.045784950256348,5.889176885157514
4.045784950256348,5.863540861126089
4.046780109405518,5.825758154894862
4.046780109405518,5.769825820303474
4.046780109405518,5.890041135523377
4.047718048095703,5.797974023723331
4.047718048095703,5.77729920858045
4.047718048095703,5.783261649849804
4.048710107803345,5.907308788415621
4.048710107803345,5.881520146537778
4.048710107803345,5.858916563968266
4.049704074859619,5.777724813217283
4.049704074859619,5.931990622352306
4.049704074859619,5.943841504274821
4.050707101821899,5.795372410074713
4.050707101821899,5.8103766078718335
4.050707101821899,5.774316505237618
4.051715135574341,5.9433451003235
4.051715135574341,5.881375380305014
4.051715135574341,5.844621235461759
4.05270791053772,5.837249480089348
4.05270791053772,5.901239120388199
4.05270791053772,5.8662846799661095
4.053707122802734,5.8141521220057
4.053707122802734,5.766985086266657
4.053707122802734,5.774838250019257
4.054708003997803,5.90924928271586
4.054708003997803,5.840280674728492
4.054708003997803,5.846263166255873
4.055714130401611,5.790787101401833
4.055714130401611,5.859712980435955
4.055714130401611,5.92795886929061
4.056710004806519,5.8219269044134645
4.056710004806519,5.785342024185472
4.056710004806519,5.805261635407841
4.057706117630005,5.839563583147193
4.057706117630005,5.825472059616422
4.057706117630005,5.831879380728647
4.058784008026123,5.803230021951784
4.058784008026123,5.925296970076253
4.058784008026123,5.90209929330663
4.059790134429932,5.843249258645921
4.059790134429932,5.774271046753448
4.059790134429932,5.7756890549179705
4.062793970108032,5.853349500308096
4.062793970108032,5.8333588538858505
4.062793970108032,5.798686060617731
4.063791990280151,5.853649917199414
4.063791990280151,5.905423322806747
4.063791990280151,5.873791496572441
4.064789056777954,5.870319263652468
4.064789056777954,5.825842804051451
4.064789056777954,5.8363072527536
4.065782070159912,5.767595355464839
4.065782070159912,5.805119059539398
4.065782070159912,5.972016329045675
4.066788911819458,5.885204036047139
4.066788911819458,5.914301509666488
4.066788911819458,5.865777122005701
4.067791938781738,5.84114118462605
4.067791938781738,5.828704430794115
4.067791938781738,5.7861946487714695
4.068788051605225,5.788561724948009
4.068788051605225,5.867793942078103
4.068788051605225,5.915173139875222
4.069782972335815,5.848577774782409
4.069782972335815,5.849024474312562
4.069782972335815,5.763717938843103
4.070780992507935,5.788085843025495
4.070780992507935,5.77947602634214
4.070780992507935,5.890260070861896
4.071792125701904,5.937297571824693
4.071792125701904,5.89307462162058
4.071792125701904,5.818610490641608
4.072781085968018,5.788326210236463
4.072781085968018,5.765471376030193
4.072781085968018,5.774696449202804
4.073781967163086,5.928311821227759
4.073781967163086,5.88708161634445
4.073781967163086,5.834422191519679
4.074790000915527,5.882819335862282
4.074790000915527,5.846567559500887
4.074790000915527,5.806544818223831
4.075791120529175,5.805082632095818
4.075791120529175,5.803889557498266
4.075791120529175,5.88173692520989
4.076789140701294,5.926960534930294
4.076789140701294,5.894446699530154
4.076789140701294,5.854290649310637
4.077712059020996,5.848577774782409
4.077712059020996,5.78373449896018
4.077712059020996,5.801340175614264
4.078711986541748,5.79424339520912
4.078711986541748,5.909684693445275
4.078711986541748,5.887515308480321
4.079713106155396,5.891127859508588
4.079713106155396,5.801145401679119
4.079713106155396,5.829732149734269
4.08070707321167,5.801002926904414
4.08070707321167,5.8540031387198646
4.08070707321167,5.910053820380498
4.0817060470581055,5.824957829469307
4.0817060470581055,5.811551047523685
4.0817060470581055,5.811320789686514
4.082706928253174,5.89350881922514
4.082706928253174,5.843886081799276
4.082706928253174,5.859846154586767
4.083713054656982,5.79381667854117
4.083713054656982,5.95467187861049
4.083713054656982,5.922906339058769
4.085710048675537,5.778813390587692
4.085710048675537,5.787899897943464
4.085710048675537,5.783024315450977
4.086708068847656,5.844460024647616
4.086708068847656,5.813494102865284
4.086708068847656,5.760973311253178
4.087713956832886,5.818238095008858
4.087713956832886,5.898273198605869
4.087713956832886,5.904921257606099
4.088706016540527,5.838682989293693
4.088706016540527,5.840833253100208
4.088706016540527,5.797598662674266
4.089708089828491,5.87978702919202
4.089708089828491,5.924715074520527
4.089708089828491,5.899653027035354
4.090708017349243,5.7925862666563965
4.090708017349243,5.801287876453825
4.090708017349243,5.826987454748517
4.091715097427368,5.8802202158592
4.091715097427368,5.834708691173073
4.091715097427368,5.791825334090735
4.092708110809326,5.899004375914657
4.092708110809326,5.956775336016329
4.092708110809326,5.879569745051221
4.093708038330078,5.755908043210352
4.093708038330078,5.8107160132480935
4.093708038330078,5.835590666640992
4.0947089195251465,5.831331115689745
4.0947089195251465,5.822727432026496
4.0947089195251465,5.823871273973657
4.095715045928955,5.784302645767544
4.095715045928955,5.941621687976585
4.095715045928955,5.924442155125933
4.0967090129852295,5.789365386466918
4.0967090129852295,5.787473585650465
4.0967090129852295,5.884698331471923
4.097707033157349,5.843374345297696
4.097707033157349,5.860576523145652
4.097707033157349,5.794051114919511
4.098706007003784,5.955988119078795
4.098706007003784,5.877546320187938
4.098706007003784,5.833909006007854
4.099793910980225,5.785202380035432
4.099793910980225,5.796368789956096
4.099793910980225,5.920888575444813
4.100790023803711,5.868953723137949
4.100790023803711,5.875452399291381
4.100790023803711,5.841059197604561
4.1017889976501465,5.793766569745051
4.1017889976501465,5.7756890549179705
4.1017889976501465,5.814745845528768
4.102782964706421,5.948834220711698
4.102782964706421,5.856525697065393
4.102782964706421,5.886504505892321
4.103791952133179,5.836163935531079
4.103791952133179,5.817952404105368
4.103791952133179,5.825958927058461
4.10478401184082,5.806776322883771
4.10478401184082,5.790076243934375
4.10478401184082,5.863820149426172
4.105782985687256,5.888813756450744
4.105782985687256,5.897915023492259
4.105782985687256,5.8469180851883245
4.108801126480103,5.828333012400831
4.108801126480103,5.775643259454671
4.108801126480103,5.78240983401371
4.109789133071899,5.930288069013324
4.109789133071899,5.8992872698913965
4.109789133071899,5.826187297812524
4.110783100128174,5.817722415851498
4.110783100128174,5.821212171686051
4.110783100128174,5.783640346992221
4.11178994178772,5.820325040437496
4.11178994178772,5.9674599331818525
4.11178994178772,5.893294230917353
4.112779140472412,5.94349104598321
4.112779140472412,5.894956144573674
4.112779140472412,5.872556872448586
4.113781929016113,5.8253290119772005
4.113781929016113,5.833336141492719
4.113781929016113,5.773936089501656
4.114781141281128,5.850748324732342
4.114781141281128,5.824729155434028
4.114781141281128,5.845626107217131
4.115791082382202,5.804085072787491
4.115791082382202,5.802052380998228
4.115791082382202,5.946877753600862
4.116781949996948,5.795047023030117
4.116781949996948,5.786575232996998
4.116781949996948,5.8992872698913965
4.117779016494751,5.908826373912038
4.117779016494751,5.863167151274744
4.117779016494751,5.827930457136255
4.118782997131348,5.916124836324424
4.118782997131348,5.891991941384887
4.118782997131348,5.879569745051221
4.119791030883789,5.862591456134946
4.119791030883789,5.819125327351152
4.119791030883789,5.806402242355388
4.120780944824219,5.870031079103442
4.120780944824219,5.833562692559501
4.120780944824219,5.79201744589078
4.12171196937561,5.757462662712778
4.12171196937561,5.888164700955096
4.12171196937561,5.903191240468306
4.122705936431885,5.818952322267581
4.122705936431885,5.805546787144728
4.122705936431885,5.825615107255642
4.123713970184326,5.911716610182546
4.123713970184326,5.949329815913116
4.123713970184326,5.846056766540863
4.124707937240601,5.7869051692598
4.124707937240601,5.7619635581144575
4.124707937240601,5.865912722406224
4.125706911087036,5.805225140568436
4.125706911087036,5.843025167526766
4.125706911087036,5.8231563727566815
4.126707077026367,5.916625856889779
4.126707077026367,5.867938000654704
4.126707077026367,5.858916563968266
4.127713918685913,5.805562119694986
4.127713918685913,5.832476844720016
4.127713918685913,5.926815027343449
4.128705978393555,5.8237282937302615
4.128705978393555,5.771190518370176
4.128705978393555,5.799113282754372
4.129706144332886,5.89350881922514
4.129706144332886,5.8657012343064014
4.129706144332886,5.847779403835786
4.131720066070557,5.798452904760072
4.131720066070557,5.7927284718478
4.131720066070557,5.879642633636294
4.132704973220825,5.768640529923746
4.132704973220825,5.8219269044134645
4.132704973220825,5.921615439420782
4.133706092834473,5.898997535238388
4.133706092834473,5.880797798082108
4.133706092834473,5.85695706404529
4.134709119796753,5.798411894400369
4.134709119796753,5.778955292497882
4.134709119796753,5.743170838789186
4.13571310043335,5.941767566240468
4.13571310043335,5.867285507971964
4.13571310043335,5.815580239544019
4.136707067489624,5.815580239544019
4.136707067489624,5.908536234884078
4.136707067489624,5.924651621350997
4.13770604133606,5.788610418431794
4.13770604133606,5.793197479396134
4.13770604133606,5.801055293460679
4.138704061508179,5.8722749220134025
4.138704061508179,5.892500442886852
4.138704061508179,5.871547990641608
4.139714002609253,5.820753677886467
4.139714002609253,5.934965676268967
4.139714002609253,5.895749595625047
4.140712022781372,5.81108999268274
4.140712022781372,5.817579604097666
4.140712022781372,5.809805900023108
4.141706943511963,5.879425383193407
4.141706943511963,5.788326210236463
4.141706943511963,5.82776082184395
4.142782926559448,5.889899873873528
4.142782926559448,5.896403469922205
4.142782926559448,5.874875356235078
4.14379096031189,5.803372530424401
4.14379096031189,5.827559780097049
4.14379096031189,5.8229275302318415
4.144782066345215,5.812177053647078
4.144782066345215,5.807685425171378
4.144782066345215,5.7616221982592615
4.14578104019165,5.946381686628668
4.14578104019165,5.913234364168529
4.14578104019165,5.889394641069091
4.146781921386719,5.882747929985365
4.146781921386719,5.940043142956173
4.146781921386719,5.886792488253871
4.14778995513916,5.86887834090734
4.14778995513916,5.847779403835786
4.14778995513916,5.790595393976738
4.148780107498169,5.880435916198105
4.148780107498169,5.847267802125856
4.148780107498169,5.795281156127243
4.149780035018921,5.817008357082338
4.149780035018921,5.781225723060926
4.149780035018921,5.921243212277593
4.150782108306885,5.810858656512362
4.150782108306885,5.764807122775938
4.150782108306885,5.8481470143649394
4.151791095733643,5.908179003312024
4.151791095733643,5.857832165139027
4.151791095733643,5.839912120657783
4.154726982116699,5.944745147500576
4.154726982116699,5.924424126742663
4.154726982116699,5.840055505276132
4.155297040939331,5.9367145979357625
4.155297040939331,5.884407686975275
4.155297040939331,5.850604670530694
4.156713008880615,5.815921329815912
4.156713008880615,5.793723908187629
4.156713008880615,5.839338582184396
4.157707929611206,5.826473393090965
4.157707929611206,5.940043142956173
4.157707929611206,5.8939430168297
4.158705949783325,5.805367649041054
4.158705949783325,5.905713394438882
4.158705949783325,5.928977894169297
4.159713983535767,5.831617547947314
4.159713983535767,5.790360586921358
4.159713983535767,5.778859758915504
4.160706996917725,5.926815027343449
4.160706996917725,5.8924295424786255
4.160706996917725,5.828216687206346
4.16170597076416,5.767312158206886
4.16170597076416,5.927688072864515
4.16170597076416,5.859492124316413
4.162703990936279,5.793624297157822
4.162703990936279,5.804085072787491
4.162703990936279,5.796846525263805
4.163712978363037,5.910845788723715
4.163712978363037,5.917642758799969
4.163712978363037,5.836857438573519
4.164706945419312,5.760632423168759
4.164706945419312,5.830961314796273
4.164706945419312,5.947257764961873
4.165781021118164,5.812516762304553
4.165781021118164,5.826272048062851
4.165781021118164,5.8057426057151655
4.166783094406128,5.911492316875916
4.166783094406128,5.871190893861205
4.166783094406128,5.825672899175845
4.167789936065674,5.8802202158592
4.167789936065674,5.873140082222907
4.167789936065674,5.837370792574906
4.168784141540527,5.85234344912578
4.168784141540527,5.941329931448817
4.168784141540527,5.880724639913734
4.169783115386963,5.886792488253871
4.169783115386963,5.859414585419394
4.169783115386963,5.817722415851498
4.170788049697876,5.922277536008626
4.170788049697876,5.868301971809288
4.170788049697876,5.822784583686359
4.17179012298584,5.782551803319725
4.17179012298584,5.899149175845335
4.17179012298584,5.895315296926749
4.172788143157959,5.858119877917276
4.172788143157959,5.829075377416622
4.172788143157959,5.777628942655779
4.173779010772705,5.937212585688978
4.173779010772705,5.891417122390819
4.173779010772705,5.867505824924903
4.174781084060669,5.787331481552799
4.174781084060669,5.88838269275206
4.174781084060669,5.885565109181235
4.175791025161743,5.786433196295158
4.175791025161743,5.819839891589002
4.175791025161743,5.794904750442887
4.177716970443726,5.875596660055457
4.177716970443726,5.82184067145498
4.177716970443726,5.823813717938843
4.179717063903809,5.8551531810829545
4.179717063903809,5.784776371023647
4.179717063903809,5.769065527998151
4.180706024169922,5.79050275841485
4.180706024169922,5.900232361549719
4.180706024169922,5.92095239929138
4.181704998016357,5.842349659169684
4.181704998016357,5.746018952668873
4.181704998016357,5.796704218978664
4.182711124420166,5.928541169221289
4.182711124420166,5.880147192482477
4.182711124420166,5.875810675498729
4.183713912963867,5.888020103211892
4.183713912963867,5.841284602942309
4.183713912963867,5.831306785796813
4.184705972671509,5.819864592158977
4.184705972671509,5.814921883424478
4.184705972671509,5.887299170068551
4.18570613861084,5.9613665081260105
4.18570613861084,5.896977176885157
4.18570613861084,5.900880810482939
4.186706066131592,5.806170232226758
4.186706066131592,5.797415750404374
4.186706066131592,5.9816220538396365
4.18771505355835,5.834791689131942
4.18771505355835,5.818095249557113
4.18771505355835,5.787521874759301
4.1887829303741455,5.927251550103982
4.1887829303741455,5.915266752676578
4.1887829303741455,5.823013392513285
4.18978214263916,5.802907027458985
4.18978214263916,5.8253290119772005
4.18978214263916,5.806972545829161
4.190781116485596,5.838170376646384
4.190781116485596,5.911637487483633
4.190781116485596,5.9000116065239165
4.191788911819458,5.843661249326042
4.191788911819458,5.872989250365863
4.191788911819458,5.8057426057151655
4.192783117294312,5.817206332319186
4.192783117294312,5.897121976815835
4.192783117294312,5.9174974870985135
4.193783044815064,5.807489370715551
4.193783044815064,5.842800537241007
4.193783044815064,5.95117150793345
4.194782018661499,5.90752074828622
4.194782018661499,5.87588518158361
4.194782018661499,5.826244954941077
4.19579005241394,5.929143148732958
4.19579005241394,5.907018716783487
4.19579005241394,5.89170638527305
4.196783065795898,5.791355787375799
4.196783065795898,5.836284439266733
4.196783065795898,5.891343121774629
4.197782039642334,5.840055505276132
4.197782039642334,5.857819798005084
4.197782039642334,5.762062629977663
4.198790073394775,5.932887930370485
4.198790073394775,5.9111474861357145
4.198790073394775,5.836880521643688
4.201723098754883,5.787473585650465
4.201723098754883,5.772138204767772
4.201723098754883,5.8924295424786255
4.202707052230835,5.921615439420782
4.202707052230835,5.879133559269814
4.202707052230835,5.847572667141647
4.203716039657593,5.851753904143879
4.203716039657593,5.816777998151428
4.203716039657593,5.806544818223831
4.204705953598023,5.815350217592235
4.204705953598023,5.818952322267581
4.204705953598023,5.848640722483248
4.205713033676148,5.956719363783409
4.205713033676148,5.876895006932142
4.205713033676148,5.843722714318725
4.206707000732422,5.846343872756682
4.206707000732422,5.82141193291227
4.206707000732422,5.799357929600246
4.207714080810547,5.790076243934375
4.207714080810547,5.760591008434105
4.207714080810547,5.933470499884464
4.208708047866821,5.924133178964799
4.208708047866821,5.864760792960025
4.208708047866821,5.876606485403991
4.209712028503418,5.7992657321112215
4.209712028503418,5.7671705595779095
4.209712028503418,5.821697758607411
4.210705995559692,5.809200685511823
4.210705995559692,5.803334350689362
4.210705995559692,5.795423462412384
4.211713075637817,5.9048536932912254
4.211713075637817,5.892140279596396
4.211713075637817,5.8818813544635296
4.212782144546509,5.820840281521991
4.212782144546509,5.786149122891475
4.212782144546509,5.813604160248017
4.213788986206055,5.785580976084112
4.213788986206055,5.864971809289069
4.213788986206055,5.958732814064546
4.214781999588013,5.8748010860355855
4.214781999588013,5.870319263652468
4.214781999588013,5.828359802241392
4.215790033340454,5.813176028267735
4.215790033340454,5.78917883482246
4.215790033340454,5.819696978741431
4.216782093048096,5.876312336324424
4.216782093048096,5.834422191519679
4.216782093048096,5.846550205075869
4.217782974243164,5.895679807247939
4.217782974243164,5.925815142879149
4.217782974243164,5.889032287414311
4.218780994415283,5.846056766540863
4.218780994415283,5.795047023030117
4.218780994415283,5.831449934529772
4.219793081283569,5.860709292921512
4.219793081283569,5.879351921743817
4.219793081283569,5.817952404105368
4.220782995223999,5.907163752599553
4.220782995223999,5.888816384887931
4.220782995223999,5.844952317453592
4.221787929534912,5.786859306400679
4.221787929534912,5.759883857737039
4.221787929534912,5.88838269275206
4.222784042358398,5.849950358160672
4.222784042358398,5.856590734036818
4.222784042358398,5.825472059616422
4.225718975067139,5.927269544789339
4.225718975067139,5.870106730917352
4.225718975067139,5.9016051471154585
4.2267091274261475,5.758228683663252
4.2267091274261475,5.857898213047833
4.2267091274261475,5.900087527921128
4.227715969085693,5.954647885696679
4.227715969085693,5.9179983054763925
4.227715969085693,5.87082736077948
4.228707075119018,5.852903137757067
4.228707075119018,5.81738102229839
4.228707075119018,5.798076869752753
4.229712009429932,5.804655106677964
4.229712009429932,5.816777998151428
4.229712009429932,5.80229699414619
4.230713129043579,5.842800537241007
4.230713129043579,5.905578535392435
4.230713129043579,5.920468497265655
4.231714963912964,5.86887834090734
4.231714963912964,5.803994897173227
4.231714963912964,5.837943926673342
4.232707977294922,5.867861607486714
4.232707977294922,5.817523867750134
4.232707977294922,5.784350362011862
4.2337119579315186,5.82761777420473
4.2337119579315186,5.885059539397675
4.2337119579315186,5.87147921320188
4.234707117080688,5.859126872641145
4.234707117080688,5.923133496687976
4.234707117080688,5.909049218208426
4.235714912414551,5.834278941692984
4.235714912414551,5.793958917430487
4.235714912414551,5.803049468535777
4.236706972122192,5.7931054840945855
4.236706972122192,5.770482188246168
4.236706972122192,5.923860529153508
4.237707138061523,5.912375471770777
4.237707138061523,5.941329931448817
4.237707138061523,5.884987257375028
4.238708019256592,5.85058799006393
4.238708019256592,5.818095249557113
4.238708019256592,5.807685425171378
4.239715099334717,5.818722098128322
4.239715099334717,5.81766671320188
4.239715099334717,5.898280376261264
4.240714073181152,5.949798688669799
4.240714073181152,5.9364457896865135
4.240714073181152,5.846774532080413
4.241708040237427,5.861650475621967
4.241708040237427,5.83808721019795
4.241708040237427,5.783924353000078
4.242707967758179,5.794101156319803
4.242707967758179,5.874870402641917
4.242707967758179,5.878052968304705
4.243715047836304,5.921033948240008
4.243715047836304,5.878556381421859
4.243715047836304,5.866843256566277
4.244709014892578,5.827845942771316
4.244709014892578,5.8111439430409
4.244709014892578,5.786196401062929
4.245707035064697,5.768684674189325
4.245707035064697,5.96446044827852
4.245707035064697,5.8737857679272905
4.248809099197388,5.881590811060618
4.248809099197388,5.975494425402449
4.248809099197388,5.847492297619966
4.249786138534546,5.915042594161596
4.249786138534546,5.898210621582068
4.249786138534546,5.814921883424478
4.250785112380981,5.851466595740583
4.250785112380981,5.848927828699068
4.250785112380981,5.814636327312639
4.251793146133423,5.935257163213434
4.251793146133423,5.837597107756296
4.251793146133423,5.842862204421166
4.252792119979858,5.825100843410614
4.252792119979858,5.755948581799276
4.252792119979858,5.845626107217131
4.253791093826294,5.785012829276748
4.253791093826294,5.808113152776708
4.253791093826294,5.811714516097974
4.254785060882568,5.8980658553493015
4.254785060882568,5.86404083705615
4.254785060882568,5.871911692212895
4.25579309463501,5.803424998074406
4.25579309463501,5.841202582222907
4.25579309463501,5.9543233410999
4.256788015365601,5.836163935531079
4.256788015365601,5.794762477855659
4.256788015365601,5.809200685511823
4.25778603553772,5.883325646999922
4.25778603553772,5.861716287645382
4.25778603553772,5.799682912269892
4.258717060089111,5.796511129939151
4.258717060089111,5.946177173996766
4.258717060089111,5.886793499191251
4.259716987609863,5.824872135677424
4.259716987609863,5.8445409333359
4.259716987609863,5.826330345451745
4.260709047317505,5.829016406069477
4.260709047317505,5.791733035507972
4.260709047317505,5.847348744512056
4.261711120605469,5.750660974928753
4.261711120605469,5.970004765847646
4.261711120605469,5.862591456134946
4.262709140777588,5.773040601170761
4.262709140777588,5.904418788030499
4.262709140777588,5.892140279596396
4.26371693611145,5.891053791496573
4.26371693611145,5.822069850958947
4.26371693611145,5.827331678926289
4.264708995819092,5.882025783717168
4.264708995819092,5.876173703111763
4.264708995819092,5.861660787183239
4.265710115432739,5.811748921666796
4.265710115432739,5.760732438573518
4.265710115432739,5.774934086882846
4.266710996627808,5.829075377416622
4.266710996627808,5.808826032118924
4.266710996627808,5.7660377705461
4.267714977264404,5.879714106909035
4.267714977264404,5.907241291496573
4.267714977264404,5.881159208195332
4.268708944320679,5.878918937264113
4.268708944320679,5.95359226488485
4.268708944320679,5.865413184549026
4.2697060108184814,5.810145440191018
4.2697060108184814,5.824470726141877
4.2697060108184814,5.7814160488716
4.271793127059936,5.8990736925209895
4.271793127059936,5.848737165909265
4.271793127059936,5.840137256412232
4.272784948348999,5.8612961420704
4.272784948348999,5.841858276207349
4.272784948348999,5.804174641839327
4.27378511428833,5.94217753504583
4.27378511428833,5.910265241084495
4.27378511428833,5.847061638296235
4.274784088134766,5.75495951436494
4.274784088134766,5.797831616344451
4.274784088134766,5.870325935839176
4.275792121887207,5.848226912115844
4.275792121887207,5.809432223869676
4.275792121887207,5.774224914311021
4.276791095733643,5.92783358045136
4.276791095733643,5.918998729107295
4.276791095733643,5.866497414888701
4.277784109115601,5.777157340368173
4.277784109115601,5.822498690595394
4.277784109115601,5.9322820419009465
4.278784990310669,5.8197827062312255
4.278784990310669,5.821069225140569
4.278784990310669,5.809717510398213
4.27979302406311,5.890404702303012
4.27979302406311,5.855453227297235
4.27979302406311,5.820783332049603
4.280791044235229,5.799773323769544
4.280791044235229,5.889970807979666
4.280791044235229,5.917707694677655
4.281791925430298,5.801909939921435
4.281791925430298,5.802374971116075
4.281791925430298,5.78841958715243
4.2827839851379395,5.915673419086498
4.2827839851379395,5.8854202755526455
4.2827839851379395,5.817952404105368
4.283793926239014,5.800148078256182
4.283793926239014,5.893219354155434
4.283793926239014,5.897121976815835
4.284785032272339,5.833849192212894
4.284785032272339,5.842531661595934
4.284785032272339,5.822955634290996
4.285789012908935,5.884408563121004
4.285789012908935,5.862092659631825
4.285789012908935,5.817293980590002
4.286783933639526,5.79296324520527
4.286783933639526,5.915382808287761
4.286783933639526,5.907230609258259
4.28779411315918,5.871339636447662
4.28779411315918,5.843823336285912
4.28779411315918,5.760973311253178
4.288784980773926,5.8849131556651
4.288784980773926,5.829815855349303
4.288784980773926,5.815580239544019
4.289783000946045,5.846854733112532
4.289783000946045,5.939346404914118
4.289783000946045,5.893867634599091
4.29078197479248,5.788085843025495
4.29078197479248,5.831617547947314
4.29078197479248,5.793247722983902
4.29179310798645,5.838109585611955
4.29179310798645,5.832642436262805
4.29179310798645,5.8311878995609625
4.294724941253662,5.91330014249403
4.294724941253662,5.858561590156358
4.294724941253662,5.848737165909265
4.296715021133423,5.769258886620965
4.296715021133423,5.891268447200185
4.296715021133423,5.945651621350997
4.297708988189697,5.862388662096588
4.297708988189697,5.880003774166218
4.297708988189697,5.839993838095972
4.298710107803345,5.925192944619886
4.298710107803345,5.881231220634675
4.298710107803345,5.889103019332974
4.299714088439941,5.809289580605406
4.299714088439941,5.90671644650697
4.299714088439941,5.90665033120234
4.300708055496216,5.903693945929291
4.300708055496216,5.86996782812139
4.300708055496216,5.848593511707617
4.301712989807129,5.896397977162443
4.301712989807129,5.87184588018948
4.301712989807129,5.863540861126089
4.30270791053772,5.79612272779789
4.30270791053772,5.775313053608564
4.30270791053772,5.838334889855966
4.303715944290161,5.814952649618732
4.303715944290161,5.747352042093508
4.303715944290161,5.81629429831318
4.304714918136597,5.918771301894784
4.304714918136597,5.910621293229609
4.304714918136597,5.849599091119154
4.305710077285767,5.850906233151044
4.305710077285767,5.896253177231763
4.305710077285767,5.899133068243088
4.306709051132202,5.877115593468382
4.306709051132202,5.847652430100902
4.306709051132202,5.820953439112685
4.3077170848846436,5.914801586690288
4.3077170848846436,5.828300662404685
4.3077170848846436,5.860499354925671
4.308710098266602,5.778387684857121
4.308710098266602,5.935231384310251
4.308710098266602,5.903616238542709
4.309709072113037,5.779570447893399
4.309709072113037,5.791967572980051
4.309709072113037,5.808751997804823
4.310715913772583,5.928081731880151
4.310715913772583,5.820153787645382
4.310715913772583,5.800860452129709
4.3117170333862305,5.819639759685743
4.3117170333862305,5.922760898867749
4.3117170333862305,5.872422923245784
4.3127100467681885,5.777252469575599
4.3127100467681885,5.795941770006932
4.3127100467681885,5.91573727663098
4.313714981079102,5.945563332819841
4.313714981079102,5.860288675575753
4.313714981079102,5.770347025918508
4.31470799446106,5.760166718015866
4.31470799446106,5.858705513941308
4.31470799446106,5.943549545559579
4.315792083740234,5.819839891589002
4.315792083740234,5.776542960024647
4.315792083740234,5.849965454825541
4.31679105758667,5.842962219825926
4.31679105758667,5.834505122082724
4.31679105758667,5.816981634637604
4.31980299949646,5.788938871986444
4.31980299949646,5.9229880901948695
4.31980299949646,5.94281964877147
4.320785045623779,5.874945313101748
4.320785045623779,5.848162549102672
4.320785045623779,5.846567559500887
4.321784973144531,5.802517479588693
4.321784973144531,5.859779904490488
4.321784973144531,5.938412366171146
4.32279109954834,5.869460977817147
4.32279109954834,5.811606211006701
4.32279109954834,5.813152439728876
4.32379412651062,5.843329257490565
4.32379412651062,5.940367788646691
4.32379412651062,5.877186999345296
4.324785947799683,5.757421820842641
4.324785947799683,5.804263604328738
4.324785947799683,5.8985629332588765
4.325792074203491,5.8370444282908425
4.325792074203491,5.82707176692598
4.325792074203491,5.83507825618116
4.326785087585449,5.881448066702611
4.326785087585449,5.896969392667335
4.326785087585449,5.877548679041824
4.327794075012207,5.813922437033042
4.327794075012207,5.840629043749519
4.327794075012207,5.934880150966649
4.3287880420684814,5.864616801779249
4.3287880420684814,5.814009310251867
4.3287880420684814,5.820783332049603
4.329787015914917,5.873865530886544
4.329787015914917,5.888598494184704
4.329787015914917,5.9027462258337815
4.330786943435669,5.784489399599475
4.330786943435669,5.760930649695755
4.330786943435669,5.82518596433798
4.33179497718811,5.830531767503659
4.33179497718811,5.846774532080413
4.33179497718811,5.855165581914812
4.3327860832214355,5.966140963182623
4.3327860832214355,5.903906242779018
4.3327860832214355,5.846200319648772
4.333791017532349,5.755966340599245
4.333791017532349,5.912283712354617
4.333791017532349,5.90752074828622
4.334784984588623,5.868233093275822
4.334784984588623,5.826558210737118
4.334784984588623,5.837084225525687
4.335760116577148,5.916625856889779
4.335760116577148,5.867368337441269
4.335760116577148,5.848226912115844
4.336708068847656,5.8560285180620815
4.336708068847656,5.778955292497882
4.336708068847656,5.92772938650543
4.337707042694092,5.7759269284834005
4.337707042694092,5.7984913540784095
4.337707042694092,5.918707983516907
4.338710069656372,5.892281339058769
4.338710069656372,5.897197257952707
4.338710069656372,5.866140587691596
4.339714050292969,5.793573480705537
4.339714050292969,5.857544452360779
4.339714050292969,5.930059125394746
4.342721939086914,5.831247679658015
4.342721939086914,5.828956760764076
4.342721939086914,5.78865452899946
4.343719005584717,5.877259955326196
4.343719005584717,5.809805900023108
4.343719005584717,5.813692212893785
4.344708919525146,5.916609311214666
4.344708919525146,5.880870349688053
4.344708919525146,5.809146937341138
4.345708131790161,5.811463500346608
4.345708131790161,5.898859575983978
4.345708131790161,5.9008722849110375
4.346714019775391,5.821297629592543
4.346714019775391,5.794854237271816
4.346714019775391,5.827702861434183
4.347717046737671,5.868734248632826
4.347717046737671,5.814009310251867
4.347717046737671,5.809520546098746
4.348709106445312,5.835304032195948
4.348709106445312,5.927314363013171
4.348709106445312,5.861736978163752
4.349708080291748,5.840342274512825
4.349708080291748,5.800717977355003
4.349708080291748,5.788277449356851
4.350708961486816,5.877186999345296
4.350708961486816,5.817952404105368
4.350708961486816,5.806063275051991
4.351715087890625,5.860797042286065
4.351715087890625,5.905568358622815
4.351715087890625,5.872130728645152
4.352713108062744,5.819982804436572
4.352713108062744,5.772853038588924
4.352713108062744,5.835017397750905
4.353708028793335,5.833788704459678
4.353708028793335,5.860864370715551
4.353708028793335,5.815350217592235
4.354708909988403,5.907018716783487
4.354708909988403,5.914010966263576
4.354708909988403,5.889247650774089
4.35571813583374,5.791540856312101
4.35571813583374,5.78293033197258
4.35571813583374,5.856105888469536
4.35670804977417,5.884337056150351
4.35670804977417,5.856303223446044
4.35670804977417,5.834075271508896
4.357708930969238,5.900224813217284
4.357708930969238,5.831677226950628
4.357708930969238,5.880003774166218
4.358786106109619,5.841590310405916
4.358786106109619,5.798686060617731
4.358786106109619,5.919080075868443
4.359791994094849,5.83399244203959
4.359791994094849,5.823469392667334
4.359791994094849,5.787424622583377
4.36078405380249,5.788135311561272
4.36078405380249,5.772943955557267
4.36078405380249,5.8223835785257645
4.361783981323242,5.933302010321188
4.361783981323242,5.862956404528998
4.361783981323242,5.870544601594393
4.362786054611206,5.82338467611492
4.362786054611206,5.805314979203573
4.362786054611206,5.857909333359006
4.3637919425964355,5.81046452572595
4.3637919425964355,5.7401066875914655
4.3637919425964355,5.835651390279597
4.365787029266357,5.917045328506509
4.365787029266357,5.871553955172148
4.365787029266357,5.8231563727566815
4.366787910461426,5.800770411307094
4.366787910461426,5.802622145305399
4.366787910461426,5.799488441615959
4.367794036865234,5.888598494184704
4.367794036865234,5.859414585419394
4.367794036865234,5.885780539936841
4.368783950805664,5.938995879226681
4.368783950805664,5.927522144342601
4.368783950805664,5.869962604944927
4.369785070419311,5.837331197527536
4.369785070419311,5.802945005006547
4.369785070419311,5.785817029962258
4.370784997940063,5.79713113783409
4.370784997940063,5.972655140375876
4.370784997940063,5.917417083878919
4.371793031692505,5.862312942886852
4.371793031692505,5.833132943079411
4.371793031692505,5.819467765539552
4.372787952423096,5.782598205345454
4.372787952423096,5.768640529923746
4.372787952423096,5.8191820072402365
4.373790979385376,5.920870176384502
4.373790979385376,5.9479577380035416
4.373790979385376,5.832476844720016
4.374783992767334,5.88159249595625
4.374783992767334,5.865989284063776
4.374783992767334,5.844621235461759
4.375792026519775,5.814350771200799
4.375792026519775,5.834565441346377
4.375792026519775,5.797974023723331
4.376786947250366,5.9003697142417
4.376786947250366,5.905501266078718
4.376786947250366,5.847221568589695
4.377784967422485,5.846056766540863
4.377784967422485,5.826616440730185
4.377784967422485,5.787140346992221
4.378786087036133,5.778813390587692
4.378786087036133,5.819753523838866
4.378786087036133,5.929683798043595
4.379791975021362,5.881159208195332
4.379791975021362,5.864616801779249
4.379791975021362,5.8223835785257645
4.380713939666748,5.90729685935454
4.380713939666748,5.844110375105907
4.380713939666748,5.806544818223831
4.381710052490234,5.84958288242317
4.381710052490234,5.812264769313718
4.381710052490234,5.799398097512133
4.38270902633667,5.932305360856504
4.38270902633667,5.869460977817147
4.38270902633667,5.855375385119001
4.383717060089111,5.829016406069477
4.383717060089111,5.786527381961027
4.383717060089111,5.923904875606563
4.384707927703857,5.860797042286065
4.384707927703857,5.826128966725718
4.384707927703857,5.84771625394747
4.385709047317505,5.922906339058769
4.385709047317505,5.870175171377956
4.385709047317505,5.829815855349303
4.388720035552978,5.814437745513363
4.388720035552978,5.82504291669876
4.388720035552978,5.896328660556112
4.389708995819092,5.756997732611877
4.389708995819092,5.791213615882308
4.389708995819092,5.829959037780174
4.390708923339844,5.8225844517831
4.390708923339844,5.773085688977893
4.390708923339844,5.810321815065856
4.391717910766602,5.90924928271586
4.391717910766602,5.893653551759994
4.391717910766602,5.87422417777093
4.392709970474243,5.751932026496188
4.392709970474243,5.890912058075946
4.392709970474243,5.887441712239082
4.393715143203735,5.792770661634445
4.393715143203735,5.832333628591233
4.393715143203735,5.774458272356157
4.39470911026001,5.898928858892398
4.39470911026001,5.855453227297235
4.39470911026001,5.809805900023108
4.395714998245239,5.783876535662022
4.395714998245239,5.949418542517137
4.395714998245239,5.876898343025493
4.396714925765991,5.812177053647078
4.396714925765991,5.831306785796813
4.396714925765991,5.812264769313718
4.397707939147949,5.8939430168297
4.397707939147949,5.852551837017638
4.397707939147949,5.796459673226527
4.398709058761597,5.835304032195948
4.398709058761597,5.91120197566048
4.398709058761597,5.909763613956713
4.39978814125061,5.809574867133944
4.39978814125061,5.782362319956867
4.39978814125061,5.780990140953554
4.400788068771362,5.830102220211046
4.400788068771362,5.818753369791265
4.400788068771362,5.790929272895324
4.401787996292114,5.845258530385889
4.401787996292114,5.815809722329199
4.401787996292114,5.7879931737656936
4.40278697013855,5.758794269429254
4.40278697013855,5.877259955326196
4.40278697013855,5.911347146268198
4.403356075286865,5.785959100362012
4.403356075286865,5.82141193291227
4.403356075286865,5.783308388854658
4.404787063598633,5.932803887776323
4.404787063598633,5.913234364168529
4.404787063598633,5.858628783794192
4.405786037445068,5.848657773627051
4.405786037445068,5.818238095008858
4.405786037445068,5.772189998459523
4.406786918640137,5.837249480089348
4.406786918640137,5.780611511206963
4.406786918640137,5.801391800816453
4.407798051834106,5.9330105907725486
4.407798051834106,5.888598494184704
4.407798051834106,5.83665437495186
4.40878701210022,5.87335881537395
4.40878701210022,5.930787168797658
4.40878701210022,5.868088967303396
4.409785985946655,5.799113282754372
4.409785985946655,5.87422417777093
4.409785985946655,5.850109142725102
4.411716938018799,5.894666679503966
4.411716938018799,5.854786716282831
4.411716938018799,5.808291077755526
4.412713050842285,5.789414551721482
4.412713050842285,5.751609335284603
4.412713050842285,5.89257073673265
4.413710117340088,5.883976016714164
4.413710117340088,5.867800715358545
4.413710117340088,5.811178079026419
4.414710998535156,5.817063554263266
4.414710998535156,5.787851035970115
4.414710998535156,5.842226729184317
4.415718078613281,5.863964106909034
4.415718078613281,5.83696277824848
4.415718078613281,5.807631980281907
4.416715145111084,5.888598494184704
4.416715145111084,5.854068108295463
4.416715145111084,5.81746745744435
4.417712926864624,5.812747896287453
4.417712926864624,5.915463683278133
4.417712926864624,5.88946608064392
4.418710947036743,5.835651390279597
4.418710947036743,5.836511091427251
4.418710947036743,5.794711930986674
4.419718980789185,5.918724832473234
4.419718980789185,5.890475130940461
4.419718980789185,5.826987454748517
4.420711040496826,5.770057190171763
4.420711040496826,5.9119933037433565
4.420711040496826,5.882820313101747
4.421710968017578,5.789365386466918
4.421710968017578,5.826044250173304
4.421710968017578,5.784634368019719
4.422712087631226,5.881808566972195
4.422712087631226,5.860288675575753
4.422712087631226,5.790076243934375
4.423794984817505,5.818610490641608
4.423794984817505,5.940540861126087
4.423794984817505,5.895673977509049
4.424787998199463,5.827702861434183
4.424787998199463,5.819753523838866
4.424787998199463,5.75685636986829
4.425786018371582,5.8483705326195805
4.425786018371582,5.792821006315952
4.425786018371582,5.813318738927829
4.426785945892334,5.887730907725488
4.426785945892334,5.877764311984902
4.426785945892334,5.842943989255179
4.427792072296143,5.839195197566049
4.427792072296143,5.888093564661482
4.427792072296143,5.884914368789956
4.4287919998168945,5.890909126357545
4.4287919998168945,5.816579921820843
4.4287919998168945,5.824729155434028
4.42979097366333,5.9000116065239165
4.42979097366333,5.820039282138181
4.42979097366333,5.82707176692598
4.430787086486816,5.795423462412384
4.430787086486816,5.785438939382271
4.430787086486816,5.875093314334129
4.431795120239258,5.781179253639374
4.431795120239258,5.791262343064006
4.431795120239258,5.844253894515906
4.43472409248352,5.923342659631826
4.43472409248352,5.894451821612878
4.43472409248352,5.860576523145652
4.435719966888428,5.835997939613341
4.435719966888428,5.842881681814681
4.435719966888428,5.805457521374104
4.436712026596069,5.807970576908265
4.436712026596069,5.805404211276285
4.436712026596069,5.932949563852731
4.437711000442505,5.846343872756682
4.437711000442505,5.843374345297696
4.437711000442505,5.780422263729492
4.438712120056152,5.9231148617422775
4.438712120056152,5.882820313101747
4.438712120056152,5.822498690595394
4.439718961715698,5.760591008434105
4.439718961715698,5.849295708811524
4.439718961715698,5.925068936301317
4.440711975097656,5.83679765847647
4.440711975097656,5.864837085034277
4.440711975097656,5.808202418547331
4.441710948944092,5.863676191943309
4.441710948944092,5.846567559500887
4.441710948944092,5.8172381768466455
4.4427170753479,5.785674959562505
4.4427170753479,5.884264942617267
4.4427170753479,5.910131999537857
4.443718910217285,5.853636943503042
4.443718910217285,5.793012882230609
4.443718910217285,5.816809640491412
4.444711923599243,5.844971491565893
4.444711923599243,5.855584446969114
4.444711923599243,5.805119059539398
4.445791959762573,5.773562042671186
4.445791959762573,5.925650966648695
4.445791959762573,5.908826373912038
4.446787118911743,5.824099745821459
4.446787118911743,5.8318204093815
4.446787118911743,5.798127281830085
4.447793960571289,5.810947315720559
4.447793960571289,5.80659785873835
4.447793960571289,5.773845644304091
4.4487879276275635,5.926004491450358
4.4487879276275635,5.875019616999153
4.4487879276275635,5.859702298197643
4.449785947799683,5.832333628591233
4.449785947799683,5.773085688977893
4.449785947799683,5.798258838481091
4.4507880210876465,5.87892065585766
4.4507880210876465,5.859204344142339
4.4507880210876465,5.78378234999615
4.4517951011657715,5.909406651967957
4.4517951011657715,5.88787550546869
4.4517951011657715,5.820268630131711
4.452786922454834,5.832249956674113
4.452786922454834,5.966873724293307
4.452786922454834,5.890909126357545
4.453787088394165,5.845545569205885
4.453787088394165,5.833645420935069
4.453787088394165,5.810233930909652
4.454787015914917,5.94839597935762
4.454787015914917,5.873791496572441
4.454787015914917,5.823898535584996
4.455796003341675,5.817753215743664
4.455796003341675,5.901384021412617
4.455796003341675,5.906806285142109
4.457718133926392,5.877619983825
4.457718133926392,5.845976127435878
4.457718133926392,5.806348494184704
4.459733963012695,5.828502917276437
4.459733963012695,5.775643259454671
4.459733963012695,5.817610336594007
4.46071195602417,5.8739357236386045
4.46071195602417,5.884842794423476
4.46071195602417,5.905423322806747
4.461712121963501,5.819839891589002
4.461712121963501,5.808345028113687
4.461712121963501,5.960946429946856
4.462712049484253,5.863100362011861
4.462712049484253,5.815524031425711
4.462712049484253,5.820640385504121
4.463717937469482,5.825926846645613
4.463717937469482,5.792770661634445
4.463717937469482,5.833562692559501
4.464713096618652,5.912363340522223
4.464713096618652,5.869749297157823
4.464713096618652,5.823813717938843
4.465716123580933,5.799164773164907
4.465716123580933,5.799346000539166
4.465716123580933,5.785390818762998
4.466711044311523,5.932427751675267
4.466711044311523,5.898997535238388
4.466711044311523,5.859126872641145
4.467719078063965,5.809465551105292
4.467719078063965,5.931492803088655
4.467719078063965,5.891343121774629
4.468788146972656,5.851768562735885
4.468788146972656,5.807774589848263
4.468788146972656,5.808093776476932
4.469785928726196,5.916463972117384
4.469785928726196,5.877693040899638
4.469785928726196,5.8582637343064
4.470788955688477,5.927583777824848
4.470788955688477,5.878270488330895
4.470788955688477,5.88628745763691
4.471794128417969,5.820068599322191
4.471794128417969,5.803657547369638
4.471794128417969,5.766940537626126
4.472785949707031,5.866716956789648
4.472785949707031,5.852774613918201
4.472785949707031,5.766515539551721
4.473793029785156,5.934005487945775
4.473793029785156,5.881520146537778
4.473793029785156,5.817896094893322
4.474787950515747,5.789081043479935
4.474787950515747,5.828359802241392
4.474787950515747,5.915382808287761
4.4757981300354,5.834014177193253
4.4757981300354,5.815952567780944
4.4757981300354,5.801857775552646
4.476787090301514,5.866716956789648
4.476787090301514,5.904921257606099
4.476787090301514,5.885995734807056
4.47779107093811,5.805920665485635
4.47779107093811,5.825985885388585
4.47779107093811,5.910396056381421
4.478786945343018,5.878126126473081
4.478786945343018,5.837310473311254
4.478786945343018,5.805778055919278
4.481724977493286,5.8696051374874845
4.481724977493286,5.840424093044751
4.481724977493286,5.809465551105292
4.482712984085083,5.82338467611492
4.482712984085083,5.844603510359701
4.482712984085083,5.827441770006934
4.483721017837524,5.794285012131248
4.483721017837524,5.804887352691981
4.483721017837524,5.921805596741892
4.484714031219482,5.805207617653855
4.484714031219482,5.841590310405916
4.484714031219482,5.9003697142417
4.485716104507446,5.849900181968729
4.485716104507446,5.873144227066165
4.485716104507446,5.819125327351152
4.4867119789123535,5.808609287144728
4.4867119789123535,5.76448018562736
4.4867119789123535,5.810607236386044
4.487718105316162,5.932633780713241
4.487718105316162,5.922823913964414
4.487718105316162,5.808433721019794
4.488712072372436,5.803408149118077
4.488712072372436,5.812780212585689
4.488712072372436,5.7849646075637375
4.489715099334717,5.806151428791496
4.489715099334717,5.888090599245166
4.489715099334717,5.909829830355079
4.49071192741394,5.9422646441500415
4.49071192741394,5.858705513941308
4.49071192741394,5.825413560040052
4.491719007492065,5.834791689131942
4.491719007492065,5.795605431140722
4.491719007492065,5.742953891627512
4.492788076400757,5.7660377705461
4.492788076400757,5.921660122852961
4.492788076400757,5.87740431718401
4.493788003921509,5.91365579026419
4.493788003921509,5.857322922282986
4.493788003921509,5.844047023030117
4.494786977767944,5.772473532696603
4.494786977767944,5.761114775090503
4.494786977767944,5.798348913001617
4.495796918869018,5.798116431102212
4.495796918869018,5.889681545097435
4.495796918869018,5.89011085650466
4.496788024902344,5.816038665947778
4.496788024902344,5.825413560040052
4.496788024902344,5.780990140953554
4.49778413772583,5.864549035276902
4.49778413772583,5.840997766309791
4.49778413772583,5.798918677308787
4.498788118362427,5.81220910036201
4.498788118362427,5.878270488330895
4.498788118362427,5.906438573519218
4.499795913696289,5.771668354771624
4.499795913696289,5.793004255564968
4.499795913696289,5.851337397943465
4.500788927078247,5.817038819995378
4.500788927078247,5.801715300777941
4.500788927078247,5.790644929908342
4.501788139343262,5.901384021412617
4.501788139343262,5.908523598166833
4.501788139343262,5.884842154163136
4.502787113189697,5.818839501656012
4.502787113189697,5.774980050835708
4.502787113189697,5.891627296272048
4.505717992782593,5.862676711853964
4.505717992782593,5.828014364938768
4.505717992782593,5.799113282754372
4.506712913513184,5.897259127320342
4.506712913513184,5.835304032195948
4.506712913513184,5.834791689131942
4.507720947265625,5.85422507317261
4.507720947265625,5.811463500346608
4.507720947265625,5.831390862088886
4.508713006973267,5.797689208965571
4.508713006973267,5.888020103211892
4.508713006973267,5.8669295906185015
4.509712934494018,5.837331197527536
4.509712934494018,5.813351324809365
4.509712934494018,5.798452904760072
4.510710954666138,5.780138325117461
4.510710954666138,5.785390818762998
4.510710954666138,5.817952404105368
4.511718988418579,5.936397871254718
4.511718988418579,5.900079912192868
4.511718988418579,5.879714106909035
4.512717008590698,5.822526592467073
4.512717008590698,5.790453188785334
4.512717008590698,5.8231563727566815
4.513710975646973,5.8088616508126005
4.513710975646973,5.824555072017253
4.513710975646973,5.768215531849341
4.51471209526062,5.881448066702611
4.51471209526062,5.920533466841254
4.51471209526062,5.862312942886852
4.515798091888428,5.846854733112532
4.515798091888428,5.832906493106368
4.515798091888428,5.816895940845721
4.516787052154541,5.825985885388585
4.516787052154541,5.7967958099052606
4.516787052154541,5.7875171570515285
4.517786979675293,5.876321030385888
4.517786979675293,5.8582637343064
4.517786979675293,5.8774020257259485
4.518787145614624,5.807346761149195
4.518787145614624,5.778292286066394
4.518787145614624,5.777536273395979
4.519797086715698,5.851337397943465
4.519797086715698,5.830531767503659
4.519797086715698,5.779522900138643
4.520787954330444,5.777724813217283
4.520787954330444,5.9033262343064
4.520787954330444,5.885131214857891
4.5217859745025635,5.83032860278826
4.5217859745025635,5.854800229145806
4.5217859745025635,5.7799018331664485
4.522793054580688,5.833336141492719
4.522793054580688,5.797974023723331
4.522793054580688,5.855662963105599
4.523800134658813,5.877042671185394
4.523800134658813,5.945155318493415
4.523800134658813,5.926503119463913
4.5247931480407715,5.813866498498036
4.5247931480407715,5.806776322883771
4.5247931480407715,5.81738102229839
4.525788068771362,5.823813717938843
4.525788068771362,5.8886718208426405
4.525788068771362,5.815809722329199
4.5287230014801025,5.790787101401833
4.5287230014801025,5.883036586305169
4.5287230014801025,5.902031762689672
4.529715061187744,5.872851695486405
4.529715061187744,5.802089954170839
4.529715061187744,5.793624297157822
4.530713081359863,5.823442333243471
4.530713081359863,5.904843179542479
4.530713081359863,5.9330105907725486
4.531722068786621,5.883976016714164
4.531722068786621,5.82635619175075
4.531722068786621,5.813636880921204
4.532711029052734,5.848880820110914
4.532711029052734,5.807631980281907
4.532711029052734,5.790787101401833
4.533718109130859,5.788370186012477
4.533718109130859,5.7672683509204345
4.533718109130859,5.916771128591234
4.534718036651611,5.845993212277594
4.534718036651611,5.761496639836709
4.534718036651611,5.742324886389895
4.53571891784668,5.893722868366325
4.53571891784668,5.890619796079489
4.53571891784668,5.838109585611955
4.536710977554321,5.950206500808749
4.536710977554321,5.93779569436956
4.536710977554321,5.873288487830241
4.53771710395813,5.838765043711008
4.53771710395813,5.811375346607102
4.53771710395813,5.796602046907494
4.5387139320373535,5.824528787645383
4.5387139320373535,5.792201571285528
4.5387139320373535,5.813636880921204
4.5397210121154785,5.7705795078179145
4.5397210121154785,5.938961911730725
4.5397210121154785,5.925858950165601
4.540710926055908,5.812890606947547
4.540710926055908,5.836389374566742
4.540710926055908,5.947023800354309
4.541708946228027,5.896039128090579
4.541708946228027,5.844621235461759
4.541708946228027,5.818324732342293
4.542711019515991,5.909473407532928
4.542711019515991,5.914156237965031
4.542711019515991,5.8740097916506215
4.543791055679321,5.840710929677271
4.543791055679321,5.843903469922207
4.543791055679321,5.775359590425941
4.544786930084228,5.825958927058461
4.544786930084228,5.852853096356774
4.544786930084228,5.833705942386198
4.545786142349243,5.799203559462374
4.545786142349243,5.947169847107756
4.545786142349243,5.914026164022182
4.546787977218628,5.802570149426174
4.546787977218628,5.811265558807672
4.546787977218628,5.827214881961026
4.547796010971069,5.888958387891858
4.547796010971069,5.804887352691981
4.547796010971069,5.788746726488484
4.548794984817505,5.86845186012478
4.548794984817505,5.874804725410151
4.548794984817505,5.878414850188708
4.549787044525146,5.804602268350919
4.549787044525146,5.791875240699375
4.549787044525146,5.79631729954556
4.551794052124023,5.823755487945776
4.551794052124023,5.823241662173612
4.551794052124023,5.851833397519833
4.552789926528931,5.96520867673111
4.552789926528931,5.863320881152276
4.552789926528931,5.871553955172148
4.553786993026733,5.7865717958099046
4.553786993026733,5.822012530809519
4.553786993026733,5.772518755295386
4.554719924926758,5.942469426365247
4.554719924926758,5.928541169221289
4.554719924926758,5.839788044943387
4.555720090866089,5.80535022722021
4.555720090866089,5.790168778402526
4.555720090866089,5.907665817800199
4.556713104248047,5.830901467303394
4.556713104248047,5.759176707039974
4.556713104248047,5.863616243356698
4.557713985443115,5.936106249518601
4.557713985443115,5.89350881922514
4.557713985443115,5.832249956674113
4.558712005615234,5.968392320727103
4.558712005615234,5.888598494184704
4.558712005615234,5.839788044943387
4.559719085693359,5.831044683432179
4.559719085693359,5.8253290119772005
4.559719085693359,5.812066322306092
4.560712099075317,5.833645420935069
4.560712099075317,5.855087807132403
4.560712099075317,5.854302645767542
4.561717987060547,5.810036393745668
4.561717987060547,5.741196949857506
4.561717987060547,5.821096453053994
4.562713146209717,5.780564233035507
4.562713146209717,5.806544818223831
4.562713146209717,5.768312312254485
4.563719034194946,5.9104761226218905
4.563719034194946,5.878992297619965
4.563719034194946,5.84087288184549
4.564713001251221,5.85978933990603
4.564713001251221,5.856681314026034
4.565715074539185,5.834505122082724
4.565715074539185,5.802321593622429
4.565715074539185,5.805920665485635
4.566713094711304,5.87075841485019
4.566713094711304,5.838272818300855
4.566713094711304,5.835160714973427
4.56771993637085,5.806259666486945
4.56771993637085,5.774887448971732
4.56771993637085,5.859712980435955
4.568712949752808,5.822754154471231
4.568712949752808,5.773136640221829
4.568712949752808,5.820497438958639
4.569719076156616,5.927750986867442
4.569719076156616,5.852278075175229
4.569719076156616,5.838191505237619
4.570716142654419,5.951983897211739
4.570716142654419,5.8914131460371255
4.570716142654419,5.87184234190865
4.571721076965332,5.867080085496418
4.571721076965332,5.825270478702919
4.571721076965332,5.819696978741431
4.574798107147217,5.83198694446584
4.574798107147217,5.791967572980051
4.574798107147217,5.79338996187322
4.575798988342285,5.830531767503659
4.575798988342285,5.837985981668337
4.575798988342285,5.826642421820842
4.576786994934082,5.904553107910345
4.576786994934082,5.919580220288069
4.576786994934082,5.845115010975892
4.577786922454834,5.772235288454132
4.577786922454834,5.7740830797966565
4.577786922454834,5.850252830624664
4.578787088394165,5.868163540784104
4.578787088394165,5.838048120619272
4.578787088394165,5.797883410036201
4.579796075820923,5.814294933759531
4.579796075820923,5.765896171917122
4.579796075820923,5.768826306516214
4.580789089202881,5.93855824443503
4.580789089202881,5.909539556535469
4.580789089202881,5.887515308480321
4.581789970397949,5.850906233151044
4.581789970397949,5.8217265703227286
4.581789970397949,5.82287041226989
4.582787990570068,5.810607236386044
4.582787990570068,5.8911984566356
4.582787990570068,5.868307700454442
4.583797931671143,5.793573480705537
4.583797931671143,5.768782195948549
4.583797931671143,5.929744690171764
4.584789037704468,5.821239466995301
4.584789037704468,5.814952649618732
4.584789037704468,5.782078313949011
4.585788011550903,5.888958387891858
4.585788011550903,5.878052968304705
4.585788011550903,5.857477663097896
4.586789131164551,5.812066322306092
4.586789131164551,5.845993212277594
4.586789131164551,5.9186440585766
4.587799072265625,5.880148203419856
4.587799072265625,5.844110375105907
4.587799072265625,5.762258954016792
4.588788032531738,5.927936089501655
4.588788032531738,5.938704122698914
4.588788032531738,5.868377219248247
4.589798927307129,5.804691331934068
4.589798927307129,5.8902555553416
4.589798927307129,5.913365314257105
4.590790033340454,5.862676711853964
4.590790033340454,5.833645420935069
4.590790033340454,5.792252050758685
4.591799974441528,5.885851137063852
4.591799974441528,5.854081284179311
4.591799974441528,5.819411153046292
4.592791080474853,5.770817954247862
4.592791080474853,5.919706654856349
4.592791080474853,5.912639124239389
4.593790054321289,5.852355816259724
4.593790054321289,5.8370444282908425
4.593790054321289,5.809235192174382
4.594789028167725,5.906070053146421
4.594789028167725,5.851402333821151
4.594789028167725,5.839214236886697
4.595798015594482,5.830697696025572
4.595798015594482,5.840218400985904
4.595798015594482,5.924923428714473
4.597724914550781,5.78468046676423
4.597724914550781,5.816695808942463
4.597724914550781,5.820582728375568
4.59871506690979,5.914527218285449
4.59871506690979,5.840442424709235
4.59871506690979,5.790971900754834
4.5997209548950195,5.833132943079411
4.5997209548950195,5.797921589771239
4.5997209548950195,5.809608261765386
4.6007139682769775,5.843823336285912
4.6007139682769775,5.848097512131249
4.6007139682769775,5.827155472541016
4.601712942123413,5.752981379496265
4.601712942123413,5.908443734113842
4.601712942123413,5.907943050527613
4.602714061737059,5.819925652776708
4.602714061737059,5.82338467611492
4.602714061737059,5.84744427809443
4.603724002838135,5.8704742740506815
4.603724002838135,5.793288868135253
4.603724002838135,5.809805900023108
4.604718923568726,5.786287520218748
4.604718923568726,5.920516179812061
4.604718923568726,5.874156107987367
4.605716943740845,5.7901184674189325
4.605716943740845,5.797974023723331
4.605716943740845,5.9378559799353
4.606719970703125,5.83862165909266
4.606719970703125,5.763630593853501
4.606719970703125,5.786713933605484
4.607722043991089,5.910040610798737
4.607722043991089,5.883614572903028
4.607722043991089,5.874444764307168
4.608710050582886,5.793521990295001
4.608710050582886,5.78203005853809
4.608710050582886,5.913365314257105
4.60973310470581,5.84087288184549
4.60973310470581,5.826785536855888
4.60973310470581,5.78950755796041
4.610716104507446,5.934674189324501
4.610716104507446,5.902311219479318
4.610716104507446,5.855309404606024
4.611722946166992,5.844126583801895
4.611722946166992,5.937332280674728
4.611722946166992,5.864405010398214
4.612714052200317,5.832273444119233
4.612714052200317,5.8370444282908425
4.612714052200317,5.804833907802511
4.613713979721069,5.892426037895709
4.613713979721069,5.851559298698297
4.613713979721069,5.828014364938768
4.6147141456604,5.789365386466918
4.6147141456604,5.7922927241392586
4.6147141456604,5.789599957636909
4.615721940994263,5.805689363013171
4.615721940994263,5.865708310868057
4.615721940994263,5.804406180197181
4.616714000701904,5.934297042286066
4.616714000701904,5.920370773318955
4.616714000701904,5.855662963105599
4.617788076400757,5.792719642994685
4.617788076400757,5.930910098783024
4.617788076400757,5.9043412491334815
4.620805978775024,5.837474582145884
4.620805978775024,5.83862165909266
4.620805978775024,5.813152439728876
4.622791051864624,5.860653084803203
4.622791051864624,5.788796700492952
4.622791051864624,5.801340175614264
4.623800992965698,5.745133270430563
4.623800992965698,5.8985629332588765
4.623800992965698,5.936921031348686
4.624788999557495,5.909104145806054
4.624788999557495,5.870037616498499
4.624788999557495,5.806151428791496
4.625797986984253,5.801804937225604
4.625797986984253,5.853715628129091
4.625797986984253,5.794762477855659
4.626789093017578,5.936106249518601
4.626789093017578,5.898707800585381
4.626789093017578,5.902611501578988
4.627799987792969,5.89040025417854
4.627799987792969,5.857112883193406
4.627799987792969,5.800485529153508
4.6287901401519775,5.832642436262805
4.6287901401519775,5.8197827062312255
4.6287901401519775,5.827787342101209
4.629789113998413,5.899653027035354
4.629789113998413,5.890834350689363
4.629789113998413,5.883614572903028
4.630794048309326,5.903906242779018
4.630794048309326,5.840567511361011
4.630794048309326,5.870256214857891
4.631798028945923,5.809235192174382
4.631798028945923,5.771810088192251
4.631798028945923,5.773941245282292
4.6327900886535645,5.904843179542479
4.6327900886535645,5.882820313101747
4.6327900886535645,5.846216225063546
4.633786916732788,5.827214881961026
4.633786916732788,5.838109585611955
4.633786916732788,5.819353866594779
4.6347880363464355,5.7929129342216745
4.6347880363464355,5.789791900947393
4.6347880363464355,5.906861549718863
4.635796070098877,5.925858950165601
4.635796070098877,5.843312138950936
4.635796070098877,5.853218550219517
4.636789083480835,5.89770117653855
4.636789083480835,5.834730763305862
4.636789083480835,5.811178079026419
4.637794971466064,5.768737411422628
4.637794971466064,5.827214881961026
4.637794971466064,5.94103817492105
4.6387879848480225,5.905779914118462
4.6387879848480225,5.861516829700376
4.6387879848480225,5.856891454209351
4.63972806930542,5.819467765539552
4.63972806930542,5.842962219825926
4.63972806930542,5.834505122082724
4.640718936920166,5.786385311561272
4.640718936920166,5.852565585766002
4.640718936920166,5.922324578294692
4.641714096069336,5.876536258954016
4.641714096069336,5.826499306785797
4.641714096069336,5.834075271508896
4.642712116241455,5.789173342062697
4.642712116241455,5.820211545867673
4.642712116241455,5.969418422167448
4.6447179317474365,5.827930457136255
4.6447179317474365,5.792870677039205
4.6447179317474365,5.792486116459986
4.645714998245239,5.929913516714165
4.645714998245239,5.86585240314257
4.645714998245239,5.889103019332974
4.646718978881836,5.754111742278365
4.646718978881836,5.789976228529617
4.646718978881836,5.781652304937227
4.647722005844116,5.927688072864515
4.647722005844116,5.883325579604098
4.647722005844116,5.826558210737118
4.648719072341919,5.762444157744743
4.648719072341919,5.778387684857121
4.648719072341919,5.875452399291381
4.649719953536987,5.8150954950704765
4.649719953536987,5.808148434491258
4.649719953536987,5.800912852383886
4.650713920593262,5.922906339058769
4.650713920593262,5.869818478972502
4.650713920593262,5.825556641377186
4.651374101638794,5.756814719248248
4.651374101638794,5.930848937071555
4.651374101638794,5.931722791342525
4.652796983718872,5.816437110067011
4.652796983718872,5.781226295925442
4.652796983718872,5.782362319956867
4.653795957565308,5.8326200608488
4.653795957565308,5.901519419625663
4.653795957565308,5.887730907725488
4.654792070388794,5.829302703535395
4.654792070388794,5.79338996187322
4.654792070388794,5.770392753985981
4.65579891204834,5.94839597935762
4.65579891204834,5.924860548409458
4.65579891204834,5.821011669105753
4.656789064407349,5.818181853192637
4.656789064407349,5.808059808980976
4.656789064407349,5.767365535700531
4.657788991928101,5.82707176692598
4.657788991928101,5.796511129939151
4.657788991928101,5.818095249557113
4.658790111541748,5.920079960332742
4.658790111541748,5.897625356235077
4.658790111541748,5.8440295675113605
4.659800052642822,5.809893683085574
4.659800052642822,5.841366017099283
4.659800052642822,5.812462474967265
4.660790920257568,5.829589001001311
4.660790920257568,5.811429229569437
4.660790920257568,5.725540495263036
4.661790132522583,5.859636014403449
4.661790132522583,5.873428468959409
4.661790132522583,5.88729711449588
4.662719964981079,5.877475655665099
4.662719964981079,5.842800537241007
4.662719964981079,5.832130194292536
4.663721084594727,5.833788704459678
4.663721084594727,5.795565768697526
4.663721084594727,5.773278441038281
4.664719104766846,5.949329815913116
4.664719104766846,5.873503042440114
4.664719104766846,5.909551721481938
4.667732000350952,5.877693040899638
4.667732000350952,5.766462566433028
4.667732000350952,5.838682989293693
4.668713092803955,5.853205778710621
4.668713092803955,5.8482100631595175
4.668713092803955,5.832703193599322
4.669718980789185,5.923197219440806
4.669718980789185,5.918579527073866
4.669718980789185,5.836389374566742
4.670714139938354,5.762444157744743
4.670714139938354,5.893653551759994
4.670714139938354,5.921970244743125
4.671721935272217,5.787331481552799
4.671721935272217,5.83761796676423
4.671721935272217,5.815008992528692
4.672714948654175,5.854290649310637
4.672714948654175,5.830734190864979
4.672714948654175,5.791398617422784
4.6737189292907715,5.804512598205346
4.6737189292907715,5.860940999768928
4.6737189292907715,5.884192559500886
4.674715042114258,5.8332761929061085
4.674715042114258,5.804085072787491
4.674715042114258,5.785342024185472
4.675720930099487,5.885420646229684
4.675720930099487,5.8560285180620815
4.675720930099487,5.800912852383886
4.676712989807129,5.809520546098746
4.676712989807129,5.778813390587692
4.676712989807129,5.947403778017407
4.6777119636535645,5.831044683432179
4.6777119636535645,5.777015472155895
4.6777119636535645,5.771146306708772
4.678714036941528,5.92074320264962
4.678714036941528,5.819639759685743
4.678714036941528,5.850827582222907
4.679721117019653,5.872637680043133
4.679721117019653,5.893149532080413
4.679721117019653,5.904998661711468
4.680712938308716,5.8321067742432415
4.680712938308716,5.791540856312101
4.680712938308716,5.755201397981977
4.681713104248047,5.886647924208581
4.681713104248047,5.819467765539552
4.681713104248047,5.802089954170839
4.682793140411377,5.835854689786645
4.682793140411377,5.889103019332974
4.682793140411377,5.854434404606023
4.68379807472229,5.805314979203573
4.68379807472229,5.784208359007934
4.68379807472229,5.872493452976969
4.684788942337036,5.796134993838096
4.684788942337036,5.75269878880074
4.684788942337036,5.800343088076716
4.685789108276367,5.949564622968496
4.685789108276367,5.918417237926521
4.685789108276367,5.849599091119154
4.686788082122803,5.874945313101748
4.686788082122803,5.922033697912655
4.686788082122803,5.8847705460987445
4.687798023223877,5.871911692212895
4.687798023223877,5.8217265703227286
4.687798023223877,5.803372530424401
4.688789129257202,5.851481119540938
4.688789129257202,5.827787342101209
4.688789129257202,5.754676923669415
4.691807985305786,5.813604160248017
4.691807985305786,5.7752177559115765
4.691807985305786,5.924569600631594
4.692791938781738,5.8169524859431565
4.692791938781738,5.820554455826851
4.692791938781738,5.845849625471772
4.693789005279541,5.966820380497574
4.693789005279541,5.863964106909034
4.693789005279541,5.851624841138412
4.694792032241821,5.837822883771087
4.694792032241821,5.867793942078103
4.694792032241821,5.804833907802511
4.695796966552734,5.785532889162751
4.695796966552734,5.845545569205885
4.695796966552734,5.859712980435955
4.696789979934692,5.798737652122005
4.696789979934692,5.814175002888393
4.696789979934692,5.929185473311253
4.697787046432495,5.857322922282986
4.697787046432495,5.85861732650389
4.697787046432495,5.8740097916506215
4.698786973953247,5.892645108025881
4.698786973953247,5.869460977817147
4.698786973953247,5.863608863513826
4.699798107147217,5.811232669644921
4.699798107147217,5.9008722849110375
4.699798107147217,5.795281156127243
4.700788974761963,5.814032292228299
4.700788974761963,5.821869550566125
4.700788974761963,5.769632192097358
4.701786994934082,5.845976127435878
4.701786994934082,5.927813294307939
4.701786994934082,5.886142927289532
4.702789068222046,5.814580557267196
4.702789068222046,5.969565008087498
4.702789068222046,5.862015760995148
4.703727960586548,5.866716956789648
4.703727960586548,5.818038974042978
4.703727960586548,5.794620205268428
4.704715013504028,5.890475130940461
4.704715013504028,5.83702383886621
4.704715013504028,5.869598802279904
4.705713987350464,5.817610336594007
4.705713987350464,5.787189377455133
4.705713987350464,5.836367807902643
4.706716060638428,5.84583260802588
4.706716060638428,5.817324578294693
4.706716060638428,5.825472059616422
4.707720041275024,5.903548977509049
4.707720041275024,5.881230984749288
4.707720041275024,5.881735172918432
4.708713054656982,5.831449934529772
4.708713054656982,5.816523949587922
4.708713054656982,5.853205778710621
4.709713935852051,5.851689709620273
4.709713935852051,5.824157234460447
4.709713935852051,5.817753215743664
4.710714101791382,5.943695524917199
4.710714101791382,5.921097805784488
4.710714101791382,5.852551837017638
4.711722135543823,5.797222829854425
4.711722135543823,5.720257033235769
4.711722135543823,5.9043412491334815
4.714724063873291,5.818038974042978
4.714724063873291,5.832763276977585
4.714724063873291,5.839256392975431
4.715723037719727,5.863388276977585
4.715723037719727,5.830220297696988
4.715723037719727,5.822155511052914
4.716714143753052,5.924424126742663
4.716714143753052,5.868226117807903
4.716714143753052,5.851768562735885
4.717715978622436,5.8078631479627205
4.717715978622436,5.804744810521449
4.717715978622436,5.8760294423476855
4.718717098236084,5.8029975737502895
4.718717098236084,5.839316914426558
4.718717098236084,5.801857775552646
4.719722032546997,5.886503360163291
4.719722032546997,5.867073649195103
4.719722032546997,5.814691423399831
4.720720052719116,5.772138204767772
4.720720052719116,5.9532998343988295
4.720720052719116,5.850173707925749
4.721720933914185,5.829589001001311
4.721720933914185,5.812890606947547
4.721720933914185,5.782835741931757
4.722716093063354,5.885276183278132
4.722716093063354,5.809805900023108
4.722716093063354,5.868590156358314
4.723721981048584,5.803942564314874
4.723721981048584,5.918870137872603
4.723721981048584,5.909829830355079
4.724714994430542,5.787424622583377
4.724714994430542,5.8243857737040745
4.724714994430542,5.762105021951783
4.725790977478027,5.874368404837095
4.725790977478027,5.813318738927829
4.725790977478027,5.830388585072788
4.726793050765991,5.842738196102595
4.726793050765991,5.9593180794115375
4.726793050765991,5.904060848802281
4.727801084518433,5.779334090734037
4.727801084518433,5.838109585611955
4.727801084518433,5.883036788492644
4.728791952133179,5.86404083705615
4.728791952133179,5.808915466379111
4.728791952133179,5.798543653238852
4.729789972305298,5.861871837210198
4.729789972305298,5.836141189440037
4.729789972305298,5.820926278595087
4.730791091918945,5.790360586921358
4.730791091918945,5.816349663983671
4.730791091918945,5.801287876453825
4.731800079345703,5.8493117827158585
4.731800079345703,5.820268630131711
4.731800079345703,5.826759488369406
4.732790946960449,5.888813756450744
4.732790946960449,5.832047196333665
4.732790946960449,5.837597107756296
4.733797073364258,5.870544601594393
4.733797073364258,5.93619214549796
4.733797073364258,5.84237018119849
4.734789133071899,5.85825116498498
4.734789133071899,5.806776322883771
4.734789133071899,5.761397702765155
4.73580002784729,5.812122024955711
4.73580002784729,5.8170953313949
4.73580002784729,5.834995190826466
4.7387189865112305,5.824041583224216
4.7387189865112305,5.809004294076869
4.7387189865112305,5.918434221674498
4.739725112915039,5.838191505237619
4.739725112915039,5.7931054840945855
4.739725112915039,5.753203078063621
4.740715980529785,5.860864370715551
4.740715980529785,5.804512598205346
4.740715980529785,5.763957733189556
4.741717100143433,5.885491411846261
4.741717100143433,5.893798284294847
4.741717100143433,5.823442333243471
4.742721080780029,5.782125895401679
4.742721080780029,5.877115593468382
4.742721080780029,5.90282413540784
4.743722915649414,5.861152218285451
4.743722915649414,5.854512651159208
4.743722915649414,5.765090252638066
4.744713068008423,5.829243125625819
4.744713068008423,5.767551615574212
4.744713068008423,5.893438929754294
4.745712041854858,5.893578102133558
4.745712041854858,5.860576523145652
4.745712041854858,5.82713053608565
4.746714115142822,5.816753061696064
4.746714115142822,5.801287876453825
4.746714115142822,5.790076243934375
4.747715950012207,5.93178415524147
4.747715950012207,5.88173692520989
4.747715950012207,5.844988104636833
4.748791933059692,5.864912770546099
4.748791933059692,5.818038974042978
4.748791933059692,5.79338996187322
4.749798059463501,5.818553675960872
4.749798059463501,5.798686060617731
4.749798059463501,5.898494358006624
4.750792026519775,5.856172340753294
4.750792026519775,5.8612961420704
4.750792026519775,5.846790707078488
4.751801013946533,5.904843179542479
4.751801013946533,5.88159249595625
4.751801013946533,5.851703053993684
4.752792119979858,5.790737599168143
4.752792119979858,5.743311830855734
4.752792119979858,5.830471818917043
4.75379204750061,5.830102220211046
4.75379204750061,5.82878914734653
4.75379204750061,5.821011669105753
4.7547900676727295,5.902756436301319
4.7547900676727295,5.8891731446892095
4.7547900676727295,5.821583590079333
4.75580096244812,5.771951821612879
4.75580096244812,5.839357688900869
4.75580096244812,5.931055774859432
4.756798982620239,5.8309841956789645
4.756798982620239,5.802089954170839
4.756798982620239,5.767126718593546
4.757798910140991,5.902756436301319
4.757798910140991,5.858849437726257
4.757798910140991,5.823241662173612
4.758791923522949,5.759841600554571
4.758791923522949,5.909183201109143
4.758791923522949,5.902891227951937
4.761729955673218,5.828384031040592
4.761729955673218,5.802232462643458
4.761729955673218,5.7744128475699
4.762717008590698,5.801197734537472
4.762717008590698,5.793004255564968
4.762717008590698,5.769304210313486
4.763723134994507,5.908892994685358
4.763723134994507,5.922886322498652
4.763723134994507,5.873577009358393
4.764715909957886,5.837555726719557
4.764715909957886,5.839788044943387
4.764715909957886,5.842594710390511
4.7657151222229,5.759374176808134
4.7657151222229,5.821954536701841
4.7657151222229,5.932719171223908
4.766724109649658,5.9242579960332735
4.766724109649658,5.861592986982977
4.766724109649658,5.82707176692598
4.767722129821777,5.841366017099283
4.767722129821777,5.800807377917276
4.767722129821777,5.777252469575599
4.768719911575317,5.823241662173612
4.768719911575317,5.800522360972041
4.768719911575317,5.924985702457059
4.769716024398804,5.916545251482709
4.769716024398804,5.853583532311485
4.769716024398804,5.765710395324656
4.770714044570923,5.839133328198414
4.770714044570923,5.794996543556958
4.770714044570923,5.827012323808058
4.771723031997681,5.816895940845721
4.771723031997681,5.837249480089348
4.771723031997681,5.912994064353386
4.772797107696533,5.877259955326196
4.772797107696533,5.867149233613186
4.772797107696533,5.8130096279750445
4.773790121078491,5.771101421089116
4.773790121078491,5.781035801625204
4.773790121078491,5.949386563198027
4.774789094924927,5.784538396364477
4.774789094924927,5.785674959562505
4.774789094924927,5.799293229607949
4.775799989700317,5.914656281290919
4.775799989700317,5.858053223446045
4.775799989700317,5.82504291669876
4.776792049407959,5.778340541477316
4.776792049407959,5.867293325887698
4.776792049407959,5.905990930447508
4.777790069580078,5.757620975506431
4.777790069580078,5.798401245859972
4.777790069580078,5.820667411230071
4.778790950775146,5.857698047446662
4.778790950775146,5.843616363706386
4.778790950775146,5.8311878995609625
4.779798984527588,5.8662846799661095
4.779798984527588,5.893798284294847
4.779798984527588,5.856902102749749
4.780796051025391,5.800664869444659
4.780796051025391,5.771622929985365
4.780796051025391,5.838334889855966
4.781791925430298,5.896032186320573
4.781791925430298,5.833931987984287
4.781791925430298,5.819152925941615
4.782789945602417,5.916027954825541
4.782789945602417,5.896756354463529
4.782789945602417,5.842738196102595
4.785726070404053,5.748057844874066
4.785726070404053,5.789833989640299
4.785726070404053,5.9002925460217215
4.786718130111694,5.8652008876993
4.786718130111694,5.841939825155973
4.786718130111694,5.785861106832011
4.787723064422607,5.894805177924978
4.787723064422607,5.90282413540784
4.787723064422607,5.901519419625663
4.788716077804565,5.846647086574753
4.788716077804565,5.81746745744435
4.788716077804565,5.79433566009397
4.789715051651001,5.787374985558037
4.789715051651001,5.84339277805592
4.789715051651001,5.911637487483633
4.790714979171753,5.759035276900561
4.790714979171753,5.91573727663098
4.790714979171753,5.862168951706077
4.791723012924194,5.832989693252715
4.791723012924194,5.817124547485173
4.791723012924194,5.797546801586691
4.792716026306152,5.811178079026419
4.792716026306152,5.785438939382271
4.792716026306152,5.902891227951937
4.793720006942749,5.943053209004083
4.793720006942749,5.853074761226219
4.793720006942749,5.852709341061388
4.794716119766235,5.819696978741431
4.794716119766235,5.822754154471231
4.794716119766235,5.79371578699068
4.795802116394043,5.791683095201418
4.795802116394043,5.970737695447892
4.795802116394043,5.909750269583302
4.796798944473267,5.855962032080412
4.796798944473267,5.913510552260648
4.796798944473267,5.896542777093121
4.797791004180908,5.866935959523992
4.797791004180908,5.837761351382578
4.797791004180908,5.793766569745051
4.798792123794556,5.838846491565895
4.798792123794556,5.945797634406532
4.798792123794556,5.929744690171764
4.7998011112213135,5.808487637680043
4.7998011112213135,5.786713933605484
4.7998011112213135,5.764382427982747
4.80079197883606,5.845051894785489
4.80079197883606,5.80351503889702
4.80079197883606,5.822897202110452
4.801792144775391,5.875310733266577
4.801792144775391,5.9295381556651
4.801792144775391,5.918208041284757
4.802791118621826,5.840280674728492
4.802791118621826,5.838027059423862
4.802791118621826,5.781226295925442
4.803800106048584,5.85776544327197
4.803800106048584,5.824327678502657
4.803800106048584,5.779239096318262
4.804798126220703,5.921534025263807
4.804798126220703,5.940075964723099
4.804798126220703,5.902244261726872
4.805789947509766,5.795372410074713
4.805789947509766,5.789365386466918
4.805789947509766,5.903827928830009
4.808728933334351,5.852255980722893
4.808728933334351,5.814761349397591
4.808728933334351,5.803541445783134
4.810723066329956,5.945375580722893
4.810723066329956,5.874969648192772
4.810723066329956,5.828324009638553
4.811723947525024,5.842515354216867
4.811723947525024,5.802025330120482
4.811723947525024,5.793690573493976
4.812716007232666,5.775598120481928
4.812716007232666,5.807091778313252
4.812716007232666,5.897382028915662
4.8137171268463135,5.946922293975904
4.8137171268463135,5.89072963373494
4.8137171268463135,5.827322284337349
4.814716100692749,5.952534910843374
4.814716100692749,5.94198511807229
4.81572413444519,5.8190243325301205
4.81572413444519,5.8088932578313255
4.81572413444519,5.768677262650603
4.816717147827148,5.833044708433734
4.816717147827148,5.817706240963855
4.816717147827148,5.780945142168675
4.817718029022217,5.826177455421686
4.817718029022217,5.939821493975903
4.817718029022217,5.920088375903614
4.818722009658813,5.785684395180723
4.818722009658813,5.82377313253012
4.818722009658813,5.92585708433735
4.819723129272461,5.90381565301205
4.819723129272461,5.8897181927710855
4.819723129272461,5.814475681927711
4.820720911026001,5.8780750843373495
4.820720911026001,5.8109267662650606
4.820720911026001,5.823058120481927
4.821716070175171,5.824202139759036
4.821716070175171,5.8245178650602405
4.821716070175171,5.899839686746988
4.822720050811768,5.946484279518073
4.822720050811768,5.862972592771084
4.822720050811768,5.849014525301205
4.823724031448364,5.905257349397591
4.823724031448364,5.919862891566266
4.823724031448364,5.8850185445783145
4.824721097946167,5.847046698795181
4.824721097946167,5.805718293975904
4.824721097946167,5.797242795180725
4.825716018676758,5.820024877108435
4.825716018676758,5.786821127710843
4.825716018676758,5.798281156626507
4.82671594619751,5.905044245783133
4.82671594619751,5.869254477108433
4.82671594619751,5.875188722891566
4.827722072601318,5.781609484337349
4.827722072601318,5.785116028915662
4.827722072601318,5.863039016867471
4.828721046447754,5.8081799325301215
4.828721046447754,5.805485320481928
4.828721046447754,5.806055575903615
4.829716920852661,5.958963036144578
4.829716920852661,5.9698959903614455
4.829716920852661,5.843437532530121
4.830716133117676,5.780473831325301
4.830716133117676,5.847210043373495
4.830716133117676,5.908661980722891
4.832797050476074,5.886752790361447
4.832797050476074,5.841572361445785
4.832797050476074,5.812496824096385
4.833791971206665,5.775120906024097
4.833791971206665,5.746837228915663
4.833791971206665,5.917762554216867
4.834792137145996,5.864400289156627
4.834792137145996,5.833474525301204
4.834792137145996,5.79904373493976
4.835798025131226,5.922399860240963
4.835798025131226,5.876701060240964
4.835798025131226,5.851186987951809
4.836791038513184,5.814102000000001
4.836791038513184,5.811783161445784
4.836791038513184,5.955809493975903
4.837799072265625,5.833533359036144
4.837799072265625,5.833474525301204
4.837799072265625,5.810266843373494
4.838793039321899,5.852560506024096
4.838793039321899,5.920880674698797
4.838793039321899,5.8315014361445785
4.839800119400024,5.799898106024098
4.839800119400024,5.88140438554217
4.839800119400024,5.964694332530121
4.840791940689087,5.821827402409639
4.840791940689087,5.832302674698796
4.840791940689087,5.804059681927712
4.841792106628418,5.906272771084337
4.841792106628418,5.843376404819277
4.841792106628418,5.825290024096386
4.84279203414917,5.772798727710844
4.84279203414917,5.918212375903615
4.84279203414917,5.926439349397591
4.843801021575928,5.82202596626506
4.843801021575928,5.833187980722891
4.843801021575928,5.818937060240963
4.84479808807373,5.851824949397591
4.84479808807373,5.857479060240964
4.84479808807373,5.80628868433735
4.845790147781372,5.830870626506024
4.845790147781372,5.955224530120482
4.845790147781372,5.931953291566266
4.846789121627808,5.8081424530120485
4.846789121627808,5.8238596626506025
4.846789121627808,5.853422973493975
4.847798109054565,5.865786457831326
4.847798109054565,5.847559402409639
4.847798109054565,5.827407768674699
4.84879207611084,5.975537349397591
4.84879207611084,5.866650746987952
4.84879207611084,5.852830689156628
4.849792957305908,5.821168356626506
4.849792957305908,5.8315014361445785
4.849792957305908,5.827980318072289
4.850791931152344,5.844319397590362
4.850791931152344,5.842720159036145
4.850791931152344,5.774881489156625
4.851800918579102,5.869542708433735
4.851800918579102,5.891813638554217
4.851800918579102,5.832673927710843
4.852792978286743,5.830154602409639
4.852792978286743,5.80477250120482
4.852792978286743,5.770334457831325
4.855726957321167,5.830556790361445
4.855726957321167,5.822486110843373
4.855726957321167,5.812354091566265
4.856722116470337,5.84856443373494
4.856722116470337,5.84200278554217
4.856722116470337,5.82912541686747
4.857716083526611,5.868745079518073
4.857716083526611,5.959841291566264
4.857716083526611,5.873231927710844
4.85871696472168,5.764513763855422
4.85871696472168,5.917842506024096
4.85871696472168,5.883282274698796
4.859723091125488,5.892247807228915
4.859723091125488,5.842576684337351
4.859723091125488,5.802076371084338
4.860721111297607,5.9116321734939765
4.860721111297607,5.863836679518072
4.860721111297607,5.82912541686747
4.861716985702515,5.882341575903614
4.861716985702515,5.955574361445783
4.861716985702515,5.856314226506024
4.862718105316162,5.879449108433736
4.862718105316162,5.828924356626507
4.862718105316162,5.8727992771084345
4.863724946975708,5.919070828915662
4.863724946975708,5.905265580722892
4.863724946975708,5.89405748433735
4.864717960357666,5.799278159036145
4.864717960357666,5.899335180722892
4.864717960357666,5.925082833734939
4.865716934204102,5.809838746987952
4.865716934204102,5.793121532530121
4.865716934204102,5.842207016867471
4.86672306060791,5.944148202409639
4.86672306060791,5.91509513253012
4.86672306060791,5.880678746987951
4.867723941802978,5.819332028915662
4.867723941802978,5.880608544578313
4.867723941802978,5.904975595180724
4.868716955184936,5.8322442120481925
4.868716955184936,5.809891913253013
4.868716955184936,5.808427648192772
4.869717121124268,5.848215310843374
4.869717121124268,5.810605238554217
4.869717121124268,5.834561465060241
4.870723009109497,5.831443445783133
4.870723009109497,5.821311291566266
4.870723009109497,5.958028713253012
4.871724128723144,5.899909012048193
4.871724128723144,5.780047961445782
4.871724128723144,5.817046689156626
4.8727171421051025,5.889645628915662
4.8727171421051025,5.853934024096386
4.8727171421051025,5.831729855421687
4.873716115951538,5.9299968000000005
4.873716115951538,5.864490024096385
4.873716115951538,5.816189686746988
4.874717950820923,5.839315662650603
4.874717950820923,5.862828578313253
4.874717950820923,5.83404761445783
4.875813007354736,5.8897181927710855
4.875813007354736,5.813245200000001
4.875813007354736,5.837738554216868
4.876791954040527,5.943504640963855
4.876791954040527,5.94560825060241
4.876791954040527,5.869033243373495
4.878796100616455,5.793499228915664
4.878796100616455,5.884874024096386
4.878796100616455,5.965573195180724
4.879802942276001,5.83035606746988
4.879802942276001,5.888777561445784
4.879802942276001,5.826320559036143
4.8807899951934814,5.796011368674699
4.8807899951934814,5.810355836144578
4.8807899951934814,5.915742337349398
4.881791114807129,5.868610274698796
4.881791114807129,5.828552867469878
4.881791114807129,5.815012742168674
4.8827900886535645,5.871281339759035
4.8827900886535645,5.9325990457831335
4.8827900886535645,5.880826573493976
4.883774042129517,5.831241542168675
4.883774042129517,5.827980318072289
4.883774042129517,5.801648983132531
4.884820938110352,5.8934055903614455
4.884820938110352,5.818595527710843
4.884820938110352,5.785258120481927
4.885791063308716,5.830699927710842
4.885791063308716,5.820111778313254
4.885791063308716,5.872078192771085
4.886791944503784,5.951687826506023
4.886791944503784,5.856903542168675
4.886791944503784,5.8253762843373496
4.887799978256226,5.832016265060241
4.887799978256226,5.833701628915662
4.887799978256226,5.766170486746988
4.888790130615234,5.942044930120482
4.888790130615234,5.882633416867471
4.888790130615234,5.879379277108433
4.889794111251831,5.807804934939758
4.889794111251831,5.78918770120482
4.889794111251831,5.909812780722892
4.890793085098267,5.867236857831326
4.890793085098267,5.821112559036145
4.890793085098267,5.788621392771083
4.891801118850708,5.942070602409639
4.891801118850708,5.8543008578313245
4.891801118850708,5.833474525301204
4.892799139022827,5.76726073253012
4.892799139022827,5.772515219277109
4.892799139022827,5.930621840963856
4.893796920776367,5.799939431325302
4.893796920776367,5.784310775903615
4.893796920776367,5.808554457831326
4.894792079925537,5.901068414457832
4.894792079925537,5.878153416867469
4.894792079925537,5.848807730120483
4.895802974700928,5.778770351807228
4.895802974700928,5.815618351807229
4.895802974700928,5.945900260240964
4.896794080734253,5.819079961445783
4.896794080734253,5.7880989397590366
4.896794080734253,5.837021686746989
4.897794008255005,5.873596028915663
4.897794008255005,5.84534311807229
4.897794008255005,5.817650949397589
4.89872407913208,5.7875301686746985
4.89872407913208,5.861311248192772
4.89872407913208,5.932370255421687
4.901726961135864,5.851186987951809
4.901726961135864,5.877353493975903
4.901726961135864,5.822572337349398
4.902717113494873,5.879526496385542
4.902717113494873,5.828351672289157
4.902717113494873,5.812871248192771
4.903725147247314,5.897526853012047
4.903725147247314,5.843314602409638
4.903725147247314,5.834704771084338
4.904716968536377,5.8138164
4.904716968536377,5.9274583132530125
4.904716968536377,5.871720771084337
4.905717134475708,5.823516375903615
4.905717134475708,5.795534457831327
4.905717134475708,5.809035922891567
4.90671706199646,5.863692665060241
4.90671706199646,5.818420578313251
4.90671706199646,5.817365146987951
4.907725095748901,5.866660395180722
4.907725095748901,5.881259932530121
4.907725095748901,5.872655060240964
4.908718109130859,5.825805493975904
4.908718109130859,5.785352510843373
4.908718109130859,5.780711595180723
4.909718036651611,5.864490024096385
4.909718036651611,5.826892973493975
4.909718036651611,5.828753320481926
4.910717964172363,5.932453378313253
4.910717964172363,5.933951209638555
4.910717964172363,5.867813320481928
4.911723136901855,5.841572361445785
4.911723136901855,5.771141465060242
4.911723136901855,5.809927638554217
4.912724018096924,5.851266804819277
4.912724018096924,5.83564826987952
4.912724018096924,5.797242795180725
4.913717031478882,5.931142371084338
4.913717031478882,5.891381359036146
4.913717031478882,5.866948626506025
4.914722919464111,5.8022586746987965
4.914722919464111,5.811497696385542
4.914722919464111,5.903166828915662
4.915725946426392,5.840342284337351
4.915725946426392,5.861809243373495
4.915725946426392,5.783979296385542
4.91671895980835,5.928894983132531
4.91671895980835,5.904250631325303
4.91671895980835,5.879304756626506
4.917719125747681,5.821168356626506
4.917719125747681,5.789898833734941
4.917719125747681,5.935408896385543
4.918721914291382,5.848583595180723
4.918721914291382,5.8359945253012055
4.918721914291382,5.814332848192771
4.9198009967803955,5.903884033734941
4.9198009967803955,5.857622939759037
4.9198009967803955,5.858773975903614
4.920790910720825,5.827550906024096
4.920790910720825,5.823058120481927
4.920790910720825,5.844524472289156
4.921792984008789,5.968082602409639
4.921792984008789,5.871569706024094
4.921792984008789,5.8639138313253
4.922791957855225,5.828982279518072
4.922791957855225,5.814352346987953
4.922791957855225,5.76465534939759
4.924803018569946,5.894634587951808
4.924803018569946,5.905120587951808
4.924803018569946,5.848152665060241
4.925801038742065,5.819881942168675
4.925801038742065,5.800275161445784
4.925801038742065,5.807466607228917
4.926801919937134,5.943212698795182
4.926801919937134,5.933098761445784
4.926801919937134,5.877278197590361
4.927803039550781,5.89072963373494
4.927803039550781,5.855738978313253
4.927803039550781,5.803165301204819
4.928796052932739,5.806521253012047
4.928796052932739,5.792410231325301
4.928796052932739,5.815530000000001
4.929795980453491,5.920072959036144
4.929795980453491,5.904754192771085
4.929795980453491,5.886970481927712
4.93079400062561,5.905479325301205
4.93079400062561,5.873953012048194
4.93079400062561,5.846779214457832
4.931800127029419,5.83404761445783
4.931800127029419,5.799470920481929
4.931800127029419,5.754616674698796
4.9327991008758545,5.85559516626506
4.9327991008758545,5.928622843373494
4.9327991008758545,5.88053766746988
4.933794975280762,5.838455421686748
4.933794975280762,5.851824949397591
4.933794975280762,5.787862997590361
4.934793949127197,5.8137278457831325
4.934793949127197,5.7899953831325295
4.934793949127197,5.936053503614459
4.935801982879639,5.934181012048193
4.935801982879639,5.868024669879519
4.935801982879639,5.847865378313253
4.936793088912964,5.907509696385542
4.936793088912964,5.842945879518072
4.936793088912964,5.862097137349399
4.937792062759399,5.794544134939759
4.937792062759399,5.756414240963856
4.937792062759399,5.801079132530121
4.938794136047363,5.93701235180723
4.938794136047363,5.901862197590361
4.938794136047363,5.841202930120483
4.939801931381226,5.881619479518071
4.939801931381226,5.825918168674699
4.939801931381226,5.781421546987951
4.9407970905303955,5.786679036144578
4.9407970905303955,5.837284279518073
4.9407970905303955,5.874536795180723
4.941728115081787,5.896297889156626
4.941728115081787,5.871349113253012
4.941728115081787,5.816706168674697
4.942718029022217,5.907065946987952
4.942718029022217,5.869763469879517
4.942718029022217,5.813067754216868
4.943725109100342,5.84696411566265
4.943725109100342,5.787058014457831
4.943725109100342,5.782841450602409
4.944720029830933,5.910393426506024
4.944720029830933,5.860867228915662
4.944720029830933,5.82477414939759
4.947736024856567,5.798524048192773
4.947736024856567,5.889500838554217
4.947736024856567,5.925147436144577
4.948715925216675,5.811640428915663
4.948715925216675,5.777062048192771
4.948715925216675,5.880823132530121
4.949716091156006,5.835791609638555
4.949716091156006,5.764131142168674
4.949716091156006,5.759767595180724
4.950715065002441,5.881908318072289
4.950715065002441,5.880239855421686
4.950715065002441,5.83404761445783
4.951719045639038,5.815904019277109
4.951719045639038,5.944672409638555
4.951719045639038,5.914235296385543
4.952718019485474,5.784168718072289
4.952718019485474,5.771424906024098
4.952718019485474,5.871349113253012
4.95372200012207,5.876776221686747
4.95372200012207,5.855946920481927
4.95372200012207,5.851968626506026
4.954718112945557,5.865342708433736
4.954718112945557,5.989274216867471
4.954718112945557,5.89564788433735
4.9557249546051025,5.772940481927711
4.9557249546051025,5.790564019277109
4.9557249546051025,5.771948202409639
4.956718921661377,5.9237087421686745
4.956718921661377,5.878946120481928
4.956718921661377,5.822399277108434
4.957721948623657,5.904036583132529
4.957721948623657,5.914167624096385
4.957721948623657,5.871425522891565
4.958717107772827,5.785968578313252
4.958717107772827,5.790942795180722
4.958717107772827,5.876048289156627
4.959725141525267,5.83467926746988
4.959725141525267,5.835134689156627
4.959725141525267,5.777062048192771
4.960717916488647,5.951249407228914
4.960717916488647,5.897311421686748
4.960717916488647,5.840378481927711
4.961718082427978,5.783029050602409
4.961718082427978,5.78734226506024
4.961718082427978,5.887404144578314
4.96279501914978,5.836281137349397
4.96279501914978,5.797576973493976
4.96279501914978,5.822915118072289
4.963802099227905,5.913430987951807
4.963802099227905,5.913073734939759
4.963802099227905,5.868889161445784
4.964795112609863,5.9482096867469885
4.964795112609863,5.886030187951808
4.964795112609863,5.867947180722892
4.965793132781982,5.810837638554218
4.965793132781982,5.80387778313253
4.965793132781982,5.801984308433736
4.966794013977051,5.810034578313254
4.966794013977051,5.826291277108434
4.966794013977051,5.8143876
4.967795133590698,5.757828072289158
4.967795133590698,5.848133706024097
4.967795133590698,5.928202910843373
4.968792915344238,5.793975093975904
4.968792915344238,5.809140636144578
4.968792915344238,5.941341084337351
4.970799922943115,5.931370756626508
4.970799922943115,5.904906337349397
4.970799922943115,5.862895036144578
4.971806049346924,5.793832833734941
4.971806049346924,5.934055720481929
4.971806049346924,5.934472481927712
4.972794055938721,5.873520361445784
4.972794055938721,5.858615219277108
4.972794055938721,5.830069725301206
4.973793983459473,5.843376404819277
4.973793983459473,5.825146987951808
4.973793983459473,5.815298274698796
4.974793910980225,5.800374746987953
4.974793910980225,5.8387421686747
4.974793910980225,5.970427855421686
4.975804090499878,5.891742896385543
4.975804090499878,5.85660185060241
4.975804090499878,5.840833026506024
4.976792097091675,5.905479325301205
4.976792097091675,5.903891624096386
4.976792097091675,5.814352346987953
4.977792024612427,5.809035922891567
4.977792024612427,5.806198139759037
4.977792024612427,5.756210886746989
4.978791952133179,5.859493373493976
4.978791952133179,5.768436395180723
4.978791952133179,5.791559132530121
4.979802131652832,5.867160178313254
4.979802131652832,5.951190573493975
4.979802131652832,5.8720698602409644
4.980798959732056,5.789711065060241
4.980798959732056,5.926747922891566
4.980798959732056,5.903677069879519
4.981797933578491,5.898395797590361
4.981797933578491,5.855291653012047
4.981797933578491,5.847107624096385
4.982793092727661,5.871349113253012
4.982793092727661,5.838287421686747
4.982793092727661,5.846985098795182
4.983767032623291,5.771042891566265
4.983767032623291,5.822597706024097
4.983767032623291,5.846554371084339
4.984718084335327,5.814352346987953
4.984718084335327,5.788288395180723
4.984718084335327,5.76469734939759
4.985719919204712,5.945694207228915
4.985719919204712,5.9399901686747
4.985719919204712,5.854285440963855
4.986719131469727,5.823487127710843
4.986719131469727,5.781893397590362
4.986719131469727,5.858902843373494
4.98772406578064,5.884945204819279
4.98772406578064,5.87083974939759
4.98772406578064,5.850819209638555
4.988722085952759,5.927248886746988
4.988722085952759,5.8771339132530125
4.988722085952759,5.878288187951807
4.98971700668335,5.819189195180723
4.98971700668335,5.738312274698793
4.98971700668335,5.912570848192772
4.990718126296997,5.861730708433735
4.990718126296997,5.857528481927711
4.990718126296997,5.804111566265061
4.993726968765259,5.879593460240964
4.993726968765259,5.927248886746988
4.993726968765259,5.8459595566265055
4.994719982147217,5.934264371084337
4.994719982147217,5.886101098795182
4.994719982147217,5.894779344578314
4.995727062225342,5.770617831325302
4.995727062225342,5.89405748433735
4.995727062225342,5.936158486746988
4.996725082397461,5.844071749397591
4.996725082397461,5.797669879518073
4.996725082397461,5.786299585542168
4.9977171421051025,5.885089691566266
4.9977171421051025,5.8572409253012045
4.9977171421051025,5.870051768674699
4.998718023300171,5.841095180722893
4.998718023300171,5.956248216867469
4.998718023300171,5.903677069879519
4.999725103378296,5.908669908433735
4.999725103378296,5.909242356626506
4.999725103378296,5.836053426506024
5.00071907043457,5.792933493975903
5.00071907043457,5.823630130120482
5.00071907043457,5.794259614457832
5.001724004745483,5.791274814457831
5.001724004745483,5.9596384771084345
5.001724004745483,5.90280751807229
5.002718925476074,5.8424938987951816
5.002718925476074,5.84610306506024
5.002718925476074,5.79900025060241
5.003726005554199,5.885812125301206
5.003726005554199,5.897819233734941
5.003726005554199,5.858263363855422
5.004719018936157,5.83490724819277
5.004719018936157,5.871493262650602
5.004719018936157,5.937241445783133
5.005717992782593,5.863665879518072
5.005717992782593,5.814869975903615
5.005717992782593,5.8169580000000005
5.006793022155762,5.828237681927711
5.006793022155762,5.823741185542169
5.006793022155762,5.811836530120482
5.007803916931152,5.789094592771083
5.007803916931152,5.935055421686747
5.007803916931152,5.884004539759037
5.008791923522949,5.808764289156627
5.008791923522949,5.843724481927712
5.008791923522949,5.972828231325301
5.009793043136597,5.887330872289158
5.009793043136597,5.796393518072289
5.009793043136597,5.806625831325302
5.010792970657349,5.961597802409639
5.010792970657349,5.870407402409639
5.010792970657349,5.847907951807229
5.011802911758423,5.827578602409639
5.011802911758423,5.888055161445782
5.011802911758423,5.933181715662651
5.012793064117432,5.879304756626506
5.012793064117432,5.817672000000001
5.012793064117432,5.785397277108433
5.0138020515441895,5.939552761445784
5.0138020515441895,5.899338486746988
5.0138020515441895,5.835193792771084
5.014794111251831,5.757867710843374
5.014794111251831,5.900278510843372
5.014794111251831,5.867736506024097
5.017730951309204,5.836169204819277
5.017730951309204,5.856378255421687
5.017730951309204,5.765446265060242
5.0187249183654785,5.92668294939759
5.0187249183654785,5.894273927710843
5.0187249183654785,5.836053426506024
5.019726991653442,5.919598274698795
5.019726991653442,5.897456212048193
5.019726991653442,5.838144115662652
5.020719051361084,5.823026510843374
5.020719051361084,5.892466004819278
5.020719051361084,5.928768409638555
5.021723031997681,5.834880361445783
5.021723031997681,5.843294057831327
5.021723031997681,5.810087036144577
5.022719144821167,5.965077932530121
5.022719144821167,5.901652906024097
5.022719144821167,5.872058963855422
5.023726940155029,5.807817349397591
5.023726940155029,5.81913491566265
5.023726940155029,5.921687378313252
5.024723052978516,5.828237681927711
5.024723052978516,5.855354602409639
5.024723052978516,5.803735286746988
5.025718927383423,5.888416024096386
5.025718927383423,5.833076318072289
5.025718927383423,5.8813944
5.026719093322754,5.769852587951807
5.026719093322754,5.829811450602409
5.026719093322754,5.942946024096386
5.027801990509033,5.85059460240964
5.027801990509033,5.839661783132531
5.027801990509033,5.807532289156628
5.028794050216675,5.906355927710843
5.028794050216675,5.902662592771084
5.028794050216675,5.840319277108434
5.02979302406311,5.912869706024097
5.02979302406311,5.85652203373494
5.02979302406311,5.85080028433735
5.030792951583862,5.83791596626506
5.030792951583862,5.858982592771085
5.030792951583862,5.783171007228916
5.031803131103516,5.905341214457831
5.031803131103516,5.837629421686746
5.031803131103516,5.835480337349398
5.032796144485474,5.933555262650604
5.032796144485474,5.908240395180723
5.032796144485474,5.869033243373495
5.033795118331909,5.8029311469879525
5.033795118331909,5.856154120481927
5.033795118331909,5.928930404819276
5.034794092178345,5.879153893975903
5.034794092178345,5.823543026506025
5.034794092178345,5.854492337349398
5.035804986953735,5.817011469879517
5.035804986953735,5.972736101204818
5.035804986953735,5.869177325301205
5.036797046661377,5.805587739759035
5.036797046661377,5.779517378313253
5.036797046661377,5.934847175903616
5.037795066833496,5.897456212048193
5.037795066833496,5.8453027036144585
5.037795066833496,5.789947142168674
5.040727138519287,5.885851438100012
5.040727138519287,5.899233638238811
5.040727138519287,5.870952924393725
5.041719913482666,5.91384614161237
5.041719913482666,5.901116387785789
5.041719913482666,5.857577640050893
5.042717933654785,5.859814781971701
5.042717933654785,5.852718433126422
5.042717933654785,5.824996954158154
5.043726921081543,5.788353626093999
5.043726921081543,5.78095945945946
5.043726921081543,5.945686904807804
5.044718980789185,5.911601004356712
5.044718980789185,5.883899193237461
5.044718980789185,5.809161400701701
5.045721054077148,5.810912210355863
5.045721054077148,5.81617725642904
5.045721054077148,5.929319408566912
5.046720027923584,5.937793114084127
5.046720027923584,5.929626706056984
5.046720027923584,5.876161564560282
5.047728061676025,5.834706428075723
5.047728061676025,5.815088001696418
5.047728061676025,5.794798102132092
5.048720121383667,5.783424451555693
5.048720121383667,5.916527277634269
5.048720121383667,5.890844103018853
5.049720048904419,5.802288280256005
5.049720048904419,5.816784530786138
5.049720048904419,5.839631014573776
5.0507941246032715,5.797358835832982
5.0507941246032715,5.819675704591897
5.0507941246032715,5.91290717893357
5.051800966262817,5.927524540232101
5.051800966262817,5.89908881135058
5.051800966262817,5.85474891082238
5.052793979644775,5.799823692986853
5.052793979644775,5.787927343177701
5.052793979644775,5.794135096580176
5.0537941455841064,5.869578637660486
5.0537941455841064,5.83774195647145
5.0537941455841064,5.82722957550989
5.054796934127808,5.864578112349154
5.054796934127808,5.9051651308940905
5.054796934127808,5.881294704476232
5.055804967880249,5.829295003277172
5.055804967880249,5.79731062767475
5.055804967880249,5.79252374985542
5.056795120239258,5.913913713999308
5.056795120239258,5.846072251995221
5.056795120239258,5.814374493966149
5.05779504776001,5.922673733469562
5.05779504776001,5.924272766703937
5.05779504776001,5.911601004356712
5.058794975280762,5.803185478274281
5.058794975280762,5.782475840498131
5.058794975280762,5.858935430080581
5.0598039627075195,5.869788911593477
5.0598039627075195,5.804559663800748
5.0598039627075195,5.815035374175889
5.060794115066528,5.820621178239581
5.060794115066528,5.926069861587694
5.060794115066528,5.89974179743224
5.061794996261597,5.809731667116475
5.061794996261597,5.769255706134095
5.061794996261597,5.965136484558739
5.063723087310791,5.831814309673439
5.063723087310791,5.818640966572851
5.063723087310791,5.804417164668235
5.064722061157227,5.854174056367354
5.064722061157227,5.849538651347497
5.065721035003662,5.763051123877088
5.065721035003662,5.934461454678646
5.065721035003662,5.911173709372712
5.066720008850098,5.898799157574123
5.066720008850098,5.878112932297491
5.066720008850098,5.814659897058257
5.067727088928223,5.818158682577015
5.067727088928223,5.817641347303082
5.067727088928223,5.859878677179319
5.068716049194336,5.809589100512782
5.068716049194336,5.947474958553418
5.068716049194336,5.910158268111193
5.0697150230407715,5.878325365308248
5.0697150230407715,5.860757388094229
5.0697150230407715,5.805557157728342
5.070718050003052,5.792808073408644
5.070718050003052,5.790675646759457
5.070718050003052,5.887877934996338
5.071727991104126,5.827977021243783
5.071727991104126,5.963851023634192
5.071727991104126,5.863793591201758
5.072721004486084,5.823567577206308
5.072721004486084,5.870077013532792
5.072721004486084,5.834934986698539
5.073724031448364,5.805557157728342
5.073724031448364,5.776453936461428
5.073724031448364,5.978934442109728
5.074796915054321,5.777871505956743
5.074796915054321,5.905455054555269
5.074796915054321,5.898222447661642
5.075806140899658,5.919857655087327
5.075806140899658,5.848820757990517
5.075806140899658,5.865377038593515
5.076802015304565,5.889396879939854
5.076802015304565,5.960808883062806
5.076802015304565,5.876161564560282
5.077795028686523,5.842295755098893
5.077795028686523,5.852512477348963
5.077795028686523,5.784798839495703
5.078794002532959,5.883246713189653
5.078794002532959,5.879562449396617
5.078794002532959,5.83522146932953
5.079803943634033,5.89127797644292
5.079803943634033,5.947706485908163
5.079803943634033,5.870221064502449
5.080795049667358,5.820872575856885
5.080795049667358,5.803327943671204
5.080795049667358,5.806789046535837
5.0817930698394775,5.868492452866563
5.0817930698394775,5.821675887727957
5.0817930698394775,5.856203589466785
5.082796096801758,5.823996390291862
5.082796096801758,5.905814406060841
5.082796096801758,5.903935805991441
5.083804130554199,5.83745540636928
5.083804130554199,5.8037122595134365
5.083804130554199,5.847302960057061
5.0867390632629395,5.84962056136022
5.0867390632629395,5.888022458264256
5.0867390632629395,5.839689748236111
5.087727069854736,5.777926899795659
5.087727069854736,5.807074112272043
5.087727069854736,5.881225276631839
5.0887250900268555,5.989582642556965
5.0887250900268555,5.926295316536223
5.0887250900268555,5.816498925280489
5.089720964431763,5.91651654971662
5.089720964431763,5.892796853915257
5.089720964431763,5.892724221189806
5.090724945068359,5.84340670181594
5.090724945068359,5.789585751050623
5.090724945068359,5.778210548637082
5.091726064682007,5.933941656706636
5.091726064682007,5.908562574700236
5.091726064682007,5.875652663183868
5.092718124389648,5.927444182056521
5.092718124389648,5.877892605158655
5.092718124389648,5.842176196167638
5.09372091293335,5.8269757489301
5.09372091293335,5.8294946167636965
5.09372091293335,5.820478274279987
5.094718933105469,5.844327852103174
5.094718933105469,5.853024347457303
5.094718933105469,5.797546405713845
5.095726013183594,5.7863152542699625
5.095726013183594,5.8965563480741805
5.095726013183594,5.945662851332076
5.096724987030029,5.827404865635964
5.096724987030029,5.849333336546248
5.096724987030029,5.93539869684235
5.097794055938721,5.917756703743687
5.097794055938721,5.860181858927401
5.097794055938721,5.804559663800748
5.098794937133789,5.878621361375642
5.098794937133789,5.856267012376143
5.098794937133789,5.80891533330763
5.099802017211914,5.808254419362301
5.099802017211914,5.802523451054478
5.099802017211914,5.892145419670741
5.10080099105835,5.8943157988587735
5.10080099105835,5.854909559702357
5.10080099105835,5.8272054545629794
5.101794004440308,5.788211531788566
5.101794004440308,5.862785942861549
5.101794004440308,5.936481474341674
5.1027960777282715,5.851056685430081
5.1027960777282715,5.784042824921927
5.1027960777282715,5.802900547480434
5.103802919387817,5.878477040521263
5.103802919387817,5.864369390253306
5.103802919387817,5.837480876739794
5.104802131652832,5.85888691830204
5.104802131652832,5.924906118672168
5.104802131652832,5.884695791726107
5.105801105499268,5.818301519065429
5.105801105499268,5.812608874387941
5.105801105499268,5.83212869163743
5.106796026229858,5.892724187454216
5.106796026229858,5.826260554420326
5.106796026229858,5.7971683309557775
5.107805013656616,5.950807630026603
5.107805013656616,5.914125910860934
5.107805013656616,5.860325741219109
5.1097259521484375,5.823083404017428
5.1097259521484375,5.803185478274281
5.1097259521484375,5.883613756409763
5.1107399463653564,5.789206191926592
5.1107399463653564,5.808202162933262
5.1107399463653564,5.801383997763812
5.111726999282837,5.946538694721827
5.111726999282837,5.886505739869685
5.111726999282837,5.857146195589313
5.1127190589904785,5.818587192042258
5.1127190589904785,5.831699068897715
5.1127190589904785,5.806452635231524
5.113719940185547,5.859828883448356
5.113719940185547,5.823885400200487
5.113719940185547,5.789017238886534
5.1147239208221436,5.785653834290782
5.1147239208221436,5.808487431083009
5.1147239208221436,5.960631433858967
5.115726947784424,5.780727223657324
5.115726947784424,5.73225754713344
5.115726947784424,5.869290468249991
5.116719961166382,5.921786858541852
5.116719961166382,5.877755436249374
5.116719961166382,5.851425617843236
5.117718935012817,5.95577806319158
5.117718935012817,5.885058651733047
5.117718935012817,5.870385221883796
5.118726015090942,5.806971016308749
5.118726015090942,5.845211184793925
5.118726015090942,5.816961170335815
5.119728088378906,5.81730166364653
5.119728088378906,5.825085004048272
5.119728088378906,5.777837837837839
5.120720148086548,5.738986549138297
5.120720148086548,5.896774853491152
5.120720148086548,5.914628098854918
5.1217200756073,5.770304005860353
5.1217200756073,5.844267566603694
5.1217200756073,5.860914595944018
5.122720003128052,5.896121968616263
5.122720003128052,5.854829538882679
5.122720003128052,5.830839823418284
5.12372899055481,5.935607047846705
5.12372899055481,5.921059687897598
5.12372899055481,5.854765778617419
5.124720096588135,5.807826618344451
5.124720096588135,5.826173482862321
5.124720096588135,5.803653323437561
5.125725984573364,5.833417559856576
5.125725984573364,5.807488992558893
5.125725984573364,5.800102112811813
5.126719951629639,5.787643154566836
5.126719951629639,5.907470013879786
5.126719951629639,5.904219454832865
5.12772798538208,5.804171569572427
5.12772798538208,5.805026969194588
5.12772798538208,5.914997301152795
5.128720045089722,5.887517740101015
5.128720045089722,5.876600869414351
5.128720045089722,5.844350117592629
5.12972092628479,5.91050736399738
5.12972092628479,5.838711348652504
5.12972092628479,5.879562449396617
5.132811069488525,5.852817075991827
5.132811069488525,5.8439195839919815
5.132811069488525,5.806737768438911
5.133800029754639,5.780727223657324
5.133800029754639,5.854973286232025
5.133800029754639,5.93891488992559
5.134793996810913,5.81378567297683
5.134793996810913,5.8136971507884505
5.134793996810913,5.774851023634191
5.13579797744751,5.972758433897522
5.13579797744751,5.879129385626713
5.13579797744751,5.887662364575704
5.1367950439453125,5.823113698577322
5.1367950439453125,5.810378850676639
5.1367950439453125,5.925552661256121
5.1377949714660645,5.849558217989745
5.1377949714660645,5.831384889347265
5.1377949714660645,5.794984457531712
5.138796091079712,5.927781470486179
5.138796091079712,5.884698423102133
5.138796091079712,5.872403824652042
5.13980507850647,5.8171588271581145
5.13980507850647,5.810896051008213
5.13980507850647,5.912026140262946
5.140794038772583,5.854190654277673
5.140794038772583,5.79735455141304
5.140794038772583,5.798250501214482
5.141796112060547,5.920332517253344
5.141796112060547,5.866264689439797
5.141796112060547,5.866043586382389
5.142723083496094,5.758605852642944
5.142723083496094,5.834218780121064
5.142723083496094,5.941224023595637
5.143728971481323,5.820049562401204
5.143728971481323,5.78906369279408
5.143728971481323,5.843489050391335
5.144720077514648,5.888313259050777
5.144720077514648,5.83381408798242
5.144720077514648,5.87190295234607
5.145720958709717,5.837934013185797
5.145720958709717,5.764624889154489
5.145720958709717,5.916728173073218
5.146718978881836,5.802279677680534
5.146718978881836,5.808291899602886
5.146718978881836,5.8051695357982815
5.147309064865112,5.872335611288893
5.147309064865112,5.861124127694028
5.147309064865112,5.803886436365039
5.148723125457764,5.808809133670048
5.148723125457764,5.951714712572772
5.148723125457764,5.88281786636851
5.149722099304199,5.855787022400431
5.149722099304199,5.809808044492424
5.149722099304199,5.805597235609362
5.1507179737091064,5.876964066777193
5.1507179737091064,5.838137843621082
5.1507179737091064,5.853550825076145
5.1517181396484375,5.845641718394573
5.1517181396484375,5.8888910822377305
5.1517181396484375,5.851443497705982
5.152717113494873,5.806115414273046
5.152717113494873,5.801760824305048
5.152717113494873,5.795219088560744
5.153717994689941,5.866485252727765
5.153717994689941,5.828750375910861
5.153717994689941,5.784706403978872
5.155800104141235,5.77807614604619
5.155800104141235,5.897206061803602
5.155800104141235,5.901754530207813
5.15679407119751,5.8235993898677565
5.15679407119751,5.810325109881638
5.15679407119751,5.791952842464436
5.157792091369629,5.778597833211244
5.157792091369629,5.925325654470448
5.157792091369629,5.904219454832865
5.158792972564697,5.803653323437561
5.158792972564697,5.787926128696458
5.158792972564697,5.787690249450592
5.159800052642822,5.855787022400431
5.159800052642822,5.852817075991827
5.159800052642822,5.84783446427883
5.160794019699097,5.873777807764969
5.160794019699097,5.925534612715427
5.160794019699097,5.879999797586461
5.161793947219849,5.803938389173767
5.161793947219849,5.80852373057794
5.161793947219849,5.8934453868990255
5.16279411315918,5.882530574083357
5.16279411315918,5.821740322705017
5.16279411315918,5.796927458842581
5.163802146911621,5.898290020048579
5.163802146911621,5.9083299003354295
5.163802146911621,5.879133265219572
5.164801120758057,5.808809133670048
5.164801120758057,5.795126787986274
5.164801120758057,5.801333428114278
5.165791988372803,5.83750378320546
5.165791988372803,5.79593090951151
5.165791988372803,5.8382812198789376
5.16679310798645,5.948383120638469
5.16679310798645,5.861202495469792
5.16679310798645,5.871401202914756
5.1677329540252686,5.7747092329490695
5.1677329540252686,5.7857482939430165
5.1677329540252686,5.850868643250957
5.168720006942749,5.842771494390254
5.168720006942749,5.808202162933262
5.168720006942749,5.78106026140263
5.169722080230713,5.8669851129660335
5.169722080230713,5.804546810540926
5.169722080230713,5.817620195088098
5.170722961425781,5.789774670355092
5.170722961425781,5.787880214558354
5.170722961425781,5.942451425569651
5.17172908782959,5.8434272467903
5.17172908782959,5.847322762848441
5.17172908782959,5.833359332228092
5.172718048095703,5.870385221883796
5.172718048095703,5.938708124493968
5.172718048095703,5.8846264988240735
5.173716068267822,5.824114970891005
5.173716068267822,5.959426398581178
5.173716068267822,5.920623385511046
5.174724102020264,5.84629814550642
5.174724102020264,5.835187396383545
5.174724102020264,5.796500366272122
5.175723075866699,5.903784468134327
5.175723075866699,5.904654441531404
5.175723075866699,5.810182374599994
5.178730010986328,5.77997107414119
5.178730010986328,5.871614513050854
5.178730010986328,5.89749571558006
5.179728031158447,5.7989626595211465
5.179728031158447,5.7575149111308175
5.179728031158447,5.914693984462352
5.180720090866089,5.776038550140726
5.180720090866089,5.822082604002006
5.180720090866089,5.794791995990285
5.181721925735474,5.87876568223002
5.181721925735474,5.827520106411691
5.181721925735474,5.8477536000694
5.182722091674805,5.776277027027028
5.182722091674805,5.824114970891005
5.182722091674805,5.922804897443807
5.183727979660034,5.7912415275475215
5.183727979660034,5.787974573003817
5.183727979660034,5.817961261903845
5.184720993041992,5.886216625862668
5.184720993041992,5.805454669005669
5.184720993041992,5.816532559663802
5.185725927352905,5.828750375910861
5.185725927352905,5.905448138759303
5.185725927352905,5.893953377414505
5.186720132827759,5.839141477426071
5.186720132827759,5.811983922581641
5.186720132827759,5.774523113698578
5.187726974487305,5.928426731117709
5.187726974487305,5.874650041446583
5.187726974487305,5.886939410880211
5.188719987869263,5.899523292015268
5.188719987869263,5.937395573890583
5.188719987869263,5.88086632995335
5.189719915390015,5.813268843736748
5.189719915390015,5.829667208042565
5.189719915390015,5.833957396769096
5.190720081329346,5.848920480394804
5.190720081329346,5.78963247484289
5.190720081329346,5.830468462042641
5.191728115081787,5.93321313663878
5.191728115081787,5.923806642055751
5.191728115081787,5.851012356864713
5.192721128463745,5.810859920191235
5.192721128463745,5.784801268458188
5.192721128463745,5.7695955584685965
5.193726062774658,5.873345148822146
5.193726062774658,5.822970659675367
5.193726062774658,5.80625801461233
5.194721937179565,5.928363881713383
5.194721937179565,5.884191714539076
5.194721937179565,5.850006361568418
5.195727109909058,5.792618580599146
5.195727109909058,5.792095105447818
5.195727109909058,5.926344401819795
5.196720123291016,5.808202162933262
5.196720123291016,5.839284853683927
5.196720123291016,5.812412229633344
5.197721004486084,5.903715512588195
5.197721004486084,5.906744530015038
5.197721004486084,5.865323331534103
5.198720932006836,5.787880214558354
5.198720932006836,5.810484308131241
5.198720932006836,5.911880942283226
5.199728965759277,5.8087199030342775
5.199728965759277,5.812466139106298
5.199728965759277,5.766748713228206
5.201802968978882,5.901257470023521
5.201802968978882,5.864459025716159
5.201802968978882,5.8395115231137
5.202799081802368,5.845293330955778
5.202799081802368,5.851937757836297
5.202799081802368,5.830696615838379
5.203804016113281,5.835533793422524
5.203804016113281,5.784610932258936
5.203804016113281,5.768320353163434
5.204797983169556,5.904219454832865
5.204797983169556,5.903715512588195
5.204797983169556,5.866917608050278
5.205794095993042,5.895253209700428
5.205794095993042,5.804223454909974
5.205794095993042,5.858807842078883
5.206798076629639,5.77561297567182
5.206798076629639,5.834446630296488
5.206798076629639,5.803989667270695
5.207804918289185,5.949902706558199
5.207804918289185,5.896121968616263
5.207804918289185,5.855772246211976
5.208797931671143,5.854461483594867
5.208797931671143,5.861202495469792
5.208797931671143,5.855197121872229
5.209795951843262,5.82460042603231
5.209795951843262,5.7633929328758144
5.209795951843262,5.863296024983616
5.210796117782593,5.9084175116628765
5.210796117782593,5.859397135366465
5.210796117782593,5.8550533407872924
5.211807012557983,5.888819360373213
5.211807012557983,5.84724139260516
5.211807012557983,5.801139684620427
5.21279501914978,5.836764164128466
5.21279501914978,5.809057967382504
5.21279501914978,5.820390055711918
5.2137980461120605,5.926990303427536
5.2137980461120605,5.907547133438718
5.2137980461120605,5.871462298068398
5.2147979736328125,5.885203141265375
5.2147979736328125,5.903059490303429
5.2147979736328125,5.813839919805684
5.21580696105957,5.817587336623357
5.21580696105957,5.816532559663802
5.21580696105957,5.734971035586229
5.216794967651367,5.822424075644833
5.216794967651367,5.850213599298301
5.216794967651367,5.807256216987316
5.217796087265015,5.78641113081698
5.217796087265015,5.869011711069129
5.217796087265015,5.893519200370128
5.21879506111145,5.834016805143232
5.21879506111145,5.896990727532097
5.21879506111145,5.869808478235726
5.219805002212524,5.859972799475653
5.219805002212524,5.819906658441608
5.219805002212524,5.837025581216023
5.220797061920166,5.772059471025949
5.220797061920166,5.828150152292092
5.220797061920166,5.954199709873926
5.221794128417969,5.905738197362843
5.221794128417969,5.855916027296912
5.221794128417969,5.869155863245558
5.224730968475342,5.805454669005669
5.224730968475342,5.813179815514517
5.224730968475342,5.769114084126925
5.225721120834351,5.895182499903613
5.225721120834351,5.8244574208659445
5.225721120834351,5.84291500559047
5.226722002029419,5.813982688822918
5.226722002029419,5.7875010602614045
5.226722002029419,5.886578170181594
5.227729082107544,5.888022458264256
5.227729082107544,5.84363256159155
5.227729082107544,5.833645814859082
5.228718042373657,5.900318068782049
5.228718042373657,5.835103867062498
5.228718042373657,5.879925781701816
5.229718923568726,5.797639279793346
5.229718923568726,5.91268482765933
5.229718923568726,5.904868021552225
5.23071813583374,5.810753315726569
5.23071813583374,5.78608011720708
5.23071813583374,5.780346956085901
5.2317280769348145,5.899593765662953
5.2317280769348145,5.841519263021939
5.2317280769348145,5.832356643019625
5.23272705078125,5.763334098006711
5.23272705078125,5.840454871419209
5.23272705078125,5.958525827003895
5.233727931976318,5.8149820719435565
5.233727931976318,5.77712837837838
5.233727931976318,5.779211551066045
5.234720945358276,5.900098315148246
5.234720945358276,5.861555875775919
5.234720945358276,5.8155531480124925
5.235727071762085,5.858296714153526
5.235727071762085,5.932776024598065
5.235727071762085,5.899883486910592
5.236721038818359,5.812894344951229
5.236721038818359,5.804417164668235
5.236721038818359,5.815730462273973
5.237720012664795,5.865533909087405
5.237720012664795,5.874286270578711
5.237720012664795,5.856714751127733
5.238724946975708,5.97530584204033
5.238724946975708,5.889903757180861
5.238724946975708,5.891566651887265
5.2397301197052,5.770402378841038
5.2397301197052,5.766323948413463
5.2397301197052,5.907478548984079
5.24072003364563,5.90154725874234
5.24072003364563,5.837707714847515
5.24072003364563,5.810003913328452
5.241727113723755,5.931693719397001
5.241727113723755,5.928737132282069
5.241727113723755,5.855835770328103
5.242718935012817,5.813465286077805
5.242718935012817,5.818444355553843
5.242718935012817,5.7902012568917
5.243727922439575,5.830754809731272
5.243727922439575,5.804274665535721
5.243727922439575,5.824114970891005
5.244724988937378,5.893953377414505
5.244724988937378,5.871538709179937
5.244724988937378,5.8272054545629794
5.24572491645813,5.818961353471875
5.24572491645813,5.804987161198288
5.24572491645813,5.9945900836642645
5.247734069824219,5.821796661140456
5.247734069824219,5.815784911516368
5.247734069824219,5.788069437483133
5.248727083206177,5.847815707290744
5.248727083206177,5.852943516983462
5.248727083206177,5.845293330955778
5.249727010726929,5.809057967382504
5.249727010726929,5.82668967112619
5.249727010726929,5.941163805567337
5.250720024108887,5.890120980645411
5.250720024108887,5.851138325558084
5.250720024108887,5.866696943555539
5.2517290115356445,5.793895506419401
5.2517290115356445,5.922514029186105
5.2517290115356445,5.890699478544166
5.25272011756897,5.83009662836874
5.25272011756897,5.788495720399431
5.25272011756897,5.790485647916106
5.253737926483154,5.936627212090835
5.253737926483154,5.927718148783592
5.253737926483154,5.867993705902765
5.254739046096802,5.8155531480124925
5.254739046096802,5.922869568569998
5.254739046096802,5.944932981840615
5.2557289600372314,5.819335042603232
5.2557289600372314,5.750542877934997
5.2557289600372314,5.811054844430736
5.256727933883667,5.876594324709875
5.256727933883667,5.8550533407872924
5.256727933883667,5.817730173111772
5.257724046707153,5.803704669005668
5.257724046707153,5.895400634229094
5.257724046707153,5.901472028376452
5.258739948272705,5.77305176967267
5.258739948272705,5.834505262752053
5.258739948272705,5.985260168870724
5.2597270011901855,5.8743546863554
5.2597270011901855,5.822995826425571
5.2597270011901855,5.867417367081775
5.260719060897827,5.933358840652351
5.260719060897827,5.959111072020666
5.260719060897827,5.878910003084397
5.261718034744263,5.778591996954158
5.261718034744263,5.776464124609631
5.261718034744263,5.869223503103676
5.262718915939331,5.927135872498748
5.262718915939331,5.85931856517716
5.262718915939331,5.859239387747233
5.263724088668823,5.9671529957204
5.263724088668823,5.900677892585884
5.263724088668823,5.887517638894244
5.264729022979736,5.809343235532251
5.264729022979736,5.843467189728959
5.264729022979736,5.891856035779003
5.265799045562744,5.854765778617419
5.265799045562744,5.819906658441608
5.265799045562744,5.831900200485793
5.26679801940918,5.940166514053285
5.26679801940918,5.856267012376143
5.26679801940918,5.8786963218568085
5.267807960510254,5.912316536222386
5.267807960510254,5.896845934379457
5.267807960510254,5.895255908547635
5.270806074142456,5.828522087172765
5.270806074142456,5.7953184736091305
5.270806074142456,5.785321066430197
5.271803140640259,5.902271730539386
5.271803140640259,5.959314328950921
5.271803140640259,5.847384971276556
5.272799968719482,5.833274352276671
5.272799968719482,5.816838069167599
5.272799968719482,5.811805866137179
5.273796081542969,5.816784530786138
5.273796081542969,5.881005995296296
5.273796081542969,5.959607018930486
5.274796962738037,5.857577640050893
5.274796962738037,5.810484308131241
5.274796962738037,5.789111867216718
5.275805950164795,5.872768270231716
5.275805950164795,5.843550179280565
5.275805950164795,5.789585751050623
5.276806116104126,5.946477869452907
5.276806116104126,5.834876455449744
5.276806116104126,5.829151896904037
5.2777979373931885,5.855036338049892
5.2777979373931885,5.8045085206461815
5.2777979373931885,5.77404406831939
5.278799057006836,5.826203946100166
5.278799057006836,5.838054246828855
5.278799057006836,5.781340435478275
5.279808044433594,5.83278636696611
5.279808044433594,5.936981030959634
5.279808044433594,5.89814907275321
5.280800104141235,5.825259282106644
5.280800104141235,5.893737031075299
5.280800104141235,5.916740081736516
5.2817981243133545,5.893519200370128
5.2817981243133545,5.872692196476078
5.2817981243133545,5.810626942206115
5.282794952392578,5.964955796738251
5.282794952392578,5.889036212746269
5.282794952392578,5.845928740795004
5.283806085586548,5.803704669005668
5.283806085586548,5.845785229594789
5.283806085586548,5.863059504761538
5.284796953201294,5.828007045918957
5.284796953201294,5.808397019701585
5.284796953201294,5.850769460616109
5.2857959270477295,5.836107028569226
5.2857959270477295,5.872836382388095
5.2857959270477295,5.803755339861974
5.286729097366333,5.790343452403904
5.286729097366333,5.792997262597835
5.286729097366333,5.82408420403285
5.287729978561401,5.853293017696727
5.287729978561401,5.813179815514517
5.287729978561401,5.800437107221344
5.288722991943359,5.819301374484328
5.288722991943359,5.933941656706636
5.288722991943359,5.886577225585072
5.28972601890564,5.95519308805953
5.28972601890564,5.860037976635695
5.28972601890564,5.833847182596292
5.290722131729126,5.818301519065429
5.290722131729126,5.773193526622201
5.290722131729126,5.884262424335892
5.291727066040039,5.962680263715927
5.291727066040039,5.902341596946448
5.291727066040039,5.7865531913868224
5.293734073638916,5.833645814859082
5.293734073638916,5.791907603038132
5.293734073638916,5.781908137988204
5.294723987579346,5.826776236650344
5.294723987579346,5.843036858541852
5.294723987579346,5.78095945945946
5.295722007751465,5.803562169873155
5.295722007751465,5.861987623857809
5.295722007751465,5.944227840536686
5.2967209815979,5.867340045109304
5.2967209815979,5.820532925935923
5.2967209815979,5.779779253575974
5.297722101211548,5.924970654855998
5.297722101211548,5.901692153101749
5.297722101211548,5.87066468751205
5.2987220287323,5.848902499325289
5.2987220287323,5.843036858541852
5.2987220287323,5.842666542969504
5.299731969833374,5.809861245517988
5.299731969833374,5.805506250722906
5.299731969833374,5.917969204225623
5.300723075866699,5.897640542468289
5.300723075866699,5.865821943555539
5.300723075866699,5.8188728650190855
5.301722049713135,5.8199614450399055
5.301722049713135,5.96797540193546
5.301722049713135,5.899883486910592
5.302727937698364,5.855323765277405
5.302727937698364,5.821709387168911
5.302727937698364,5.796599144079886
5.303731918334961,5.9061043971932
5.303731918334961,5.898873038516405
5.303731918334961,5.836107028569226
5.304724931716919,5.822082604002006
5.304724931716919,5.82460042603231
5.304724931716919,5.938438745807149
5.305727958679199,5.814659897058257
5.305727958679199,5.767839486062384
5.305727958679199,5.808824820719436
5.306730031967163,5.92721761383352
5.306730031967163,5.823798261171301
5.306730031967163,5.827690943439873
5.307732105255127,5.8069315794039404
5.307732105255127,5.855340902957166
5.307732105255127,5.952387130354321
5.3088059425354,5.791481016501524
5.3088059425354,5.840575240004627
5.3088059425354,5.790627134980917
5.30980110168457,5.858663993522766
5.30980110168457,5.810341674056368
5.30980110168457,5.829208471488607
5.310801029205322,5.954550391332846
5.310801029205322,5.897714693295292
5.310801029205322,5.890482120137256
5.311806917190552,5.795887660485022
5.311806917190552,5.769680572155609
5.311806917190552,5.875804338396885
5.312801122665405,5.845067673593708
5.312801122665405,5.785321066430197
5.312801122665405,5.790200852064619
5.313800096511841,5.877171338242666
5.313800096511841,5.88476967266839
5.313800096511841,5.823512318309751
5.316812992095947,5.809861245517988
5.316812992095947,5.820906986158771
5.316812992095947,5.923466621043298
5.317800998687744,5.907119366156458
5.317800998687744,5.8499891564174735
5.317800998687744,5.800152311369858
5.318798065185547,5.890626710876354
5.318798065185547,5.855197121872229
5.318798065185547,5.780630807340866
5.3198089599609375,5.900243209507656
5.3198089599609375,5.887662195897752
5.3198089599609375,5.892796853915257
5.320801019668579,5.806076382195319
5.320801019668579,5.876600869414351
5.320801019668579,5.9357527855958665
5.321798086166382,5.808772699232756
5.321798086166382,5.804417164668235
5.321798086166382,5.86429028029456
5.322798013687134,5.875652663183868
5.322798013687134,5.827577726799553
5.322798013687134,5.8685700447237545
5.323807954788208,5.809343235532251
5.323807954788208,5.868204350927248
5.323807954788208,5.966183063769906
5.324798107147217,5.83278636696611
5.324798107147217,5.832558314377145
5.324798107147217,5.781198509850793
5.325798034667969,5.927072078497899
5.325798034667969,5.894821731503258
5.325798034667969,5.810521552222694
5.326797962188721,5.807074112272043
5.326797962188721,5.783332690750665
5.326797962188721,5.937272573929137
5.3278069496154785,5.847733594864479
5.3278069496154785,5.8027071750780745
5.3278069496154785,5.755615260053206
5.328798055648804,5.877611115394996
5.328798055648804,5.809771137756872
5.328798055648804,5.840598315148244
5.329800128936768,5.83221340170413
5.329800128936768,5.97197134884528
5.329800128936768,5.901837047461158
5.330729007720947,5.835449555654085
5.330729007720947,5.832844729536956
5.330729007720947,5.775232235802137
5.331730127334595,5.911242529976483
5.331730127334595,5.8506446389328
5.331730127334595,5.837767561784323
5.332721948623657,5.829609418976751
5.332721948623657,5.818104132127849
5.332721948623657,5.782146817288044
5.333723068237305,5.876167906851217
5.333723068237305,5.95519308805953
5.333723068237305,5.886432702317154
5.334722995758057,5.903204485869608
5.334722995758057,5.782242963719784
5.334722995758057,5.784610932258936
5.335729122161865,5.849845510274898
5.335729122161865,5.842092902995722
5.335729122161865,5.79953238616648
5.33672308921814,5.77868918918919
5.33672308921814,5.886866272120909
5.33672308921814,5.914482833404017
5.337723016738892,5.85931856517716
5.337723016738892,5.831470678952848
5.337723016738892,5.830696615838379
5.339738130569458,5.825545359910553
5.339738130569458,5.791810579481053
5.339738130569458,5.776180408297028
5.340723037719727,5.80625801461233
5.340723037719727,5.7826689430157705
5.340723037719727,5.854829538882679
5.341727018356323,5.923952143655781
5.341727018356323,5.8810107520144985
5.341727018356323,5.858951690635
5.342725038528442,5.883251233758725
5.342725038528442,5.878337510120678
5.342725038528442,5.807774260708641
5.343730926513672,5.767697864055212
5.343730926513672,5.737964394494353
5.343730926513672,5.811609727416434
5.344725131988525,5.91608075336392
5.344725131988525,5.897275995681845
5.344725131988525,5.88014421964761
5.345722913742065,5.877755436249374
5.345722913742065,5.809808044492424
5.345722913742065,5.805312102401975
5.3467230796813965,5.760969739175697
5.3467230796813965,5.875446302579327
5.3467230796813965,5.927135872498748
5.347729921340942,5.880214558352933
5.347729921340942,5.871470293403247
5.347729921340942,5.816016135250802
5.3487279415130615,5.851156070478469
5.3487279415130615,5.849558217989745
5.3487279415130615,5.822852888730386
5.349722146987915,5.815444789297144
5.349722146987915,5.79844353626094
5.349722146987915,5.859095539191117
5.3507280349731445,5.937395573890583
5.3507280349731445,5.8630080579866615
5.3507280349731445,5.8739220274125765
5.351809024810791,5.944787007942323
5.351809024810791,5.864170923776845
5.351809024810791,5.846092763233991
5.352798938751221,5.801760824305048
5.352798938751221,5.801942929020319
5.352798938751221,5.754868961329377
5.353796005249023,5.879999797586461
5.353796005249023,5.812180668543009
5.353796005249023,5.834791745383044
5.354798078536987,5.787453830435286
5.354798078536987,5.854829538882679
5.354798078536987,5.948237011797816
5.355807065963745,5.799389954505147
5.355807065963745,5.810146581138915
5.355807065963745,5.764058536068164
5.356796979904175,5.832297504530208
5.356796979904175,5.80170968115048
5.356796979904175,5.812466139106298
5.357795000076294,5.91137834946216
5.357795000076294,5.892142552145584
5.357795000076294,5.851012356864713
5.358794927597046,5.811038786289858
5.358794927597046,5.82837894706404
5.358794927597046,5.842463083625709
5.359807014465332,5.835019730500829
5.359807014465332,5.853184186683118
5.359807014465332,5.80213717854802
5.362736940383911,5.985907150017351
5.362736940383911,5.91152351370629
5.362736940383911,5.889975040482708
5.363731145858765,5.896701141226819
5.363731145858765,5.829694162779042
5.363731145858765,5.852385833943788
5.364721059799194,5.812323403824654
5.364721059799194,5.782717556001081
5.364721059799194,5.929300550372055
5.365723133087158,5.798535364537147
5.365723133087158,5.894169183984269
5.365723133087158,5.909848170567145
5.366724967956543,5.840824107452674
5.366724967956543,5.829609418976751
5.366724967956543,5.817707131703745
5.367730140686035,5.813500067471182
5.367730140686035,5.7989626595211465
5.367730140686035,5.865677926321471
5.36872410774231,5.799053981763504
5.36872410774231,5.908408133168833
5.36872410774231,5.876600869414351
5.369722127914429,5.8633066179589015
5.369722127914429,5.831640436442149
5.369722127914429,5.78608011720708
5.3707239627838135,5.797111047923815
5.3707239627838135,5.766663632070016
5.3707239627838135,5.903929463700507
5.371730089187622,5.80322572483325
5.371730089187622,5.859462447468868
5.371730089187622,5.931027576435209
5.37272310256958,5.883975806762541
5.37272310256958,5.903135665265837
5.37272310256958,5.811270077495471
5.3737969398498535,5.914918629756718
5.3737969398498535,5.842709522111271
5.3737969398498535,5.862941598874196
5.374799013137817,5.78963247484289
5.374799013137817,5.789014843659637
5.374799013137817,5.756908817519375
5.375808000564575,5.918959208852219
5.375808000564575,5.792379631414584
5.375808000564575,5.861699791803216
5.3767991065979,5.849270925704592
5.3767991065979,5.930881872421637
5.3767991065979,5.8961922735859975
5.377799034118652,5.827520106411691
5.377799034118652,5.835390484635849
5.377799034118652,5.77940310174654
5.378799915313721,5.875231811697576
5.378799915313721,5.828464028222231
5.378799915313721,5.784138161699503
5.379806995391846,5.8949636233951495
5.379806995391846,5.932130730230945
5.379806995391846,5.87747118016733
5.380799055099487,5.821311307205923
5.380799055099487,5.789205888306282
5.380799055099487,5.838567972394649
5.381806135177612,5.868502910899489
5.381806135177612,5.876893626865097
5.381806135177612,5.812126691598875
5.382798910140991,5.918959208852219
5.382798910140991,5.881662219994603
5.382798910140991,5.88585460924548
5.383805990219116,5.768788468211436
5.383805990219116,5.768985146701624
5.383805990219116,5.855276602922466
5.3857340812683105,5.871470293403247
5.3857340812683105,5.832643125650615
5.3857340812683105,5.798911516366581
5.386724948883057,5.915499691560319
5.386724948883057,5.8281776805336
5.386724948883057,5.782480529745152
5.387731075286865,5.794464693295293
5.387731075286865,5.779829081042527
5.387731075286865,5.856362416624899
5.388723134994507,5.921786858541852
5.388723134994507,5.849575220727149
5.388723134994507,5.829980577938852
5.389729022979736,5.951510274896866
5.389729022979736,5.903852816439836
5.389729022979736,5.881662219994603
5.390723943710327,5.84558042082739
5.390723943710327,5.820081003971161
5.390723943710327,5.806115414273046
5.3917319774627686,5.822541542969503
5.3917319774627686,5.8385076531595805
5.3917319774627686,5.802422176813048
5.39272403717041,5.749733392450939
5.39272403717041,5.82065288969426
5.39272403717041,5.927281441569959
5.393723964691162,5.802513060492732
5.393723964691162,5.8087199030342775
5.393723964691162,5.903280627096426
5.39472508430481,5.912092666846591
5.39472508430481,5.863517667810464
5.39472508430481,5.859174682885453
5.3952789306640625,5.939996554150442
5.3952789306640625,5.869588319774841
5.3952789306640625,5.866542029725874
5.3957250118255615,5.809808044492424
5.3957250118255615,5.849127279562016
5.3957250118255615,5.762202201488223
5.396799087524414,5.889180398658287
5.396799087524414,5.902410856112889
5.396799087524414,5.874719030728304
5.3978071212768555,5.83381408798242
5.3978071212768555,5.826719088560743
5.3978071212768555,5.819620850522421
5.3988001346588135,5.782480529745152
5.3988001346588135,5.900243209507656
5.3988001346588135,5.929654335505264
5.399810075759888,5.796314550641941
5.399810075759888,5.81530195280873
5.399810075759888,5.765474418783976
5.400800943374634,5.904074459266686
5.400800943374634,5.861124127694028
5.400800943374634,5.812126691598875
5.401801109313965,5.887517740101015
5.401801109313965,5.9132545205690725
5.401801109313965,5.897930196244748
5.402801036834717,5.743918152639088
5.402801036834717,5.8434272467903
5.402801036834717,5.830410200678568
5.403810024261475,5.860626696418244
5.403810024261475,5.856283306666153
5.403810024261475,5.827062381925435
5.404797077178955,5.88585460924548
5.404797077178955,5.923515638855688
5.404797077178955,5.9079053041986365
5.407732963562012,5.785653834290782
5.407732963562012,5.799013127963913
5.407732963562012,5.821311307205923
5.409729957580566,5.7857482939430165
5.409729957580566,5.809950746038478
5.409729957580566,5.793233209314881
5.410725116729736,5.848533600647725
5.410725116729736,5.95416938157844
5.410725116729736,5.878118903496936
5.411732912063599,5.771208929328759
5.411732912063599,5.925907795812932
5.411732912063599,5.918828584647415
5.412723064422607,5.863085616108262
5.412723064422607,5.805026969194588
5.412723064422607,5.803277171608128
5.413728952407837,5.898000298800942
5.413728952407837,5.860692379612137
5.413728952407837,5.806880335042604
5.414729118347168,5.826289769441338
5.414729118347168,5.79735455141304
5.414729118347168,5.855916027296912
5.415732145309448,5.797069823032733
5.415732145309448,5.813037080232873
5.415732145309448,5.783427858850291
5.416722059249878,5.887445714616185
5.416722059249878,5.921140214751127
5.416722059249878,5.86952010641169
5.417722940444946,5.882528954775033
5.417722940444946,5.88795130990477
5.417722940444946,5.852385833943788
5.418797969818115,5.8382812198789376
5.418797969818115,5.82460042603231
5.418797969818115,5.789205888306282
5.4198079109191895,5.8833247773451065
5.4198079109191895,5.8750075374947
5.4198079109191895,5.831353953811158
5.420802116394043,5.777075953271389
5.420802116394043,5.971091457184717
5.420802116394043,5.904944432663764
5.42179799079895,5.796123101168215
5.42179799079895,5.850851033272932
5.42179799079895,5.785369645679919
5.4228010177612305,5.86322963334233
5.4228010177612305,5.856283306666153
5.4228010177612305,5.8244574208659445
5.423809051513672,5.7505047904537925
5.423809051513672,5.836680263715928
5.423809051513672,5.910864556425186
5.424798965454102,5.804884402590893
5.424798965454102,5.771536164552571
5.424798965454102,5.789017238886534
5.425799131393433,5.919766400316151
5.425799131393433,5.836966881289279
5.425799131393433,5.834817249489148
5.426800966262817,5.757474495893899
5.426800966262817,5.864525788448934
5.426800966262817,5.891350271812469
5.427809953689575,5.840515393067819
5.427809953689575,5.804936119250492
5.427809953689575,5.816016135250802
5.4288010597229,5.786127009677296
5.4288010597229,5.93891488992559
5.4288010597229,5.911088020973899
5.4297990798950195,5.863073842387323
5.4297990798950195,5.851012356864713
5.4297990798950195,5.8382812198789376
5.431729078292847,5.795460770328103
5.431729078292847,5.817763099047693
5.431729078292847,5.901472028376452
5.432726144790649,5.893519200370128
5.432726144790649,5.838340931873386
5.432726144790649,5.818334714886071
5.4337239265441895,5.793233209314881
5.4337239265441895,5.758363226279061
5.4337239265441895,5.889469715078845
5.434725046157837,5.83973765277403
5.434725046157837,5.801333428114278
5.434725046157837,5.795176176890156
5.435730934143066,5.895687589158346
5.435730934143066,5.918683251725335
5.435730934143066,5.878621361375642
5.436726093292236,5.791859428615492
5.436726093292236,5.919264583413656
5.436726093292236,5.921059687897598
5.437725067138672,5.879781393376259
5.437725067138672,5.8244574208659445
5.437725067138672,5.824916292362262
5.438724994659424,5.896845934379457
5.438724994659424,5.855692022978757
5.438724994659424,5.844719151212554
5.439732074737549,5.821137636388173
5.439732074737549,5.8086822203801525
5.439732074737549,5.8583113891352125
5.440730094909668,5.8458056058912
5.440730094909668,5.804223454909974
5.440730094909668,5.7875010602614045
5.44173002243042,5.871470293403247
5.44173002243042,5.883613756409763
5.44173002243042,5.804793586382388
5.442799091339111,5.768930123954197
5.442799091339111,5.949287268188303
5.442799091339111,5.912316536222386
5.4438090324401855,5.8331311446967655
5.4438090324401855,5.822598353703205
5.4438090324401855,5.808487431083009
5.444798946380615,5.898654330685893
5.444798946380615,5.851156070478469
5.444798946380615,5.83155586131781
5.445799112319946,5.825116243204689
5.445799112319946,5.787121433666192
5.445799112319946,5.805026969194588
5.446798086166382,5.810146581138915
5.446798086166382,5.92382293634576
5.446798086166382,5.958582604002006
5.4478089809417725,5.891060955391912
5.4478089809417725,5.852368797470795
5.4478089809417725,5.881373308401127
5.448801040649414,5.820335370320392
5.448801040649414,5.869011711069129
5.448801040649414,5.948470428345607
5.449800968170166,5.828007045918957
5.449800968170166,5.788922003315728
5.449800968170166,5.796642730462274
5.450798988342285,5.921510800208197
5.450798988342285,5.888530111423835
5.450798988342285,5.860980211666731
5.451810121536255,5.802849674210588
5.451810121536255,5.940166514053285
5.451810121536255,5.926699165285115
5.454744100570679,5.821081803986584
5.454744100570679,5.830038940509696
5.454744100570679,5.763717637930371
5.4567320346832275,5.820192466360798
5.4567320346832275,5.857735859968385
5.4567320346832275,5.817389781007828
5.457724094390869,5.846585235378033
5.457724094390869,5.846604700813511
5.457724094390869,5.931402378841039
5.458729028701782,5.7866484944288095
5.458729028701782,5.805026969194588
5.458729028701782,5.782764583413657
5.459731101989746,5.85556423256352
5.459731101989746,5.845293330955778
5.459731101989746,5.84274997108378
5.460724115371704,5.91774526737865
5.460724115371704,5.90992670702086
5.460724115371704,5.898724601920037
5.461724042892456,5.769312179511895
5.461724042892456,5.777315273547442
5.461724042892456,5.901396123298762
5.462723970413208,5.875804338396885
5.462723970413208,5.825431131202529
5.462723970413208,5.85556423256352
5.463731050491333,5.889397858271967
5.463731050491333,5.853087196861628
5.463731050491333,5.872843736746734
5.464729070663452,5.816532559663802
5.464729070663452,5.770969271696804
5.464729070663452,5.861124127694028
5.465800046920776,5.8306116358869575
5.465800046920776,5.817620195088098
5.465800046920776,5.791148282376528
5.466800928115845,5.95568916991171
5.466800928115845,5.884191714539076
5.466800928115845,5.854126084358253
5.467806100845337,5.788969705440106
5.467806100845337,5.867628147048619
5.467806100845337,5.783569919420134
5.468801975250244,5.783048637082162
5.468801975250244,5.877611115394996
5.468801975250244,5.920477951382195
5.469807147979736,5.853104570690521
5.469807147979736,5.8666197902610175
5.469807147979736,5.800712187222887
5.470797061920166,5.849926239541969
5.470797061920166,5.79844353626094
5.470797061920166,5.807435892740103
5.471797943115234,5.751980722519953
5.471797943115234,5.944057138450862
5.471797943115234,5.906164142923238
5.472805023193359,5.865688350618807
5.472805023193359,5.847322762848441
5.472805023193359,5.826403593322282
5.47379994392395,5.831067471180168
5.47379994392395,5.801994679415508
5.47379994392395,5.827434620426418
5.474801063537598,5.808666432123993
5.474801063537598,5.940288367004666
5.474801063537598,5.861490394995566
5.475811004638672,5.849718934340905
5.475811004638672,5.846604700813511
5.475811004638672,5.839654933107145
5.476799964904785,5.8626535644060604
5.476799964904785,5.881806675791341
5.476799964904785,5.799867515518372
5.478734970092773,5.848920480394804
5.478734970092773,5.814214081235303
5.478734970092773,5.895182499903613
5.479733943939209,5.822026333037746
5.479733943939209,5.8051695357982815
5.479733943939209,5.848058401125806
5.480726003646851,5.759938408451249
5.480726003646851,5.920267812391565
5.480726003646851,5.937018544935808
5.48172402381897,5.890119732428577
5.48172402381897,5.840454871419209
5.48172402381897,5.815784911516368
5.482726097106934,5.898075023132977
5.482726097106934,5.929654335505264
5.482726097106934,5.862000173497322
5.4837329387664795,5.835987199753248
5.4837329387664795,5.816532559663802
5.4837329387664795,5.8671291976712805
5.484724998474121,5.8826750973512745
5.484724998474121,5.818707695570036
5.484724998474121,5.77054410205498
5.485724925994873,5.94484682114354
5.485724925994873,5.941137660485023
5.485724925994873,5.885999807225199
5.4867260456085205,5.748527749932529
5.4867260456085205,5.779591548752747
5.4867260456085205,5.884191714539076
5.4877331256866455,5.900098315148246
5.4877331256866455,5.855067779619848
5.4877331256866455,5.809522641400316
5.488724946975708,5.798769050969658
5.488724946975708,5.9218512935189125
5.488724946975708,5.887301123877086
5.489725112915039,5.805206847360913
5.489725112915039,5.798108069553147
5.489725112915039,5.90624156610248
5.490730047225952,5.837420962331803
5.490730047225952,5.857290010409839
5.490730047225952,5.805777383660408
5.491732120513916,5.956680119134828
5.491732120513916,5.940142460577555
5.491732120513916,5.850500959054634
5.492730140686035,5.796785094652428
5.492730140686035,5.836930143231678
5.492730140686035,5.935584714886071
5.493725061416626,5.875231811697576
5.493725061416626,5.859906947603808
5.493725061416626,5.790863823880944
5.4947240352630615,5.90774924335891
5.4947240352630615,5.866485252727765
5.4947240352630615,5.806918456259398
5.495732069015503,5.758706485908163
5.495732069015503,5.883613756409763
5.495732069015503,5.946775923391293
5.4967241287231445,5.834183998727687
5.4967241287231445,5.78437498554189
5.4967241287231445,5.803653323437561
5.4977240562438965,5.8937349057331225
5.4977240562438965,5.869808478235726
5.4977240562438965,5.836417328526816
5.4987311363220215,5.832271899217335
5.4987311363220215,5.79616516944905
5.4987311363220215,5.93891488992559
5.5018229484558105,5.784706403978872
5.5018229484558105,5.8109845394610025
5.5018229484558105,5.761453305123956
5.502800941467285,5.833527470409069
5.502800941467285,5.800051239541968
5.502800941467285,5.806543215290898
5.503809928894043,5.8033682577013534
5.503809928894043,5.899883486910592
5.503809928894043,5.857160330801558
5.504801034927368,5.821224775417359
5.504801034927368,5.790627843428308
5.504801034927368,5.774761826734009
5.5058019161224365,5.766140021976329
5.5058019161224365,5.781958977522459
5.5058019161224365,5.973598045263524
5.506801128387451,5.7750904113814245
5.506801128387451,5.771677887766511
5.506801128387451,5.8934453868990255
5.507807016372681,5.888819360373213
5.507807016372681,5.854542044183985
5.507807016372681,5.854701343640359
5.508800983428955,5.869155863245558
5.508800983428955,5.888024077572579
5.508800983428955,5.964131872421638
5.509799003601074,5.867782318695302
5.509799003601074,5.8045085206461815
5.509799003601074,5.792330242510699
5.510801076889038,5.7806810396345
5.510801076889038,5.819994134826697
5.510801076889038,5.80081427111848
5.5118091106414795,5.9042879043451455
5.5118091106414795,5.961183348112736
5.5118091106414795,5.849845510274898
5.512799978256226,5.83381408798242
5.512799978256226,5.847322762848441
5.512799978256226,5.79365999826503
5.513798952102661,5.788827543663492
5.513798952102661,5.8291213324594215
5.513798952102661,5.798677796198481
5.514800071716309,5.783474717584919
5.514800071716309,5.8980042796005705
5.514800071716309,5.900167675521456
5.515810012817383,5.812894344951229
5.515810012817383,5.920332517253344
5.515810012817383,5.906386629139839
5.5168070793151855,5.87855196726684
5.5168070793151855,5.803601303157651
5.5168070793151855,5.821224775417359
5.517802000045776,5.881084396807651
5.517802000045776,5.8051695357982815
5.517802000045776,5.834648504067549
5.5188069343566895,5.803886436365039
5.5188069343566895,5.785795928596215
5.5188069343566895,5.955924306974593
5.519810914993286,5.930091346339208
5.519810914993286,5.890193006130239
5.519810914993286,5.8528806338435455
5.520801067352295,5.895037740486564
5.520801067352295,5.83656070478467
5.520801067352295,5.802798126228939
5.5218000411987305,5.800102112811813
5.5218000411987305,5.805078652118595
5.5218000411987305,5.80431413617612
5.522799968719482,5.840658803061265
5.522799968719482,5.802227994756525
5.522799968719482,5.763534487411806
5.525732040405273,5.972264646065467
5.525732040405273,5.883253190422948
5.525732040405273,5.869300015421985
5.526726961135864,5.838054246828855
5.526726961135864,5.842484471989822
5.526726961135864,5.922077726799553
5.527733087539673,5.818389872575858
5.527733087539673,5.773530342753596
5.527733087539673,5.819708259436328
5.528731107711792,5.885638397848634
5.528731107711792,5.873056709526931
5.528731107711792,5.804832011219494
5.529726982116699,5.892941512125535
5.529726982116699,5.90978154277673
5.529726982116699,5.906821818251919
5.530725955963135,5.810806955314801
5.530725955963135,5.839141477426071
5.530725955963135,5.805117211898061
5.531733989715576,5.877759956818445
5.531733989715576,5.805830213594479
5.531733989715576,5.805739802213055
5.532725095748901,5.924970654855998
5.532725095748901,5.885782954852142
5.532725095748901,5.837420962331803
5.53372597694397,5.815016279831902
5.53372597694397,5.770969271696804
5.53372597694397,5.8214235117785424
5.534726142883301,5.823885400200487
5.534726142883301,5.831640436442149
5.534726142883301,5.851587211319738
5.535732984542847,5.936459546208121
5.535732984542847,5.919911766973822
5.535732984542847,5.8559308709565485
5.536725044250488,5.815213700505072
5.536725044250488,5.810626942206115
5.536725044250488,5.793468616262482
5.537727117538452,5.855851862204573
5.537727117538452,5.837767561784323
5.537727117538452,5.828607202066546
5.538727045059204,5.945344151212554
5.538727045059204,5.888674735898523
5.538727045059204,5.864957840151136
5.5397350788116455,5.7700206269036505
5.5397350788116455,5.794130474804334
5.5397350788116455,5.97187833982342
5.540725946426392,5.804029002968733
5.540725946426392,5.854909559702357
5.540725946426392,5.784610932258936
5.541729927062988,5.917811254192852
5.541729927062988,5.92721761383352
5.541729927062988,5.887806989050391
5.542726993560791,5.772059471025949
5.542726993560791,5.888602440528974
5.542726993560791,5.906454336469138
5.543735027313232,5.802370527624629
5.543735027313232,5.840454871419209
5.543735027313232,5.815642108763544
5.544729948043823,5.922223160928404
5.544729948043823,5.8244574208659445
5.544729948043823,5.885349283841617
5.545803070068359,5.781912422408143
5.545803070068359,5.918748833712458
5.545803070068359,5.902196668851449
5.548815011978149,5.895687589158346
5.548815011978149,5.839141477426071
5.548815011978149,5.794130474804334
5.5498011112213135,5.926990303427536
5.5498011112213135,5.936397945020628
5.5498011112213135,5.8624193719397
5.550801038742065,5.888530111423835
5.550801038742065,5.859462447468868
5.550801038742065,5.757271947411037
5.551809072494507,5.864891178625131
5.551809072494507,5.83155586131781
5.551809072494507,5.835163005551915
5.552801132202148,5.787690249450592
5.552801132202148,5.758747272236575
5.552801132202148,5.826919309287891
5.553800106048584,5.859828883448356
5.553800106048584,5.805882368816749
5.553800106048584,5.75688712553495
5.554800987243652,5.907760207425687
5.554800987243652,5.908630788063386
5.554800987243652,5.878477040521263
5.555812120437622,5.839654933107145
5.555812120437622,5.943996886686974
5.555812120437622,5.879710953464165
5.556800127029419,5.8642377539808
5.556800127029419,5.813322550796161
5.556800127029419,5.804171569572427
5.557801008224487,5.922804897443807
5.557801008224487,5.847733594864479
5.557801008224487,5.82245534853684
5.558800935745239,5.801760824305048
5.558800935745239,5.815124840960791
5.558800935745239,5.891132576049659
5.559809923171997,5.816356122527665
5.559809923171997,5.82780638662914
5.559809923171997,5.846667077919576
5.560795068740845,5.942331056984232
5.560795068740845,5.904432933646916
5.560795068740845,5.860260631530246
5.561797142028809,5.94443470717508
5.561797142028809,5.907760207425687
5.561797142028809,5.885421039441725
5.5627970695495605,5.855260780930718
5.5627970695495605,5.80322572483325
5.5627970695495605,5.797496915603193
5.563810110092163,5.833013879785635
5.563810110092163,5.86054846358484
5.563810110092163,5.802188220495818
5.564799070358276,5.809522641400316
5.564799070358276,5.821653689709682
5.564799070358276,5.93104818888075
5.565809011459351,5.834648504067549
5.565809011459351,5.789916865867295
5.565809011459351,5.789396190769944
5.56679892539978,5.913109288853763
5.56679892539978,5.856283306666153
5.56679892539978,5.8081118190230185
5.567739009857178,5.951217989744381
5.567739009857178,5.894242828777423
5.567739009857178,5.807022901646297
5.568726062774658,5.809147906465669
5.568726062774658,5.836250337355902
5.568726062774658,5.803327943671204
5.569730997085571,5.904730245402322
5.569730997085571,5.844719151212554
5.569730997085571,5.803134672475615
5.571738958358765,5.794984457531712
5.571738958358765,5.808059528858387
5.571738958358765,5.930111115394996
5.572731971740723,5.791148282376528
5.572731971740723,5.802045755098894
5.572731971740723,5.77404406831939
5.573727130889893,5.810236149130586
5.573727130889893,5.937917598411536
5.573727130889893,5.929319408566912
5.574726104736328,5.819335042603232
5.574726104736328,5.802758082083511
5.574726104736328,5.772865954042487
5.5757341384887695,5.907692196476077
5.5757341384887695,5.919330300343139
5.5757341384887695,5.872115452828007
5.576725959777832,5.840371983074373
5.576725959777832,5.841519263021939
5.576725959777832,5.940726086286001
5.5777270793914795,5.745433049311795
5.5777270793914795,5.779540540540541
5.5777270793914795,5.803083191965146
5.578731060028076,5.853759311022864
5.578731060028076,5.845293330955778
5.578731060028076,5.862785942861549
5.579736948013306,5.8051695357982815
5.579736948013306,5.931193825423141
5.579736948013306,5.947912981455064
5.580729007720947,5.788401058333655
5.580729007720947,5.769071779696958
5.580729007720947,5.865965960789606
5.581725120544434,5.873056709526931
5.581725120544434,5.842893414812817
5.581725120544434,5.805972813933764
5.582728147506714,5.785653834290782
5.582728147506714,5.967703358137025
5.582728147506714,5.904150398079963
5.583734035491943,5.80081427111848
5.583734035491943,5.81294747850561
5.583734035491943,5.816158971739216
5.584727048873901,5.880433063769905
5.584727048873901,5.830754809731272
5.584727048873901,5.75480641554536
5.585726976394653,5.936459546208121
5.585726976394653,5.896266761768902
5.585726976394653,5.801099134441145
5.586727142333984,5.8095759098970605
5.586727142333984,5.784610932258936
5.586727142333984,5.832329722018738
5.58773398399353,5.88440688013263
5.58773398399353,5.83249988433512
5.58773398399353,5.786932683039674
5.588727951049805,5.889542482746656
5.588727951049805,5.889325394224467
5.588727951049805,5.848696341134287
5.58980393409729,5.784280222269345
5.58980393409729,5.7766059827659335
5.58980393409729,5.8410890330416025
5.590803146362305,5.807684018005167
5.590803146362305,5.850338623395151
5.590803146362305,5.813411612753982
5.591813087463379,5.867772198018276
5.591813087463379,5.84898363341944
5.591813087463379,5.825402321008598
5.594815015792847,5.890771638971354
5.594815015792847,5.933441762732777
5.594815015792847,5.8609655704206345
5.595812082290649,5.939145641361763
5.595812082290649,5.834791745383044
5.595812082290649,5.854190654277673
5.596808910369873,5.829380927825115
5.596808910369873,5.8123766723213945
5.596808910369873,5.812999937348192
5.597810983657837,5.900243209507656
5.597810983657837,5.8479592859621405
5.597810983657837,5.769114084126925
5.59880805015564,5.864015942476001
5.59880805015564,5.958468442765162
5.59880805015564,5.895687589158346
5.599807977676392,5.755332623279485
5.599807977676392,5.784894985927441
5.599807977676392,5.943473242857695
5.60080099105835,5.903066237421445
5.60080099105835,5.844184408374137
5.60080099105835,5.787880214558354
5.60180401802063,5.803755339861974
5.60180401802063,5.902990703435248
5.60180401802063,5.91637128426572
5.602800130844116,5.804559663800748
5.602800130844116,5.806828415969465
5.602800130844116,5.821280574083357
5.60381007194519,5.859894094343988
5.60381007194519,5.823655289740526
5.60381007194519,5.794704013571346
5.604809999465942,5.917678673323823
5.604809999465942,5.859174682885453
5.604809999465942,5.899883486910592
5.605802059173584,5.798066372363806
5.605802059173584,5.790959970312681
5.605802059173584,5.904074459266686
5.606801986694336,5.852018352161007
5.606801986694336,5.847528549947953
5.606801986694336,5.805791316459113
5.607810974121094,5.951013079770211
5.607810974121094,5.913487700967731
5.607810974121094,5.851075678567299
5.6088011264801025,5.8136971507884505
5.6088011264801025,5.806737768438911
5.6088011264801025,5.93387877356672
5.609802007675171,5.854174056367354
5.609802007675171,5.84486269614836
5.609802007675171,5.822654489725104
5.610738039016724,5.922804897443807
5.610738039016724,5.900462929405868
5.610738039016724,5.86321779215021
5.611733913421631,5.841172090064387
5.611733913421631,5.933296092454795
5.611733913421631,5.916594850021207
5.6127259731292725,5.822082604002006
5.6127259731292725,5.858951690635
5.6127259731292725,5.83522146932953
5.61372709274292,5.853392065389213
5.61372709274292,5.80891533330763
5.61372709274292,5.829151896904037
5.6147260665893555,5.866751628947066
5.6147260665893555,5.937771793191195
5.6147260665893555,5.889469984963565
5.6157331466674805,5.848020684736092
5.6157331466674805,5.833359332228092
5.6157331466674805,5.828865684157766
5.617733001708984,5.781816984423798
5.617733001708984,5.801903289701971
5.617733001708984,5.914349307938468
5.618729114532471,5.767031889771369
5.618729114532471,5.864513340016193
5.618729114532471,5.937625987970852
5.6197350025177,5.8797068039865845
5.6197350025177,5.905455054555269
5.6197350025177,5.834589905347573
5.620728015899658,5.866475739291361
5.620728015899658,5.836165930909512
5.620728015899658,5.791433415583915
5.621726989746094,5.834876455449744
5.621726989746094,5.919845915101979
5.621726989746094,5.897498650576397
5.622728109359741,5.865101857385203
5.622728109359741,5.828865684157766
5.622728109359741,5.853518236496127
5.623733997344971,5.882021706442536
5.623733997344971,5.830812328912365
5.623733997344971,5.834160080194317
5.624726057052612,5.821566449473727
5.624726057052612,5.807450601457378
5.624726057052612,5.809433242086596
5.625726938247681,5.782050063615685
5.625726938247681,5.834589905347573
5.625726938247681,5.930402321008598
5.626727104187012,5.92223763349655
5.626727104187012,5.861922244284227
5.626727104187012,5.838340931873386
5.627735137939453,5.80896742105872
5.627735137939453,5.8027071750780745
5.627735137939453,5.791481016501524
5.628726005554199,5.814178962486025
5.628726005554199,5.828922326213517
5.628726005554199,5.968143000346996
5.629729986190796,5.876958635347188
5.629729986190796,5.870010891776228
5.629729986190796,5.864957840151136
5.630726099014282,5.831613852797163
5.630726099014282,5.790296391255736
5.630726099014282,5.799013127963913
5.631734132766724,5.844554521532945
5.631734132766724,5.964201165323669
5.631734132766724,5.882962322165248
5.632805109024048,5.871606450244824
5.632805109024048,5.823424639511124
5.632805109024048,5.775941357905695
5.633803129196167,5.782288776651116
5.633803129196167,5.798542718895786
5.633803129196167,5.966769118440839
5.634803056716919,5.782384956818445
5.634803056716919,5.818961353471875
5.634803056716919,5.777501426533524
5.635812044143677,5.927153178856461
5.635812044143677,5.893158094613872
5.635812044143677,5.857290010409839
5.636799097061157,5.804793586382388
5.636799097061157,5.885347630797702
5.636799097061157,5.934898465512589
5.6378021240234375,5.826030477695956
5.6378021240234375,5.801760824305048
5.6378021240234375,5.864735859968387
5.640815019607544,5.8891808034853685
5.640815019607544,5.870952924393725
5.640815019607544,5.86177829452134
5.641803026199341,5.8269757489301
5.641803026199341,5.849558217989745
5.641803026199341,5.82460042603231
5.642804145812988,5.807593168061072
5.642804145812988,5.951391930446851
5.642804145812988,5.904005436249374
5.643327951431274,5.803419670740641
5.643327951431274,5.789443623009601
5.643327951431274,5.8524311408412695
5.644726037979126,5.909868142036474
5.644726037979126,5.875948625515674
5.644726037979126,5.8138934919227365
5.645725965499878,5.788779909010295
5.645725965499878,5.786506400123376
5.645725965499878,5.867484096078961
5.646726131439209,5.925568145891969
5.646726131439209,5.899738626286773
5.646726131439209,5.902126836179977
5.647733926773071,5.782191989243167
5.647733926773071,5.803277171608128
5.647733926773071,5.804417164668235
5.648728132247925,5.8179269528087305
5.648728132247925,5.91152351370629
5.648728132247925,5.900173208158231
5.649724960327148,5.863361741913097
5.649724960327148,5.907913636889388
5.649724960327148,5.869356758684505
5.650727033615112,5.8803589466784905
5.650727033615112,5.873413126036165
5.650727033615112,5.808591134286927
5.651734113693237,5.853886629139842
5.651734113693237,5.8367390311138525
5.651734113693237,5.788164470640399
5.652727127075195,5.846728780313838
5.652727127075195,5.79825805798666
5.652727127075195,5.884047225006748
5.653732061386108,5.825085004048272
5.653732061386108,5.799297923815399
5.653732061386108,5.9294649776381245
5.654809951782227,5.8402043846628375
5.654809951782227,5.859894094343988
5.654809951782227,5.860757388094229
5.655812978744507,5.807074112272043
5.655812978744507,5.788306598681421
5.655812978744507,5.826117515518372
5.656805038452148,5.852143848556118
5.656805038452148,5.847159415121256
5.656805038452148,5.823226375448203
5.657802104949951,5.909646465474034
5.657802104949951,5.879054323938775
5.657802104949951,5.838829895516059
5.658802032470703,5.781243243243244
5.658802032470703,5.803134672475615
5.658802032470703,5.9061043971932
5.659812927246094,5.827634672475614
5.659812927246094,5.781908137988204
5.659812927246094,5.753676138335198
5.6608099937438965,5.928106411689865
5.6608099937438965,5.8891808034853685
5.6608099937438965,5.821478601997148
5.661808013916016,5.799062921694877
5.661808013916016,5.857928962486024
5.661808013916016,5.918973917569495
5.664809942245483,5.836536954929253
5.664809942245483,5.805933849327216
5.664809942245483,5.782191989243167
5.665802955627441,5.906898431777
5.665802955627441,5.829438109650306
5.665802955627441,5.849682230018892
5.666805028915405,5.901981941820568
5.666805028915405,5.849395072676101
5.666805028915405,5.808630065157883
5.6678149700164795,5.802523451054478
5.6678149700164795,5.856760901414969
5.6678149700164795,5.933296092454795
5.668802976608276,5.82010431526391
5.668802976608276,5.816980838184834
5.668802976608276,5.809057967382504
5.6698009967803955,5.8750075374947
5.6698009967803955,5.818444355553843
5.6698009967803955,5.822050217835525
5.670804023742676,5.863138952076185
5.670804023742676,5.904950302656437
5.670804023742676,5.900318068782049
5.67181396484375,5.861555875775919
5.67181396484375,5.805272159463316
5.67181396484375,5.797737517831669
5.672802925109863,5.8542366358869575
5.672802925109863,5.820049562401204
5.672802925109863,5.851569263985813
5.673804998397827,5.869002298839497
5.673804998397827,5.903285991055251
5.673804998397827,5.892579495508347
5.674806118011475,5.807409646451016
5.674806118011475,5.829008790530901
5.674806118011475,5.847877139800287
5.675743103027344,5.824227175463625
5.675743103027344,5.84982580869029
5.675743103027344,5.827062381925435
5.676728010177612,5.942331056984232
5.676728010177612,5.875873057793887
5.676728010177612,5.877459845009061
5.677730083465576,5.922303417897213
5.677730083465576,5.902851307977024
5.677730083465576,5.834334155839149
5.678728103637695,5.849333336546248
5.678728103637695,5.799632378455489
5.678728103637695,5.788399978794772
5.679736137390137,5.82668967112619
5.679736137390137,5.808306001079539
5.679736137390137,5.8379109043065895
5.680727958679199,5.796599144079886
5.680727958679199,5.857928962486024
5.680727958679199,5.932422070786908
5.681734085083008,5.812429266106336
5.681734085083008,5.780010578517176
5.681734085083008,5.92367750221691
5.682728052139282,5.869866807070981
5.682728052139282,5.881727768246136
5.682728052139282,5.858663993522766
5.68373703956604,5.958117963719783
5.68373703956604,5.861268043721325
5.68373703956604,5.840431863746771
5.684728145599365,5.867406133130277
5.684728145599365,5.824425203377415
5.684728145599365,5.7468438716890935
5.687744140625,5.838315056675792
5.687744140625,5.804132166403208
5.687744140625,5.761009985734666
5.688727140426636,5.958117963719783
5.688727140426636,5.856904615028725
5.688727140426636,5.865965960789606
5.689733028411865,5.926425670856307
5.689733028411865,5.862851120021591
5.689733028411865,5.874999171068359
5.690732955932617,5.831184331264217
5.690732955932617,5.790012135173691
5.690732955932617,5.76351589910167
5.691735029220581,5.835507951960521
5.691735029220581,5.815695917029727
5.691735029220581,5.758968172880443
5.692728042602539,5.800250684350542
5.692728042602539,5.8169273335389615
5.692728042602539,5.944227840536686
5.693727016448975,5.81910422369588
5.693727016448975,5.790959970312681
5.693727016448975,5.979027788487489
5.694726943969727,5.895761537571809
5.694726943969727,5.870808805952888
5.694726943969727,5.834992843235533
5.69573712348938,5.93035421405714
5.69573712348938,5.859527084859467
5.69573712348938,5.837025581216023
5.696732044219971,5.762565601264604
5.696732044219971,5.845354695994141
5.696732044219971,5.930338392065391
5.6978089809417725,5.887225994717971
5.6978089809417725,5.871462298068398
5.6978089809417725,5.817355741797434
5.6988019943237305,5.907188490380539
5.6988019943237305,5.866542029725874
5.6988019943237305,5.857785181401088
5.699810028076172,5.800437107221344
5.699810028076172,5.767214905347572
5.699810028076172,5.887659463314956
5.700809955596924,5.86964486062382
5.700809955596924,5.848102864633536
5.700809955596924,5.838256660369358
5.701802015304565,5.979521576319544
5.701802015304565,5.8814390590662
5.701802015304565,5.896990727532097
5.702803134918213,5.802337298068396
5.702803134918213,5.788211531788566
5.702803134918213,5.934898465512589
5.703813076019287,5.86429028029456
5.703813076019287,5.875440297644293
5.703813076019287,5.843754077187032
5.704807996749878,5.890119664957397
5.704807996749878,5.817730173111772
5.704807996749878,5.813090180051664
5.705811977386475,5.8294946167636965
5.705811977386475,5.858951690635
5.705811977386475,5.904875207232911
5.7068030834198,5.8086822203801525
5.7068030834198,5.808306001079539
5.7068030834198,5.832816290434515
5.707811117172241,5.871019484712959
5.707811117172241,5.848102864633536
5.707811117172241,5.852000202413541
5.708801984786987,5.867838184832479
5.708801984786987,5.865729440567529
5.708801984786987,5.773095119905927
5.711743116378784,5.82645949319505
5.711743116378784,5.84272588387246
5.711743116378784,5.935107288815207
5.712728023529053,5.804844662065776
5.712728023529053,5.852574786983847
5.712728023529053,5.9656649525774
5.7137291431427,5.869290468249991
5.7137291431427,5.867694167598412
5.7137291431427,5.8563297605737
5.714729070663452,5.905959401627021
5.714729070663452,5.887877934996338
5.714729070663452,5.8806418533369325
5.715735912322998,5.826260554420326
5.715735912322998,5.777926899795659
5.715735912322998,5.834047808150518
5.716728925704956,5.817355741797434
5.716728925704956,5.819872720437985
5.716728925704956,5.8291213324594215
5.717728137969971,5.818301519065429
5.717728137969971,5.846933319196515
5.717728137969971,5.926586184793924
5.718728065490723,5.802381019393144
5.718728065490723,5.802145882330263
5.718728065490723,5.945516877433783
5.719735145568848,5.927589683656553
5.719735145568848,5.846276251108455
5.719735145568848,5.856059808381849
5.7207300662994385,5.818836835408876
5.7207300662994385,5.912181526390872
5.7207300662994385,5.928026188456645
5.721804141998291,5.787877549446737
5.721804141998291,5.777075953271389
5.721804141998291,5.8454153863207
5.722836971282959,5.898873038516405
5.722836971282959,5.850256544704478
5.722836971282959,5.801383997763812
5.723814010620117,5.782617766125613
5.723814010620117,5.939833442572387
5.723814010620117,5.910807239657633
5.724805116653442,5.818212558314379
5.724805116653442,5.75213293750241
5.724805116653442,5.936335736592513
5.725804090499878,5.875287542892393
5.725804090499878,5.878477040521263
5.725804090499878,5.838543277942708
5.72680401802063,5.8712411612754
5.72680401802063,5.9655757219416286
5.72680401802063,5.88795130990477
5.727813005447388,5.790388826772564
5.727813005447388,5.793708408836798
5.727813005447388,5.78536681189035
5.728806018829346,5.899017831669044
5.728806018829346,5.828835254655512
5.728806018829346,5.839057644484713
5.729804992675781,5.945748168639397
5.729804992675781,5.865520988356401
5.729804992675781,5.850994679415507
5.730807065963745,5.769014125573504
5.730807065963745,5.801767841307785
5.730807065963745,5.821621505956742
5.73181414604187,5.8474465049928686
5.73181414604187,5.84845131954351
5.73181414604187,5.820729739368471
5.734743118286133,5.9290446996568615
5.734743118286133,5.9390840401742695
5.734743118286133,5.874134055596254
5.736736059188843,5.777926899795659
5.736736059188843,5.9357724871804765
5.736736059188843,5.907188490380539
5.737728118896484,5.832616069707368
5.737728118896484,5.836797123799977
5.737728118896484,5.802857871958977
5.738729000091553,5.927153178856461
5.738729000091553,5.888456028068012
5.738729000091553,5.882738250375912
5.739735126495361,5.779486968423488
5.739735126495361,5.847302960057061
5.739735126495361,5.91413647010063
5.740734100341797,5.826173482862321
5.740734100341797,5.853149371554151
5.740734100341797,5.86321779215021
5.741734027862549,5.901913694721826
5.741734027862549,5.902706413617614
5.741734027862549,5.790864903419825
5.742733955383301,5.901985349115165
5.742733955383301,5.946392720823535
5.742733955383301,5.8940987778077645
5.743734121322632,5.812519373867448
5.743734121322632,5.806789046535837
5.743734121322632,5.790200852064619
5.744723081588745,5.903720674133479
5.744723081588745,5.843897520916067
5.744723081588745,5.798022111269615
5.745809078216553,5.751531162046498
5.745809078216553,5.940833702818368
5.745809078216553,5.891131563981956
5.7468039989471436,5.786502756679648
5.7468039989471436,5.8364524810116825
5.7468039989471436,5.767214905347572
5.747812032699585,5.843837134209816
5.747812032699585,5.926360797316575
5.747812032699585,5.902346117515518
5.748804092407227,5.844841476462197
5.748804092407227,5.822852888730386
5.748804092407227,5.836510641168987
5.749802112579346,5.804944789297143
5.749802112579346,5.775985349115164
5.749802112579346,5.931066237421445
5.750802993774414,5.882016477426072
5.750802993774414,5.960777778848749
5.750802993774414,5.889107765932838
5.7518110275268555,5.854667675521457
5.7518110275268555,5.846872325249644
5.7518110275268555,5.796741440798859
5.752802133560181,5.791007031460848
5.752802133560181,5.848102864633536
5.752802133560181,5.909287889887035
5.753802061080933,5.854542044183985
5.753802061080933,5.867916248987933
5.753802061080933,5.79058064733778
5.754801034927368,5.824568141072601
5.754801034927368,5.789301494968579
5.754801034927368,5.820532925935923
5.755813121795654,5.871019484712959
5.755813121795654,6.004895901607743
5.755813121795654,5.906829375024098
5.756802082061768,5.883246713189653
5.756802082061768,5.800956702779812
5.756802082061768,5.803612874465051
5.758738994598389,5.788448726722444
5.758738994598389,5.787927343177701
5.758738994598389,5.935981512896634
5.759737968444824,5.763758559201143
5.759737968444824,5.89851196649574
5.759737968444824,5.9084175116628765
5.760729074478149,5.818355361067203
5.760729074478149,5.864159925974478
5.760729074478149,5.796456847360913
5.761729001998901,5.823853452596678
5.761729001998901,5.804936119250492
5.761729001998901,5.955720071712228
5.762730121612549,5.846585235378033
5.762730121612549,5.808163434475846
5.762730121612549,5.818104132127849
5.763735055923462,5.912616917916491
5.763735055923462,5.905669410494662
5.763735055923462,5.829724322396576
5.7647271156311035,5.79233418957474
5.7647271156311035,5.8745666133323065
5.7647271156311035,5.878840676446776
5.7657270431518555,5.828293258665227
5.7657270431518555,5.801668861086479
5.7657270431518555,5.792097264525582
5.766739130020142,5.888022458264256
5.766739130020142,5.851219358445466
5.766739130020142,5.8410890330416025
5.7677390575408936,5.826260554420326
5.7677390575408936,5.9382929743223976
5.7677390575408936,5.914416374291554
5.768728971481323,5.8409210972741645
5.768728971481323,5.820192466360798
5.768728971481323,5.80896742105872
5.769729137420654,5.878477040521263
5.769729137420654,5.8866480365886575
5.769729137420654,5.863871958977524
5.7707319259643555,5.794891583452212
5.7707319259643555,5.9453709035354905
5.7707319259643555,5.882235994910746
5.771737098693848,5.829724322396576
5.771737098693848,5.806685815630181
5.771737098693848,5.840658803061265
5.772731065750122,5.887445714616185
5.772731065750122,5.881732862320239
5.772731065750122,5.834648504067549
5.773729085922241,5.849538651347497
5.773729085922241,5.949990317885645
5.773729085922241,5.903066237421445
5.774729013442993,5.771012453252111
5.774729013442993,5.7857471469329536
5.774729013442993,5.793090946331499
5.775736093521118,5.854909559702357
5.775736093521118,5.843263224351313
5.775736093521118,5.788353626093999
5.776729106903076,5.915868691444656
5.776729106903076,5.94484682114354
5.776729106903076,5.870597385009833
5.7777299880981445,5.806554651655936
5.7777299880981445,5.807113616648032
5.7777299880981445,5.789159366927556
5.778733968734741,5.837970042796007
5.778733968734741,5.815213700505072
5.778733968734741,5.81881848324787
5.781741142272949,5.942070602409639
5.781741142272949,5.894346862650602
5.781741142272949,5.852991739759036
5.7827301025390625,5.840749397590362
5.7827301025390625,5.916468819277108
5.7827301025390625,5.916111971084338
5.783735990524292,5.792364722891566
5.783735990524292,5.777726457831325
5.783735990524292,5.8941292048192775
5.78472900390625,5.848583595180723
5.78472900390625,5.822399277108434
5.78472900390625,5.837140973493976
5.785728931427002,5.912559614457831
5.785728931427002,5.886536819277109
5.785728931427002,5.858551055421687
5.786728143692017,5.806340703614459
5.786728143692017,5.820134987951806
5.786728143692017,5.921672703614458
5.7877349853515625,5.806146086746988
5.7877349853515625,5.822399277108434
5.7877349853515625,5.826434313253013
5.788730144500732,5.9305792
5.788730144500732,5.889645493975904
5.788730144500732,5.867304260240965
5.789729118347168,5.771381185542169
5.789729118347168,5.816475354216868
5.789729118347168,5.873664578313253
5.79072904586792,5.841859310843374
5.79072904586792,5.781705527710843
5.79072904586792,5.767586679518073
5.791734933853149,5.92956
5.791734933853149,5.8771339132530125
5.791734933853149,5.815618351807229
5.792727947235107,5.770291142168675
5.792727947235107,5.910180896385543
5.792727947235107,5.908448674698795
5.793729066848755,5.797007662650604
5.793729066848755,5.8109267662650606
5.793729066848755,5.79160555180723
5.794729948043823,5.942336872289157
5.794729948043823,5.873596028915663
5.794729948043823,5.873231927710844
5.795737028121948,5.836626515662649
5.795737028121948,5.89817631807229
5.795737028121948,5.921316867469881
5.796734094619751,5.842863633734941
5.796734094619751,5.7831254313253
5.796734094619751,5.801455344578313
5.797734022140503,5.861887171084338
5.797734022140503,5.85754413493976
5.797734022140503,5.8257191325301205
5.798728942871094,5.830785580722892
5.798728942871094,5.921882602409638
5.798728942871094,5.898321175903615
5.799737930297852,5.822858409638555
5.799737930297852,5.825519354216868
5.799737930297852,5.775546371084338
5.800734043121338,5.867370987951807
5.800734043121338,5.827550906024096
5.800734043121338,5.838312048192772
5.801729917526245,5.890224115662651
5.801729917526245,5.8997697542168686
5.801729917526245,5.876562072289157
5.802727937698364,5.792645465060242
5.802727937698364,5.778674375903615
5.802727937698364,5.872002255421685
5.8048200607299805,5.849732742168675
5.8048200607299805,5.778486438554217
5.8048200607299805,5.792267971084337
5.805810928344727,5.823716626506025
5.805810928344727,5.840546212048194
5.805810928344727,5.793876453012048
5.8068060874938965,5.793926110843374
5.8068060874938965,5.887910573493975
5.8068060874938965,5.909232134939759
5.807814121246338,5.877139479518072
5.807814121246338,5.882415556626507
5.807814121246338,5.7604931325301205
5.8088059425354,5.902731951807229
5.8088059425354,5.871349113253012
5.8088059425354,5.81490418313253
5.809807062149048,5.810552240963856
5.809807062149048,5.78407334939759
5.809807062149048,5.80926795180723
5.810806035995483,5.800275161445784
5.810806035995483,5.781374891566265
5.810806035995483,5.7698659807228925
5.811814069747925,5.828696004819277
5.811814069747925,5.946018602409639
5.811814069747925,5.866151604819278
5.812807083129883,5.803061734939759
5.812807083129883,5.94949573012048
5.812807083129883,5.906562891566265
5.813807010650635,5.879593460240964
5.813807010650635,5.832328346987951
5.813807010650635,5.782653108433736
5.814809083938599,5.893981243373494
5.814809083938599,5.861089508433735
5.814809083938599,5.792979272289157
5.815814971923828,5.792360877108434
5.815814971923828,5.8072344096385535
5.815814971923828,5.806573879518072
5.816806077957153,5.809927638554217
5.816806077957153,5.816277566265058
5.816806077957153,5.785684395180723
5.817807912826538,5.790276327710843
5.817807912826538,5.816991903614457
5.818804979324341,5.896368260240963
5.818804979324341,5.901648115662651
5.818804979324341,5.879019932530119
5.819814920425415,5.835791609638555
5.819814920425415,5.816332520481929
5.819814920425415,5.808697156626507
5.820812940597534,5.865210265060241
5.820812940597534,5.850835571084337
5.820812940597534,5.820111778313254
5.821814060211182,5.776069060240964
5.821814060211182,5.787387975903614
5.821814060211182,5.969803185542168
5.82280707359314,5.78791076626506
5.82280707359314,5.764612674698795
5.82280707359314,5.8837178602409645
5.823817014694214,5.923191787951807
5.823817014694214,5.910169831325301
5.823817014694214,5.824804004819278
5.824805974960327,5.893546872289157
5.824805974960327,5.870924457831326
5.824805974960327,5.826606766265059
5.827739953994751,5.831182168674698
5.827739953994751,5.814618515662652
5.827739953994751,5.753808520481928
5.82873010635376,5.792645465060242
5.82873010635376,5.836794987951808
5.82873010635376,5.908216004819277
5.829730033874512,5.876417720481928
5.829730033874512,5.891163701204819
5.829730033874512,5.829952395180722
5.830734014511108,5.814102000000001
5.830734014511108,5.80646795180723
5.830734014511108,5.9333681349397605
5.831736087799072,5.889067277108433
5.831736087799072,5.838764433734941
5.831736087799072,5.819310202409639
5.83272910118103,5.912202563855422
5.83272910118103,5.8961483084337365
5.83272910118103,5.826978356626506
5.833729982376099,5.766835773493976
5.833729982376099,5.807377040963854
5.833729982376099,5.917681927710845
5.834728956222534,5.851633571084337
5.834728956222534,5.797853869879519
5.834728956222534,5.805860891566265
5.835736036300659,5.926439349397591
5.835736036300659,5.875691069879517
5.835736036300659,5.8496061686747
5.836734056472778,5.846716231325302
5.836734056472778,5.85856461686747
5.836734056472778,5.937074120481928
5.837728977203369,5.873163277108434
5.837728977203369,5.84628530120482
5.837728977203369,5.837964881927712
5.8387291431427,5.911688240963855
5.8387291431427,5.86065766746988
5.8387291431427,5.841920134939761
5.839735984802246,5.765363277108434
5.839735984802246,5.870059156626507
5.839735984802246,5.919426698795182
5.840728998184204,5.838251696385542
5.840728998184204,5.829640212048194
5.840728998184204,5.746196602409639
5.841735124588013,5.8889933638554215
5.841735124588013,5.861167267469879
5.841735124588013,5.848583595180723
5.84273099899292,5.797192597590363
5.84273099899292,5.9236281831325295
5.84273099899292,5.934595479518073
5.8437371253967285,5.790703108433735
5.8437371253967285,5.802971325301206
5.8437371253967285,5.785684395180723
5.8447301387786865,5.901068414457832
5.8447301387786865,5.8560402650602414
5.8447301387786865,5.843458144578314
5.845727920532227,5.862396534939759
5.845727920532227,5.901862197590361
5.845727920532227,5.878582997590362
5.84672999382019,5.843806930120482
5.84672999382019,5.816793542168674
5.84672999382019,5.827407768674699
5.847737073898315,5.8851634024096375
5.847737073898315,5.882199956626507
5.847737073898315,5.832530689156626
5.848807096481323,5.766736963855422
5.848807096481323,5.851777349397591
5.848807096481323,5.8997640867469885
5.850812911987305,5.811783161445784
5.850812911987305,5.77417254939759
5.850812911987305,5.837821474698795
5.852813959121704,5.744193657831325
5.852813959121704,5.892321214457832
5.852813959121704,5.888632906024097
5.853805065155029,5.829067527710843
5.853805065155029,5.846841522891567
5.853805065155029,5.812674
5.854805946350098,5.829152168674699
5.854805946350098,5.845549339759037
5.854805946350098,5.799563016867471
5.855813026428223,5.809642173493977
5.855813026428223,5.817650949397589
5.855813026428223,5.9282496
5.856804132461548,5.792174457831326
5.856804132461548,5.852927575903614
5.856804132461548,5.792267971084337
5.857805013656616,5.860291575903615
5.857805013656616,5.874611450602409
5.857805013656616,5.8042022457831335
5.858804941177368,5.793121532530121
5.858804941177368,5.884079397590361
5.858804941177368,5.945521619277111
5.8598151206970215,5.866948626506025
5.8598151206970215,5.816189686746988
5.8598151206970215,5.818277710843373
5.860804080963135,5.903739007228916
5.860804080963135,5.842945879518072
5.860804080963135,5.841346371084338
5.861813068389893,5.901648115662651
5.861813068389893,5.923756106024096
5.861813068389893,5.900343787951807
5.862805128097534,5.798423585542169
5.862805128097534,5.813442313253011
5.862805128097534,5.85717709879518
5.863815069198608,5.850020028915663
5.863815069198608,5.821342091566264
5.863815069198608,5.798046968674701
5.864804029464722,5.814475681927711
5.864804029464722,5.97465686746988
5.864804029464722,5.881186221686746
5.865811109542847,5.833415016867471
5.865811109542847,5.805433098795182
5.865811109542847,5.857400289156627
5.866805076599121,5.873959657831325
5.866805076599121,5.904105638554217
5.866805076599121,5.847415826506025
5.867814064025879,5.921882602409638
5.867814064025879,5.877428183132531
5.867814064025879,5.881330640963856
5.868803024291992,5.767303440963857
5.868803024291992,5.804862708433735
5.868803024291992,5.9250658987951805
5.8697350025177,5.844032313253012
5.8697350025177,5.809178587951808
5.8697350025177,5.821597161445784
5.870728969573975,5.883355850602411
5.870728969573975,5.918714486746987
5.870728969573975,5.904174086746988
5.8717360496521,5.8129250216867465
5.8717360496521,5.805005306024097
5.8717360496521,5.800651744578313
5.874740123748779,5.936345108433736
5.874740123748779,5.901937966265061
5.874740123748779,5.780143633734939
5.875736951828003,5.821342091566264
5.875736951828003,5.8072344096385535
5.875736951828003,5.841202930120483
5.876729965209961,5.927312746987953
5.876729965209961,5.907356134939758
5.876729965209961,5.875402501204819
5.877735137939453,5.821914101204819
5.877735137939453,5.832960404819277
5.877735137939453,5.755504308433736
5.878730058670044,5.836364968674699
5.878730058670044,5.875835354216868
5.878730058670044,5.92571151807229
5.879737138748169,5.848296308433735
5.879737138748169,5.8331036433734935
5.879737138748169,5.855579142168675
5.880733966827393,5.752152404819277
5.880733966827393,5.875691069879517
5.880733966827393,5.955020433734941
5.881731033325195,5.946748963855422
5.881731033325195,5.91740651566265
5.881731033325195,5.855371807228916
5.8827290534973145,5.873815373493976
5.8827290534973145,5.804629937349398
5.8827290534973145,5.790942795180722
5.883738040924072,5.78213149879518
5.883738040924072,5.863692665060241
5.883738040924072,5.905769378313253
5.884730100631714,5.82059661686747
5.884730100631714,5.965719672289158
5.884730100631714,5.946748963855422
5.885730028152466,5.866872014457832
5.885730028152466,5.829697966265059
5.885730028152466,5.802686265060243
5.886731147766113,5.787058014457831
5.886731147766113,5.770334457831325
5.886731147766113,5.939736144578314
5.887740135192871,5.89326086746988
5.887740135192871,5.876845344578313
5.887740135192871,5.853790245783133
5.888731002807617,5.824574843373495
5.888731002807617,5.824059137349398
5.888731002807617,5.787578679518073
5.889730930328369,5.798046968674701
5.889730930328369,5.925583932530119
5.889730930328369,5.901282361445783
5.8907310962677,5.872078192771085
5.8907310962677,5.842720159036145
5.8907310962677,5.854860419277108
5.891354084014893,5.848152665060241
5.891354084014893,5.780615787951807
5.891354084014893,5.798524048192773
5.8928070068359375,5.827694043373493
5.8928070068359375,5.957533113253012
5.8928070068359375,5.875182785542169
5.8938069343566895,5.896078612048192
5.8938069343566895,5.806573879518072
5.8938069343566895,5.833533359036144
5.8948071002960205,5.887043045783131
5.8948071002960205,5.837655026506025
5.8948071002960205,5.844011431325302
5.895815134048462,5.926165927710843
5.895815134048462,5.900488713253012
5.895815134048462,5.860147662650602
5.89881706237793,5.7793839903614455
5.89881706237793,5.800844877108434
5.89881706237793,5.831384780722891
5.899817943572998,5.811123036144578
5.899817943572998,5.826148240963856
5.899817943572998,5.826320559036143
5.900809049606323,5.829411691566264
5.900809049606323,5.794445763855423
5.900809049606323,5.810694939759037
5.901807069778442,5.931142371084338
5.901807069778442,5.903456746987952
5.901807069778442,5.854061204819278
5.902809143066406,5.815155508433734
5.902809143066406,5.783884602409639
5.902809143066406,5.917987836144579
5.903815031051636,5.820453681927711
5.903815031051636,5.846185445783132
5.903815031051636,5.794588091566266
5.904808044433594,5.8848021686747
5.904808044433594,5.925793561445784
5.904808044433594,5.848646139759037
5.9058051109313965,5.792032231325302
5.9058051109313965,5.838658404819278
5.9058051109313965,5.969162930120481
5.906805038452148,5.831957734939759
5.906805038452148,5.809606583132531
5.906805038452148,5.780519373493976
5.907787084579468,5.91509513253012
5.907787084579468,5.866938843373493
5.907787084579468,5.882344443373495
5.908837080001831,5.783079180722892
5.908837080001831,5.881475060240963
5.908837080001831,5.950400771084338
5.909806966781616,5.817903691566265
5.909806966781616,5.794872746987953
5.909806966781616,5.768677262650603
5.910805940628052,5.876920539759036
5.910805940628052,5.862960819277109
5.910805940628052,5.860513720481928
5.9118170738220215,5.791556669879518
5.9118170738220215,5.943796583132531
5.9118170738220215,5.87778644819277
5.912806987762451,5.8157611855421685
5.912806987762451,5.828037802409637
5.912806987762451,5.781228987951807
5.9137420654296875,5.87865734939759
5.9137420654296875,5.867592424096387
5.9137420654296875,5.846616072289157
5.914736032485962,5.8298411036144575
5.914736032485962,5.92933188433735
5.914736032485962,5.90562435180723
5.915738105773926,5.912057368674699
5.915738105773926,5.933681566265061
5.915738105773926,5.871781561445783
5.9167320728302,5.850244501204821
5.9167320728302,5.8485025301204825
5.9167320728302,5.826291277108434
5.917731046676636,5.771948202409639
5.917731046676636,5.85248038554217
5.917731046676636,5.933181715662651
5.918730974197388,5.971616539759039
5.918730974197388,5.908081604819277
5.918730974197388,5.888922689156625
5.921741008758545,5.829755045783131
5.921741008758545,5.822772115662651
5.921741008758545,5.781325571084337
5.92273211479187,5.783596877108433
5.92273211479187,5.780615787951807
5.92273211479187,5.810319908433736
5.923732042312622,5.909028915662651
5.923732042312622,5.931579373493976
5.923732042312622,5.850020028915663
5.924731016159058,5.9277494457831335
5.924731016159058,5.893189349397591
5.924731016159058,5.865210265060241
5.92573094367981,5.843663421686746
5.92573094367981,5.8258621686747
5.92573094367981,5.802971325301206
5.926733016967773,5.874028780722892
5.926733016967773,5.9257294313253
5.926733016967773,5.861507686746989
5.92773699760437,5.934992877108434
5.92773699760437,5.877861238554217
5.92773699760437,5.913073734939759
5.928730010986328,5.805679397590363
5.928730010986328,5.811354963855422
5.928730010986328,5.813870612048192
5.929736137390137,5.853279228915661
5.929736137390137,5.821740096385543
5.929736137390137,5.813120819277109
5.930728912353516,5.839255546987952
5.930728912353516,5.927248886746988
5.930728912353516,5.918502968674699
5.9317381381988525,5.881548838554218
5.9317381381988525,5.832302674698796
5.9317381381988525,5.80733865060241
5.9327309131622314,5.798850872289157
5.9327309131622314,5.77924206746988
5.9327309131622314,5.761283036144579
5.933730125427246,5.911273672289156
5.933730125427246,5.950810987951805
5.933730125427246,5.900059469879519
5.9348061084747314,5.843354544578315
5.9348061084747314,5.816189686746988
5.9348061084747314,5.806198139759037
5.935814142227173,5.858119518072289
5.935814142227173,5.809659142168673
5.935814142227173,5.810266843373494
5.936808109283447,5.789000269879518
5.936808109283447,5.938532144578314
5.936808109283447,5.918581436144579
5.937808036804199,5.862738101204819
5.937808036804199,5.823201122891566
5.937808036804199,5.787105310843373
5.938807964324951,5.870772515662651
5.938807964324951,5.844441855421687
5.938807964324951,5.84228973493976
5.939815998077393,5.841859310843374
5.939815998077393,5.944526438554218
5.939815998077393,5.874385662650603
5.940805912017822,5.792885590361447
5.940805912017822,5.8182432
5.940805912017822,5.775262727710843
5.94180703163147,5.849301812048194
5.94180703163147,5.859925012048193
5.94180703163147,5.825203156626506
5.942806959152222,5.882919253012047
5.942806959152222,5.90244203373494
5.942806959152222,5.896732260240964
5.945735931396484,5.847415826506025
5.945735931396484,5.793170043373494
5.945735931396484,5.852031036144579
5.946732997894287,5.871137156626504
5.946732997894287,5.846041903614458
5.946732997894287,5.8291826313253
5.9477379322052,5.795633638554218
5.9477379322052,5.826863421686747
5.9477379322052,5.953558361445783
5.948729991912842,5.89044130120482
5.948729991912842,5.854348626506025
5.948729991912842,5.792837012048192
5.949733018875122,5.787105310843373
5.949733018875122,5.807623778313253
5.949733018875122,5.795442057831326
5.950731992721558,5.855147908433735
5.950731992721558,5.788384134939759
5.950731992721558,5.749302578313253
5.951738119125366,5.891959980722892
5.951738119125366,5.932972727710845
5.951738119125366,5.892031836144579
5.952731132507324,5.844728804819278
5.952731132507324,5.946397850602412
5.952731132507324,5.872146438554216
5.953732013702393,5.866284925301205
5.953732013702393,5.861377402409639
5.953732013702393,5.771708346987952
5.95473313331604,5.878865325301204
5.95473313331604,5.853997951807228
5.95473313331604,5.81899204819277
5.9557390213012695,5.773408992771085
5.9557390213012695,5.795869040963856
5.9557390213012695,5.873808795180723
5.956804037094116,5.851618120481929
5.956804037094116,5.799328525301206
5.956804037094116,5.819992120481927
5.957808017730713,5.958614081927711
5.957808017730713,5.910471151807229
5.957808017730713,5.876989628915662
5.958806037902832,5.791701291566265
5.958806037902832,5.908516886746988
5.958806037902832,5.933181715662651
5.959816932678223,5.8696868240963855
5.959816932678223,5.7773900530120486
5.959816932678223,5.7835052530120485
5.9608049392700195,5.8751139325301205
5.9608049392700195,5.846041903614458
5.9608049392700195,5.838801744578315
5.961807012557983,5.834822506024096
5.961807012557983,5.94151036626506
5.961807012557983,5.884367257831326
5.962806940078735,5.828982279518072
5.962806940078735,5.8435810072289165
5.962806940078735,5.789900520481927
5.963814973831177,5.876192539759036
5.963814973831177,5.862607074698796
5.963814973831177,5.844667980722892
5.964812994003296,5.880389975903615
5.964812994003296,5.934847175903616
5.964812994003296,5.901437103614457
5.965814113616943,5.841179518072289
5.965814113616943,5.804681686746989
5.965814113616943,5.80278868433735
5.968739032745361,5.837140973493976
5.968739032745361,5.807766342168675
5.968739032745361,5.82059661686747
5.969728946685791,5.791747778313254
5.969728946685791,5.827236192771085
5.969728946685791,5.945049802409639
5.970729112625122,5.874173031325301
5.970729112625122,5.840833026506024
5.970729112625122,5.8513128192771084
5.971732139587402,5.828552867469878
5.971732139587402,5.772940481927711
5.971732139587402,5.7922225301204815
5.972731113433838,5.841036144578314
5.972731113433838,5.847128674698796
5.972731113433838,5.830413653012048
5.97373104095459,5.89449155180723
5.97373104095459,5.862751055421687
5.97373104095459,5.873953012048194
5.974730014801025,5.795397696385543
5.974730014801025,5.811123036144578
5.974730014801025,5.778861571084338
5.9757399559021,5.796108997590362
5.9757399559021,5.800417590361446
5.9757399559021,5.785209542168675
5.976732969284058,5.91387730120482
5.976732969284058,5.9527693686747
5.976732969284058,5.84524201445783
5.977730989456177,5.865930506024096
5.977730989456177,5.952272385542168
5.977730989456177,5.91344181686747
5.978806972503662,5.883208091566265
5.978806972503662,5.836567749397591
5.978806972503662,5.832217291566266
5.979814052581787,5.864988795180723
5.979814052581787,5.84979501686747
5.979814052581787,5.842553913253012
5.980813980102539,5.787673677108433
5.980813980102539,5.928849744578313
5.980813980102539,5.912783344578313
5.9818079471588135,5.842720159036145
5.9818079471588135,5.79838168674699
5.9818079471588135,5.781370910843374
5.982805967330933,5.90063890120482
5.982805967330933,5.917061710843373
5.982805967330933,5.855803142168675
5.983818054199219,5.82377313253012
5.983818054199219,5.930724800000001
5.983818054199219,5.860277204819278
5.984807014465332,5.852255980722893
5.984807014465332,5.764071903614459
5.984807014465332,5.772798727710844
5.9858081340789795,5.8820527373493965
5.9858081340789795,5.862738101204819
5.9858081340789795,5.856872843373493
5.986809015274048,5.843928308433736
5.986809015274048,5.924064578313253
5.986809015274048,5.90063890120482
5.987816095352173,5.943967349397592
5.987816095352173,5.854285440963855
5.987816095352173,5.826005204819277
5.9888129234313965,5.782887093975903
5.9888129234313965,5.813173209638554
5.9888129234313965,5.732147045783133
5.989809036254883,5.917274072289157
5.989809036254883,5.928057412048192
5.989809036254883,5.833819836144578
5.9917380809783936,5.815672800000001
5.9917380809783936,5.811175898795182
5.9917380809783936,5.854779759036146
5.992735147476196,5.873444086746987
5.992735147476196,5.871992674698795
5.992735147476196,5.85869490120482
5.993739128112793,5.822597706024097
5.993739128112793,5.797768048192771
5.993739128112793,5.773223990361447
5.994732141494751,5.846533590361445
5.994732141494751,5.832016265060241
5.994732141494751,5.80553686746988
5.995739936828613,5.834021132530121
5.995739936828613,5.973066265060241
5.995739936828613,5.893334038554217
5.996732950210571,5.804875257831325
5.996732950210571,5.790753272289155
5.996732950210571,5.909387450602409
5.997735023498535,5.865420838554217
5.997735023498535,5.797576973493976
5.997735023498535,5.786345734939759
5.998732089996338,5.9129285397590365
5.998732089996338,5.838515065060242
5.998732089996338,5.839661783132531
5.999740123748779,5.829811450602409
5.999740123748779,5.820366072289157
5.999740123748779,5.839375103614459
6.000734090805054,5.833362660240964
6.000734090805054,5.82680698313253
6.000734090805054,5.788384134939759
6.001732110977173,5.874241445783133
6.001732110977173,5.876769542168675
6.001732110977173,5.834763975903614
6.002809047698975,5.81692153253012
6.002809047698975,5.812407325301205
6.002809047698975,5.959231228915662
6.003814935684204,5.83510898313253
6.003814935684204,5.80587273253012
6.003814935684204,5.817475190361446
6.004807949066162,5.92682841445783
6.004807949066162,5.9325990457831335
6.004807949066162,5.826434313253013
6.005808115005493,5.774117595180724
6.005808115005493,5.913809089156628
6.005808115005493,5.92218925301205
6.006808042526245,5.826148240963856
6.006808042526245,5.824400838554217
6.006808042526245,5.811941243373492
6.00781512260437,5.939552761445784
6.00781512260437,5.8501437686747
6.00781512260437,5.836567749397591
6.008806943893433,5.795206756626508
6.008806943893433,5.823685995180723
6.008806943893433,5.974495850602409
6.00980806350708,5.798621812048193
6.00980806350708,5.823400057831325
6.00980806350708,5.816297638554217
6.010807037353516,5.948296351807231
6.010807037353516,5.875106746987952
6.010807037353516,5.875030101204818
6.01181697845459,5.80904941686747
6.01181697845459,5.880534361445784
6.01181697845459,5.935284279518073
6.014750957489014,5.789474144578312
6.014750957489014,5.810942824096384
6.014750957489014,5.807623778313253
6.016735076904297,5.846079922891567
6.016735076904297,5.835910154216867
6.016735076904297,5.810657561445782
6.017733097076416,5.796962559036145
6.017733097076416,5.790421860240964
6.017733097076416,5.91221268433735
6.018732070922852,5.787247402409638
6.018732070922852,5.811889224096386
6.018732070922852,5.941947874698795
6.019738912582396,5.861076048192772
6.019738912582396,5.866062612048193
6.019738912582396,5.834937542168675
6.020734071731567,5.871050390361446
6.020734071731567,5.981567436144579
6.020734071731567,5.854779759036146
6.021733045578005,5.814780544578314
6.021733045578005,5.8295253108433736
6.021733045578005,5.770901204819277
6.022735118865969,5.914312785542169
6.022735118865969,5.886174708433735
6.022735118865969,5.8421236915662655
6.02374005317688,5.936012785542169
6.02374005317688,5.92524260240964
6.02374005317688,5.838801744578315
6.024734020233154,5.778055036144577
6.024734020233154,5.769427730120484
6.024734020233154,5.8460200771084345
6.025809049606323,5.859478091566265
6.025809049606323,5.8121219277108445
6.025809049606323,5.834965744578313
6.026808023452761,5.954377277108434
6.026808023452761,5.892610626506024
6.026808023452761,5.828492212048193
6.027817964553831,5.84639008192771
6.027817964553831,5.8116559807228905
6.027817964553831,5.846759614457831
6.028808116912842,5.755543171084338
6.028808116912842,5.851374722891566
6.028808116912842,5.941134322891566
6.029814958572388,5.8897902168674685
6.029814958572388,5.820992192771083
6.029814958572388,5.8295253108433736
6.030810117721558,5.834536028915663
6.030810117721558,5.814923277108434
6.030810117721558,5.807817349397591
6.0318169593811035,5.786299585542168
6.0318169593811035,5.92443589879518
6.0318169593811035,5.901002631325301
6.032807111740112,5.905555566265061
6.032807111740112,5.866716968674699
6.032807111740112,5.8128878795180725
6.033811092376707,5.815869339759036
6.033811092376707,5.88147003373494
6.033811092376707,5.9820483614457824
6.034812927246094,5.914235296385543
6.034812927246094,5.908234828915663
6.034812927246094,5.881903089156626
6.035815954208374,5.850738245783133
6.035815954208374,5.83250363373494
6.035815954208374,5.788288395180723
6.03681492805481,5.7887635180722885
6.03681492805481,5.891309031325303
6.03681492805481,5.885593522891567
6.039745092391968,5.898975093975903
6.039745092391968,5.845159228915664
6.039745092391968,5.809191980722892
6.040733098983765,5.841753012048193
6.040733098983765,5.8195284
6.040733098983765,5.852399657831326
6.0417320728302,5.871482636144578
6.0417320728302,5.882774833734939
6.0417320728302,5.835825175903613
6.042732000350952,5.832933146987952
6.042732000350952,5.923141016867469
6.042732000350952,5.869975055421687
6.04374098777771,5.833649002409639
6.04374098777771,5.824488144578313
6.04374098777771,5.772176385542169
6.044734001159668,5.872934756626505
6.044734001159668,5.8070127036144585
6.044734001159668,5.83619669879518
6.045737028121948,5.8771339132530125
6.045737028121948,5.912502939759037
6.045737028121948,5.904041542168675
6.046733140945436,5.803693455421687
6.046733140945436,5.795918226506025
6.046733140945436,5.84610306506024
6.047739028930664,5.872214009638554
6.047739028930664,5.830899874698794
6.047739028930664,5.804263171084338
6.048733949661257,5.748002804819277
6.048733949661257,5.939927725301206
6.048733949661257,5.939115354216868
6.049734115600586,5.740848669879517
6.049734115600586,5.791321773493975
6.049734115600586,5.9014334939759046
6.05073308944702,5.838515065060242
6.05073308944702,5.8421236915662655
6.05073308944702,5.7398969060240965
6.051739931106567,5.946217301204819
6.051739931106567,5.897747277108434
6.051739931106567,5.852830689156628
6.052732944488524,5.851456462650603
6.052732944488524,5.809568428915663
6.052732944488524,5.908165436144579
6.053731918334959,5.8518873927710855
6.053731918334959,5.860053339759036
6.053731918334959,5.794544134939759
6.0547380447387695,5.931307200000001
6.0547380447387695,5.887112506024097
6.0547380447387695,5.833276399999999
6.055740118026732,5.8415252
6.055740118026732,5.856665812048193
6.055740118026732,5.943030631325301
6.056731939315796,5.848195036144578
6.056731939315796,5.811941243373492
6.056731939315796,5.801414592771085
6.057733058929443,5.911135359036145
6.057733058929443,5.869753653012049
6.057733058929443,5.825258650602409
6.058736085891724,5.804875257831325
6.058736085891724,5.811513349397589
6.058736085891724,5.883999614457832
6.059741020202637,5.798951132530122
6.059741020202637,5.847107624096385
6.059741020202637,5.8342216867469885
6.06281304359436,5.911173709372712
6.06281304359436,5.883973512742415
6.06281304359436,5.846359274395652
6.063817977905272,5.917097611520222
6.063817977905272,5.908783812700006
6.063817977905272,5.821818757951962
6.0648069381713885,5.844984953926823
6.0648069381713885,5.830869173381655
6.0648069381713885,5.816462726992329
6.065808057785034,5.789443623009601
6.065808057785034,5.957035962139031
6.065808057785034,5.923691300073255
6.066807985305786,5.902271730539386
6.066807985305786,5.842809952962949
6.066807985305786,5.828978293557466
6.067820072174072,5.837885231522535
6.067820072174072,5.788779909010295
6.0688090324401855,5.807929309480664
6.0688090324401855,5.84369365674519
6.0688090324401855,5.957679232370745
6.069814920425417,5.779682432432434
6.069814920425417,5.893664803176929
6.069814920425417,5.945686904807804
6.070806980133057,5.890844103018853
6.070806980133057,5.837025581216023
6.070806980133057,5.851918359871998
6.0718159675598145,5.822138200254464
6.0718159675598145,5.823138764120756
6.0718159675598145,5.851774747465012
6.072808027267456,5.825227975479046
6.072808027267456,5.828579471411496
6.072808027267456,5.943498308401126
6.073807954788208,5.86804748043336
6.073807954788208,5.816784530786138
6.073807954788208,5.852143848556118
6.0748069286346436,5.827460529359603
6.0748069286346436,5.796172253922967
6.0748069286346436,5.966218047576821
6.0758159160614,5.802096156070479
6.0758159160614,5.865233088830627
6.0758159160614,5.95925738327486
6.076812982559204,5.89706437232525
6.076812982559204,5.825085004048272
6.076812982559204,5.810574584570307
6.077808141708374,5.869422374407218
6.077808141708374,5.831757026641477
6.077808141708374,5.852143848556118
6.07880711555481,5.774937521687165
6.07880711555481,5.797261744804719
6.07880711555481,5.941187386744806
6.0798180103302,5.924484423796122
6.0798180103302,5.860325741219109
6.0798180103302,5.806503980799629
6.080810070037842,5.885781099394688
6.080810070037842,5.83745540636928
6.080810070037842,5.862498043335775
6.081809043884276,5.836022655858427
6.081809043884276,5.853661916374293
6.081809043884276,5.817015990669701
6.082808017730711,5.832759243551683
6.082808017730711,5.818783769325675
6.082808017730711,5.8081118190230185
6.083816051483154,5.890192938659059
6.083816051483154,5.917321008597757
6.083816051483154,5.855916027296912
6.0867390632629395,5.845271908856074
6.0867390632629395,5.9502825355669495
6.0867390632629395,5.8648798434668645
6.087754011154177,5.818961353471875
6.087754011154177,5.759352927285346
6.087754011154177,5.796362994949303
6.088732957839966,5.8843362040714045
6.088732957839966,5.836165930909512
6.088732957839966,5.820532925935923
6.0897319316864,5.834133597756103
6.0897319316864,5.918392585881174
6.0897319316864,5.871462298068398
6.090732097625732,5.845211184793925
6.090732097625732,5.7857471469329536
6.090732097625732,5.773858488838339
6.091740131378174,5.898946244746887
6.091740131378174,5.811948567683233
6.091740131378174,5.808824820719436
6.092731952667236,5.919700582179897
6.092731952667236,5.882524771561863
6.092731952667236,5.859606329760574
6.093733072280884,5.800152311369858
6.093733072280884,5.864369390253306
6.093733072280884,5.947242689015692
6.094732046127319,5.843467189728959
6.094732046127319,5.8440630951921975
6.094732046127319,5.813465286077805
6.0957419872283936,5.91210417068281
6.0957419872283936,5.899233638238811
6.0957419872283936,5.860166306820372
6.0967371463775635,5.82726182673401
6.0967371463775635,5.763293075529169
6.0967371463775635,5.861987623857809
6.097733020782471,5.905883226664613
6.097733020782471,5.847815707290744
6.097733020782471,5.8121439304854094
6.098732948303224,5.944057138450862
6.098732948303224,5.858663993522766
6.098732948303224,5.848964336661913
6.099740982055664,5.803327943671204
6.099740982055664,5.79801634248371
6.099740982055664,5.943559066198867
6.100732088088989,5.877178152831862
6.100732088088989,5.8180158460886
6.100732088088989,5.779159429579366
6.1017379760742205,5.912181526390872
6.1017379760742205,5.896121968616263
6.1017379760742205,5.881080888306282
6.10273814201355,5.7624851756178455
6.10273814201355,5.829438109650306
6.10273814201355,5.908195497744536
6.103739976882936,5.835247175849174
6.103739976882936,5.782526949917108
6.103739976882936,5.822138200254464
6.104732990264893,5.881080888306282
6.104732990264893,5.838973204302734
6.104732990264893,5.804365987778077
6.1057329177856445,5.788969705440106
6.1057329177856445,5.906608373173461
6.1057329177856445,5.947766973821183
6.106738090515137,5.818301519065429
6.106738090515137,5.821796661140456
6.106738090515137,5.784042824921927
6.109822988510132,5.8982198500212055
6.109822988510132,5.843980611674442
6.109822988510132,5.863949719512665
6.110806941986084,5.829667208042565
6.110806941986084,5.8137507566410935
6.110806941986084,5.850213599298301
6.111815929412842,5.851794077958131
6.111815929412842,5.817104040559819
6.111815929412842,5.833216090912596
6.1128129959106445,5.842319639896673
6.1128129959106445,5.77807614604619
6.1128129959106445,5.913835447430313
6.1138129234313965,5.829438109650306
6.1138129234313965,5.801048497320431
6.1138129234313965,5.88281786636851
6.114810943603516,5.94306058911979
6.114810943603516,5.88701194239889
6.114810943603516,5.855340902957166
6.115818977355955,5.807826618344451
6.115818977355955,5.977519065427767
6.115818977355955,5.912461734202106
6.116810083389282,5.854685791533331
6.116810083389282,5.841111062381925
6.116810083389282,5.801333428114278
6.117810964584351,5.954550391332846
6.117810964584351,5.878112932297491
6.117810964584351,5.839224703126808
6.118807077407835,5.848471662104331
6.118807077407835,5.949639029186105
6.118807077407835,5.872047171993677
6.119817018508911,5.8648138229170685
6.119817018508911,5.827491599838069
6.119817018508911,5.796215637891815
6.120808124542236,5.899014323167676
6.120808124542236,5.842319639896673
6.120808124542236,5.822026333037746
6.1218061447143555,5.740360498515635
6.1218061447143555,5.798820227859814
6.1218061447143555,5.914773364305817
6.12281608581543,5.797261744804719
6.12281608581543,5.751172282839188
6.12281608581543,5.86054846358484
6.1238179206848145,5.9539073572502605
6.1238179206848145,5.873132243513129
6.1238179206848145,5.866043586382389
6.124809980392456,5.948237011797816
6.124809980392456,5.893085023325751
6.124809980392456,5.861124127694028
6.125814914703369,5.843714336661912
6.125814914703369,5.836477479083935
6.125814914703369,5.781153101746541
6.126809120178224,5.836190794039404
6.126809120178224,5.838567972394649
6.126809120178224,5.831470678952848
6.127816915512083,5.802940659097043
6.127816915512083,5.834303355245403
6.127816915512083,5.909646465474034
6.128808975219728,5.798301138335197
6.128808975219728,5.780063104830937
6.128808975219728,5.921996761383353
6.129737138748167,5.922578632841115
6.129737138748167,5.863727975479047
6.129737138748167,5.831067471180168
6.130737066268919,5.907257007363998
6.130737066268919,5.903356093611444
6.130737066268919,5.845231291205614
6.132736921310425,5.81630180822763
6.132736921310425,5.790249161429619
6.132736921310425,5.795788545321356
6.133733034133911,5.871682895091954
6.133733034133911,5.818421820179668
6.133733034133911,5.756525210124534
6.134732961654665,5.82222557543278
6.134732961654665,5.778547297297298
6.134732961654665,5.882457840151137
6.135740041732788,5.8935923391294285
6.135740041732788,5.830266993098663
6.135740041732788,5.817389781007828
6.1367340087890625,5.828893549755176
6.1367340087890625,5.811895197979721
6.1367340087890625,5.949200803870919
6.137732028961182,5.816103948991789
6.137732028961182,5.78963247484289
6.137732028961182,5.812466139106298
6.138740062713625,5.892145419670741
6.138740062713625,5.848633120638472
6.138740062713625,5.818191810926476
6.139305114746094,5.795745363766049
6.139305114746094,5.919540810425262
6.139305114746094,5.91094285672977
6.139734983444214,5.803704669005668
6.139734983444214,5.794415135713459
6.139734983444214,5.861202495469792
6.1407389640808105,5.946160889848478
6.1407389640808105,5.903997845741607
6.1407389640808105,5.843058516790687
6.141732931137083,5.851075678567299
6.141732931137083,5.840537152523423
6.141732931137083,5.800336170335814
6.142734050750732,5.92141488992559
6.142734050750732,5.91679392373829
6.142734050750732,5.905448138759303
6.143741130828856,5.859894094343988
6.143741130828856,5.857160330801558
6.143741130828856,5.795269118440837
6.14473295211792,5.800671839457146
6.14473295211792,5.807578560550566
6.14473295211792,5.834960558275823
6.145733118057253,5.93654371650538
6.145733118057253,5.906599433242088
6.145733118057253,5.841541494775803
6.146733999252319,5.849862647954661
6.146733999252319,5.794699796622585
6.146733999252319,5.830325288198327
6.147742986679075,5.878118903496936
6.147742986679075,5.875520520877512
6.147742986679075,5.805117211898061
6.1487350463867205,5.84783446427883
6.1487350463867205,5.944992828777422
6.1487350463867205,5.907547133438718
6.149734973907471,5.8385076531595805
6.149734973907471,5.831699068897715
6.149734973907471,5.827748159000655
6.15081000328064,5.794557466168023
6.15081000328064,5.735252727763427
6.15081000328064,5.985663106758684
6.151819944381714,5.90978154277673
6.151819944381714,5.84898363341944
6.151819944381714,5.860416355014074
6.154823064804075,5.880651029417436
6.154823064804075,5.944700813509658
6.154823064804075,5.873489368469754
6.155818939208984,5.890264424374446
6.155818939208984,5.892940297644293
6.155818939208984,5.814960987199754
6.156809091567991,5.831353953811158
6.156809091567991,5.781391005127811
6.156809091567991,5.799155525889656
6.15781307220459,5.8534554882985725
6.15781307220459,5.85304040559818
6.15781307220459,5.815444789297144
6.158810138702393,5.846748313220497
6.158810138702393,5.964516356941821
6.158810138702393,5.867426037128428
6.159821033477783,5.801230264679801
6.159821033477783,5.79659236322628
6.159821033477783,5.783048637082162
6.160808086395264,5.889614373289124
6.160808086395264,5.847771041369474
6.160808086395264,5.829550955199137
6.161809921264648,5.900961237806994
6.161809921264648,5.896481927362456
6.161809921264648,5.878985031036744
6.162807941436768,5.812037933261365
6.162807941436768,5.801800396152214
6.162807941436768,5.823399776381232
6.16382098197937,5.887662364575704
6.16382098197937,5.843489050391335
6.16382098197937,5.816334059451749
6.1648149490356445,5.9025475527239095
6.1648149490356445,5.895612966033081
6.1648149490356445,5.862000173497322
6.165807008743286,5.789818897713694
6.165807008743286,5.851092107799669
6.165807008743286,5.960597698268883
6.166806936264038,5.867570189304855
6.166806936264038,5.828750375910861
6.166806936264038,5.825774728187532
6.167817115783691,5.8831802878127775
6.167817115783691,5.898863322666461
6.167817115783691,5.864170923776845
6.168808937072754,5.762543605659869
6.168808937072754,5.792237368431202
6.168808937072754,5.87219716042719
6.169811964035034,5.859696437521689
6.169811964035034,5.818564757874852
6.169811964035034,5.808434567413349
6.1708121299743635,5.934211372749355
6.1708121299743635,5.831269446157999
6.1708121299743635,5.826231845433165
6.171814918518066,5.803976409183792
6.171814918518066,5.807578560550566
6.171814918518066,5.950341134286926
6.172734975814819,5.808862570844741
6.172734975814819,5.798199189381965
6.172734975814819,5.842996611982882
6.173731088638306,5.910428962486026
6.173731088638306,5.907179820333887
6.173731088638306,5.864381771214867
6.174731016159058,5.881951131588081
6.174731016159058,5.888962196861627
6.174731016159058,5.851810844546402
6.175734996795654,5.775896691984424
6.175734996795654,5.818564757874852
6.175734996795654,5.778597833211244
6.177742958068848,5.932484616570923
6.177742958068848,5.909211175155185
6.177742958068848,5.866485252727765
6.1787331104278564,5.8454558015576215
6.1787331104278564,5.856074719512665
6.1787331104278564,5.808862570844741
6.179742097854614,5.956331158191002
6.179742097854614,5.877541485137064
6.179742097854614,5.889325394224467
6.180733919143677,5.8386510631530255
6.180733919143677,5.849270925704592
6.180733919143677,5.812357645448588
6.181734085083008,5.806918456259398
6.181734085083008,5.880721907892202
6.181734085083008,5.916859067162742
6.1827380657196045,5.872555229980338
6.1827380657196045,5.872191391641285
6.1827380657196045,5.819247093919884
6.183741092681885,5.903135665265837
6.183741092681885,5.86785849365771
6.183741092681885,5.81681830011181
6.184737920761108,5.815532468095771
6.184737920761108,5.940142460577555
6.184737920761108,5.873997763812315
6.185733079910278,5.871401202914756
6.185733079910278,5.828750375910861
6.185733079910278,5.787453830435286
6.18673300743103,5.855340902957166
6.18673300743103,5.754020848594674
6.18673300743103,5.777412162162163
6.1877429485321045,5.863296024983616
6.1877429485321045,5.952999431314339
6.1877429485321045,5.890698500212053
6.18873405456543,5.905738197362843
6.18873405456543,5.7828596165709225
6.18873405456543,5.793468616262482
6.1897330284118635,5.813357264718358
6.1897330284118635,5.8572255079616
6.1897330284118635,5.799297923815399
6.190732955932615,5.787121602344142
6.190732955932615,5.896771581138914
6.190732955932615,5.914416374291554
6.191741943359377,5.8347573688167484
6.191741943359377,5.863805702278598
6.191741943359377,5.825116243204689
6.1927330493927,5.840945623048156
6.1927330493927,5.813928475729655
6.1927330493927,5.740747580676255
6.1938090324401855,5.811948567683233
6.1938090324401855,5.950545302078112
6.1938090324401855,5.8787706750973525
6.194808006286619,5.867705536492271
6.194808006286619,5.839594209044995
6.194808006286619,5.836334136561669
6.1958160400390625,5.878407612676872
6.1958160400390625,5.878844421097276
6.1958160400390625,5.816961170335815
6.196807146072388,5.826146663068204
6.196807146072388,5.8616343447584525
6.196807146072388,5.927654219840383
6.197811126708984,5.7898226760997815
6.197811126708984,5.779023711300459
6.197811126708984,5.795126787986274
6.200819969177246,5.870817779619848
6.200819969177246,5.846954235262368
6.200819969177246,5.8434272467903
6.201812028884888,5.810146581138915
6.201812028884888,5.807863896171495
6.201812028884888,5.767655222269345
6.202810049057009,5.782242963719784
6.202810049057009,5.940932143270233
6.202810049057009,5.903349481435788
6.203815937042236,5.809950746038478
6.203815937042236,5.794606990014265
6.203815937042236,5.787216871650539
6.204814910888672,5.898509503797665
6.204814910888672,5.8440014265335245
6.204814910888672,5.836620821606201
6.205812931060793,5.826575982187609
6.205812931060793,5.923887843621082
6.205812931060793,5.8588214712572775
6.206809997558594,5.824687126498825
6.206809997558594,5.796500366272122
6.206809997558594,5.7656160070555575
6.207814931869509,5.864669805683001
6.207814931869509,5.834362021436558
6.207814931869509,5.809665342946371
6.208810091018677,5.883686760226703
6.208810091018677,5.912171338242667
6.208810091018677,5.921867216717431
6.209808111190796,5.79365999826503
6.209808111190796,5.797019557003509
6.209808111190796,5.848839987276864
6.210808992385864,5.862144156995799
6.210808992385864,5.875948625515674
6.210808992385864,5.81910422369588
6.211815118789673,5.898654330685893
6.211815118789673,5.93464868720361
6.211815118789673,5.902700779774069
6.21281099319458,5.79953238616648
6.21281099319458,5.793802261248412
6.21281099319458,5.9000227474264575
6.213809967041016,5.828350035663338
6.213809967041016,5.863805702278598
6.213809967041016,5.7700206269036505
6.2148079872131365,5.916728173073218
6.2148079872131365,5.918035865751631
6.2148079872131365,5.882891308748122
6.215748071670532,5.798820227859814
6.215748071670532,5.78044330493118
6.215748071670532,5.865245874619269
6.216733932495115,5.884480693603733
6.216733932495115,5.8409675849173
6.216733932495115,5.785938022901648
6.217734098434448,5.848409048849135
6.217734098434448,5.778121621621623
6.217734098434448,5.7931394918456265
6.218734979629517,5.797873944557968
6.218734979629517,5.915499691560319
6.218734979629517,5.892868879400085
6.219742059707642,5.873132243513129
6.219742059707642,5.821796661140456
6.219742059707642,5.784184851756179
6.220739126205444,5.81730166364653
6.220739126205444,5.816784530786138
6.220739126205444,5.786885318271197
6.2217330932617205,5.776889699078536
6.2217330932617205,5.870232332189537
6.2217330932617205,5.884120330030458
6.22374701499939,5.779256756756758
6.22374701499939,5.808291899602886
6.22374701499939,5.912606932181827
6.224735021591188,5.777695945945947
6.224735021591188,5.893808651733046
6.224735021591188,5.892073562863863
6.225733995437622,5.811377761499018
6.225733995437622,5.860469623510816
6.225733995437622,5.8934453868990255
6.226732969284058,5.905738197362843
6.226732969284058,5.865677926321471
6.226732969284058,5.857735859968385
6.227742910385132,5.957501648224546
6.227742910385132,5.879129385626713
6.227742910385132,5.847159415121256
6.228738069534302,5.830983030998189
6.228738069534302,5.799013127963913
6.228738069534302,5.773902311369859
6.22973895072937,5.788875110845511
6.22973895072937,5.798820227859814
6.22973895072937,5.802849674210588
6.2307350635528564,5.7913388209893215
6.2307350635528564,5.941916581524465
6.2307350635528564,5.879492616725142
6.231743097305298,5.779824324324325
6.231743097305298,5.93552331611212
6.231743097305298,5.873200929174539
6.23273491859436,5.899233638238811
6.23273491859436,5.844288516405136
6.23273491859436,5.810003913328452
6.233734130859377,5.823170374368663
6.233734130859377,5.807826618344451
6.233734130859377,5.7860312006014585
6.234735012054443,5.795696109804526
6.234735012054443,5.839284853683927
6.234735012054443,5.928672967189729
6.235830068588257,5.883469266877435
6.235830068588257,5.80891533330763
6.235830068588257,5.855260780930718
6.236814022064207,5.867340045109304
6.236814022064207,5.819708259436328
6.236814022064207,5.829094647607665
6.237807989120483,5.816356122527665
6.237807989120483,5.796362994949303
6.237807989120483,5.884987469637969
6.238816022872925,5.818906330724448
6.238816022872925,5.804651053514284
6.238816022872925,5.806076382195319
6.239818096160889,5.9061043971932
6.239818096160889,5.899808526429428
6.239818096160889,5.836107028569226
6.240807056427002,5.817246910783823
6.240807056427002,5.766040771870301
6.240807056427002,5.817587336623357
6.241810083389282,5.803897805258898
6.241810083389282,5.787738086517331
6.241810083389282,5.8272054545629794
6.242810964584351,5.91651654971662
6.242810964584351,5.878910003084397
6.242810964584351,5.817532651231832
6.243813991546631,5.791148282376528
6.243813991546631,5.826490091375256
6.243813991546631,5.9923817182017975
6.2467479705810565,5.81360802135945
6.2467479705810565,5.763232992443229
6.2467479705810565,5.775374060222848
6.2477381229400635,5.821852324864095
6.2477381229400635,5.833618286617573
6.2477381229400635,5.82222557543278
6.248736143112184,5.944288767012377
6.248736143112184,5.864081490727532
6.248736143112184,5.829237787716391
6.249736070632936,5.938001431352895
6.249736070632936,5.916728173073218
6.249736070632936,5.880503335004049
6.250765085220335,5.812804776959556
6.250765085220335,5.836764164128466
6.250765085220335,5.801903289701971
6.251744985580444,5.858072743570961
6.251744985580444,5.816730317692872
6.251744985580444,5.815124840960791
6.252733945846558,5.794277325827969
6.252733945846558,5.801475893511201
6.252733945846558,5.939874836141421
6.253736972808838,5.784706403978872
6.253736972808838,5.774851023634191
6.253736972808838,5.969315379573583
6.254734992980955,5.891711343833134
6.254734992980955,5.855628465127039
6.254734992980955,5.879851158576551
6.255743980407717,5.955485575625555
6.255743980407717,5.88795130990477
6.255743980407717,5.838256660369358
6.2567360401153564,5.848184437290358
6.2567360401153564,5.843980611674442
6.2567360401153564,5.812001262674944
6.257735013961792,5.81881848324787
6.257735013961792,5.818444355553843
6.257735013961792,5.791432740872114
6.258810997009276,5.7826689430157705
6.258810997009276,5.95297170065929
6.258810997009276,5.904950302656437
6.259818077087402,5.7820048579249725
6.259818077087402,5.923175820256777
6.259818077087402,5.916873472259708
6.260807991027832,5.815838686046961
6.260807991027832,5.815070897752248
6.260807991027832,5.7901069996530055
6.261811017990112,5.941248852989938
6.261811017990112,5.914639703897907
6.261811017990112,5.861397116088984
6.2628090381622314,5.827634672475614
6.2628090381622314,5.823424639511124
6.2628090381622314,5.804651053514284
6.263817071914673,5.841232443035048
6.263817071914673,5.813375583143772
6.263817071914673,5.816444644716045
6.264811992645264,5.945576859312951
6.264811992645264,5.876381486872037
6.264811992645264,5.873557311948184
6.26580810546875,5.778591996954158
6.26580810546875,5.800771291976713
6.26580810546875,5.947680813124109
6.26681113243103,5.854110802135946
6.26681113243103,5.795887660485022
6.26681113243103,5.792902971623551
6.267818927764893,5.916807080618421
6.267818927764893,5.875508443536261
6.267818927764893,5.895182499903613
6.270746946334841,5.841662673015384
6.270746946334841,5.871673516597912
6.270746946334841,5.825116243204689
6.271744012832642,5.895545359910554
6.271744012832642,5.898869462543857
6.271744012832642,5.844780651193277
6.272736072540283,5.826832710028146
6.272736072540283,5.822907641593091
6.272736072540283,5.805078652118595
6.2737350463867205,5.883973512742415
6.2737350463867205,5.793187362647956
6.2737350463867205,5.818247002351854
6.274735927581789,5.775559977059799
6.274735927581789,5.817498544550258
6.274735927581789,5.935960630566374
6.275742053985596,5.838711348652504
6.275742053985596,5.810717252380771
6.275742053985596,5.795367154065623
6.276741027832031,5.900681907121102
6.276741027832031,5.854398296834639
6.276741027832031,5.801811292747812
6.277735948562622,5.934607124956627
6.277735948562622,5.880214558352933
6.277735948562622,5.916952346069321
6.278736114501951,5.814749903612601
6.278736114501951,5.831842276477619
6.278736114501951,5.763859158730773
6.279742956161501,5.891928904653584
6.279742956161501,5.884551335929369
6.279742956161501,5.827317524193238
6.280816078186035,5.876092912634461
6.280816078186035,5.9569480134556825
6.280816078186035,5.861764564136177
6.28181791305542,5.792143887111078
6.28181791305542,5.824886436365039
6.28181791305542,5.974464375216873
6.282809019088743,5.856347370551722
6.282809019088743,5.865599760959249
6.282809019088743,5.824139327987047
6.283819913864136,5.81294747850561
6.283819913864136,5.918695531480124
6.283819913864136,5.861411959748622
6.284809112548828,5.792428345606663
6.284809112548828,5.764708283533178
6.284809112548828,5.805557157728342
6.285815954208374,5.877178152831862
6.285815954208374,5.810859920191235
6.285815954208374,5.7860312006014585
6.286818981170654,5.785508804989012
6.286818981170654,5.828150152292092
6.286818981170654,5.825029441531404
6.287821054458618,5.938876060261404
6.287821054458618,5.968143000346996
6.287821054458618,5.821049890118364
6.288811922073364,5.839917699618306
6.288811922073364,5.808772699232756
6.288811922073364,5.798920557504724
6.289812088012695,5.9306935266222
6.289812088012695,5.869722722365733
6.289812088012695,5.836797123799977
6.290812015533447,5.797973397077534
6.290812015533447,5.799396701623164
6.290812015533447,5.8149820719435565
6.293757915496826,5.827445353611288
6.293757915496826,5.821862921413289
6.293757915496826,5.829877927485109
6.294737100601196,5.813528739952583
6.294737100601196,5.85781167717188
6.294737100601196,5.909657236068544
6.295742034912109,5.891577849418841
6.295742034912109,5.890782474604367
6.295742034912109,5.799878072052276
6.2967400550842285,5.828962229418456
6.2967400550842285,5.744492843925289
6.2967400550842285,5.928247094199965
6.297740936279297,5.811298458914012
6.297740936279297,5.8249524663158505
6.297740936279297,5.794902214768982
6.29873514175415,5.889262900210105
6.29873514175415,5.915801075579715
6.29873514175415,5.896061788006709
6.299742937088013,5.830336012644808
6.299742937088013,5.920504038242832
6.299742937088013,5.880294854372677
6.300735950469971,5.832712152315967
6.300735950469971,5.807603654657953
6.300735950469971,5.799691667148558
6.301741123199465,5.872126197498026
6.301741123199465,5.882610073440122
6.301741123199465,5.81243969139729
6.3027350902557355,5.789311990400741
6.3027350902557355,5.922248270012913
6.3027350902557355,5.910160556294455
6.3037431240081805,5.856294092985602
6.3037431240081805,5.795613629792402
6.3037431240081805,5.7567562019314185
6.304811954498293,5.896640769868348
6.304811954498293,5.876095819117562
6.304811954498293,5.87501827328977
6.305812120437622,5.943071377628714
6.305812120437622,5.909588658223943
6.305812120437622,5.917320211453574
6.306811094284058,5.908138167659361
6.306811094284058,5.8557025964263
6.306811094284058,5.88463178742844
6.307820081710815,5.79258116000694
6.307820081710815,5.78135088860618
6.307820081710815,5.838840340021974
6.3088109493255615,5.936700350816323
6.3088109493255615,5.933598190019084
6.3088109493255615,5.864523872857997
6.309811115264893,5.848051596021512
6.309811115264893,5.858674685325469
6.309811115264893,5.822863388847126
6.3108110427856445,5.794477389695253
6.3108110427856445,5.83958224907959
6.3108110427856445,5.881813450529116
6.3118209838867205,5.917041143815418
6.3118209838867205,5.866630524875191
6.3118209838867205,5.874653761637656
6.31281304359436,5.890999407274621
6.31281304359436,5.861775092041096
6.31281304359436,5.864824596657608
6.313812017440796,5.794524108984367
6.313812017440796,5.783292893078125
6.313812017440796,5.827445353611288
6.31481409072876,5.90828321671582
6.31481409072876,5.921666859422887
6.31481409072876,5.87486546579541
6.3177490234375,5.878632018735905
6.3177490234375,5.831395376742036
6.3177490234375,5.816883825825479
6.318741083145142,5.792249773511441
6.318741083145142,5.844421625320457
6.319735050201416,5.796325044815822
6.319735050201416,5.796088850980166
6.319735050201416,5.798076967559128
6.320734977722168,5.948653674897358
6.320734977722168,5.90893182212456
6.320734977722168,5.852235755315253
6.321743011474609,5.821719997494171
6.321743011474609,5.817651809980918
6.321743011474609,5.9588597987625045
6.3227410316467285,5.805995026889493
6.3227410316467285,5.8102998804911445
6.3227410316467285,5.785331540700477
6.323743104934692,5.919856647198289
6.323743104934692,5.85888251026427
6.323743104934692,5.836404325449605
6.324737071990969,5.810157226430734
6.324737071990969,5.879428810308604
6.324737071990969,5.931286647776558
6.325736045837402,5.825611967269994
6.325736045837402,5.830879575550801
6.325736045837402,5.833799716648356
6.326738119125366,5.917610781819233
6.326738119125366,5.851292565392549
6.326738119125366,5.820971949150909
6.3278210163116455,5.838410455097439
6.3278210163116455,5.93640883594518
6.3278210163116455,5.925062356637562
6.328817129135132,5.824754018967213
6.328817129135132,5.831681629368338
6.328817129135132,5.755843775901617
6.329812049865724,5.803195984887912
6.329812049865724,5.932160180419824
6.329812049865724,5.878995788276568
6.330812931060793,5.882898889724167
6.330812931060793,5.830164112646735
6.330812931060793,5.826786898359647
6.331820011138916,5.830250366236822
6.331820011138916,5.790022562115692
6.331820011138916,5.945989224927234
6.332813024520874,5.81988310298965
6.332813024520874,5.853322442606836
6.332813024520874,5.948713887121958
6.333811044692991,5.874288777732802
6.333811044692991,5.8611348522523565
6.333811044692991,5.856501782995047
6.3348119258880615,5.789216561614527
6.3348119258880615,5.8129049952774725
6.3348119258880615,5.787653674897357
6.335819005966188,5.79589819580177
6.335819005966188,5.824380635710017
6.335819005966188,5.903586325873667
6.336812973022459,5.935909327473545
6.336812973022459,5.879064939570925
6.336812973022459,5.895483851847569
6.337813138961792,5.855782946857111
6.337813138961792,5.818026407602306
6.337813138961792,5.828789722238287
6.340747117996216,5.815240993465564
6.340747117996216,5.751927417644906
6.340747117996216,5.900113210547622
6.3417370319366455,5.8197744173943216
6.3417370319366455,5.790970440833479
6.3417370319366455,5.804050694886178
6.342737913131714,5.827874631353727
6.342737913131714,5.922314183002757
6.342737913131714,5.919208918830354
6.3437440395355225,5.79414553094701
6.3437440395355225,5.81343826982016
6.3437440395355225,5.793150022166965
6.344741106033323,5.862573873821778
6.344741106033323,5.80035457506891
6.344741106033323,5.80480420786831
6.3457350730896,5.923106589371422
6.3457350730896,5.9186277780990375
6.3457350730896,5.827701382062106
6.346740961074827,5.821917770196033
6.346740961074827,5.813723577940979
6.346740961074827,5.922023410243067
6.347743034362791,5.84493482912161
6.347743034362791,5.791112588908808
6.347743034362791,5.794856608647044
6.348737001419067,5.92716388133927
6.348737001419067,5.936137864068313
6.348737001419067,5.839295524200544
6.349735975265505,5.811298458914012
6.349735975265505,5.863149482449546
6.349735975265505,5.903436419360435
6.350736141204834,5.846860507141618
6.350736141204834,5.795613629792402
6.350736141204834,5.8217748800092535
6.35174298286438,5.898304516278263
6.35174298286438,5.822346440756376
6.35174298286438,5.846021752539566
6.352736949920654,5.815938342103742
6.352736949920654,5.92549871817113
6.352736949920654,5.9086493812525305
6.353737115859984,5.8368928034464815
6.353737115859984,5.823632452437403
6.353737115859984,5.802911081555158
6.3547351360321045,5.904161158657647
6.3547351360321045,5.8819578249388
6.3547351360321045,5.8486053123614585
6.3557450771331805,5.830593390389175
6.3557450771331805,5.94371586769213
6.3557450771331805,5.876172189132404
6.356735944747925,5.845652315965998
6.356735944747925,5.801444298270977
6.356735944747925,5.806035573160622
6.357738018035889,5.860751922743307
6.357738018035889,5.84702647024808
6.357738018035889,5.815991942789954
6.3587400913238525,5.872481938742073
6.3587400913238525,5.909084427224889
6.3587400913238525,5.898665081246749
6.359743118286133,5.833656489138188
6.359743118286133,5.777086412613967
6.359743118286133,5.831824755681491
6.360734939575195,5.813866232001389
6.360734939575195,5.779551032209565
6.360734939575195,5.801301914069277
6.3617360591888445,5.956227664372867
6.3617360591888445,5.913566476801789
6.3617360591888445,5.837609109659014
6.363829135894775,5.825238381618766
6.363829135894775,5.800824871335223
6.363829135894775,5.880439195050021
6.36481499671936,5.796894176834557
6.36481499671936,5.794856608647044
6.36481499671936,5.949503797297559
6.365812063217165,5.909298560111028
6.365812063217165,5.862206697314907
6.365812063217165,5.824325044815822
6.3668110370636,5.845652315965998
6.3668110370636,5.833199213554618
6.3668110370636,5.786659110622796
6.367823123931885,5.839928174213073
6.367823123931885,5.794335207887586
6.367823123931885,5.797129965882149
6.368813991546631,5.86271777597872
6.368813991546631,5.936574933980994
6.368813991546631,5.920504038242832
6.369813919067385,5.928456841882072
6.369813919067385,5.9406147863297285
6.369813919067385,5.871395824900249
6.370811939239502,5.850143507006689
6.370811939239502,5.840155698837681
6.370811939239502,5.773955815455194
6.371822118759155,5.803152908691378
6.371822118759155,5.881091578480696
6.371822118759155,5.972660912893464
6.372818946838381,5.800967289269261
6.372818946838381,5.821060429075349
6.372818946838381,5.911833477900498
6.3738179206848145,5.859904802521252
6.3738179206848145,5.870531197594403
6.3738179206848145,5.817937387960447
6.374742031097412,5.887454981784537
6.374742031097412,5.831709795871162
6.374742031097412,5.809496443647719
6.375746011734009,5.788648239171919
6.375746011734009,5.816277453304806
6.375746011734009,5.849200384548662
6.3767359256744385,5.851928757300643
6.3767359256744385,5.887383840282196
6.3767359256744385,5.852810419437539
6.377732992172239,5.814332210528345
6.377732992172239,5.960731201449526
6.377732992172239,5.913053374197653
6.378735065460203,5.814278879700843
6.378735065460203,5.787653674897357
6.378735065460203,5.802391468609649
6.379739046096802,5.855846329921548
6.379739046096802,5.861789090961661
6.379739046096802,5.818971958788721
6.380734920501707,5.865544613427399
6.380734920501707,5.933743846257638
6.380734920501707,5.900331425046743
6.381739139556885,5.822203550569595
6.381739139556885,5.737341351992136
6.381739139556885,5.772538719905936
6.382736921310425,5.8357467135064285
6.382736921310425,5.883476522292258
6.382736921310425,5.849568977813759
6.383744955062866,5.902856627922668
6.383744955062866,5.894398311455502
6.383744955062866,5.910237567223732
6.386744022369385,5.78258316467164
6.386744022369385,5.7845750255402
6.386744022369385,5.865112603365524
6.38728094100952,5.7807378708147805
6.38728094100952,5.777609533722703
6.38728094100952,5.800589993060777
6.3877370357513445,5.835257965650842
6.3877370357513445,5.821148301817692
6.3877370357513445,5.808550150349854
6.3887410163879395,5.840239287573008
6.3887410163879395,5.945673658898591
6.3887410163879395,5.916247421885542
6.389742136001589,5.853690327492821
6.389742136001589,5.776802791110083
6.389742136001589,5.8204005233331415
6.3907411098480225,5.805465361707047
6.3907411098480225,5.795613629792402
6.3907411098480225,5.943509054723492
6.391742944717407,5.837550685248367
6.391742944717407,5.83800526224484
6.391742944717407,5.832425764760308
6.392735004425049,5.919922627652806
6.392735004425049,5.888106555639085
6.392735004425049,5.89403535149097
6.393737077713013,5.815598421326548
6.393737077713013,5.835831145550223
6.393737077713013,5.933161221303418
6.394737005233765,5.836690915399295
6.394737005233765,5.843334297114439
6.394737005233765,5.819059966460419
6.395745038986206,5.9245451049557625
6.395745038986206,5.857013097785233
6.395745038986206,5.855127662445307
6.3967409133911115,5.830393492549974
6.3967409133911115,5.918469101177739
6.3967409133911115,5.947253614179148
6.3977370262146,5.827588446192101
6.3977370262146,5.796987649145127
6.3977370262146,5.844442910426187
6.398736000061035,5.892011681027006
6.398736000061035,5.851885444977737
6.398736000061035,5.862364834518784
6.399744987487791,5.798076967559128
6.399744987487791,5.948713887121958
6.399744987487791,5.927001291466682
6.400742053985596,5.830850633204187
6.400742053985596,5.802860348117735
6.400742053985596,5.797129965882149
6.401736974716188,5.86829258466817
6.401736974716188,5.859264124212109
6.401736974716188,5.858897723549029
6.402740955352783,5.78031203377089
6.402740955352783,5.907848069546445
6.402740955352783,5.883620930434281
6.403746128082275,5.919842614545386
6.403746128082275,5.868946047533686
6.403746128082275,5.817883584880202
6.404736042022703,5.781117764413347
6.404736042022703,5.8094439561286855
6.404736042022703,5.783105476204245
6.405736923217772,5.872710441604503
6.405736923217772,5.921797808361765
6.405736923217772,5.902352396923612
6.406743049621582,5.832425764760308
6.406743049621582,5.798881382640375
6.406743049621582,5.820004910464736
6.408819913864136,5.919856647198289
6.408819913864136,5.8528279265213285
6.408819913864136,5.8414697083598375
6.409815073013306,5.88984252298618
6.409815073013306,5.824211839087109
6.409815073013306,5.839378910541838
6.410813093185425,5.836261030474759
6.410813093185425,5.794381859712022
6.410813093185425,5.809158648007865
6.411818981170654,5.940384529385689
6.411818981170654,5.899244332967098
6.411818981170654,5.842925865957324
6.412814140319824,5.950731721891325
6.412814140319824,5.943046381965728
6.412814140319824,5.899964316004549
6.413811922073364,5.807837217371191
6.413811922073364,5.827387839973786
6.413811922073364,5.777990371826751
6.4148149490356445,5.855797991480175
6.4148149490356445,5.814510452206096
6.4148149490356445,5.779506033269724
6.415825128555298,5.769082335819889
6.415825128555298,5.822466156826462
6.415825128555298,5.947253614179148
6.416814088821411,5.83150807648567
6.416814088821411,5.75710138495345
6.416814088821411,5.943861793789394
6.41781210899353,5.934222474411611
6.41781210899353,5.886227495711174
6.41781210899353,5.844504337014977
6.418813943862917,5.855941826172439
6.418813943862917,5.91630321517377
6.418813943862917,5.8854318510379935
6.419822931289673,5.852396726035583
6.419822931289673,5.783627382948785
6.419822931289673,5.836690915399295
6.42081093788147,5.822895130977853
6.42081093788147,5.773062346999748
6.42081093788147,5.816257686154321
6.421811103820801,5.766433942442994
6.421811103820801,5.891361051677944
6.421811103820801,5.923090229187148
6.422811985015869,5.815971973245437
6.422811985015869,5.802005435725438
6.422811985015869,5.763162141714374
6.423820972442629,5.867869513676054
6.423820972442629,5.841408888953141
6.423820972442629,5.827159168449661
6.424813985824583,5.916593785539428
6.424813985824583,5.864026658185393
6.424813985824583,5.839461689701035
6.425812005996704,5.840526079916731
6.425812005996704,5.811709285067176
6.425812005996704,5.776049244395615
6.426813125610352,5.861789090961661
6.426813125610352,5.83230844368627
6.426813125610352,5.829190732280885
6.427822113037109,5.912684612270861
6.427822113037109,5.875526585901811
6.427822113037109,5.81937711790898
6.428818941116331,5.770739605620772
6.428818941116331,5.7475887642398655
6.428818941116331,5.933869195628289
6.431752920150757,5.834743884808883
6.431752920150757,5.810621450876077
6.431752920150757,5.764918753252761
6.432739019393919,5.824411804390986
6.432739019393919,5.777706615393512
6.432739019393919,5.788790117388539
6.4337379932403564,5.948978584783824
6.4337379932403564,5.8915056959463366
6.4337379932403564,5.846184814664894
6.434736967086792,5.753404151969005
6.434736967086792,5.780123908517897
6.434736967086792,5.7713614275525735
6.435744047164915,5.798454230035275
6.435744047164915,5.831592137473738
6.435744047164915,5.9040088908807045
6.436738014221191,5.879070336745119
6.436738014221191,5.877989012895393
6.436738014221191,5.855797991480175
6.437737941741943,5.828103471539545
6.437737941741943,5.739875864993543
6.437737941741943,5.817059503845488
6.438739061355591,5.8110496154513385
6.438739061355591,5.871261165404115
6.438739061355591,5.893671581950308
6.439743995666504,5.852252992540335
6.439743995666504,5.831280214537674
6.439743995666504,5.824869687156653
6.440737962722778,5.798546184390602
6.440737962722778,5.800916758225872
6.440737962722778,5.839830788951214
6.441739082336426,5.850528190597352
6.441739082336426,5.864181894408143
6.441739082336426,5.844442910426187
6.4427430629730225,5.917386225640433
6.4427430629730225,5.936991865687465
6.4427430629730225,5.877337843828911
6.4437460899353045,5.8505117629484
6.4437460899353045,5.832965246053317
6.4437460899353045,5.78741673895025
6.4447379112243635,5.792532619171534
6.4447379112243635,5.840916902793038
6.4447379112243635,5.950410286435745
6.445739030838013,5.885793866497042
6.445739030838013,5.880590619518496
6.445739030838013,5.840404643497369
6.446738958358765,5.817289356001465
6.446738958358765,5.8016687869851005
6.446738958358765,5.894685036334549
6.447746992111206,5.915206441912913
6.447746992111206,5.895624009714916
6.447746992111206,5.814367663216331
6.448744058609009,5.829789346363655
6.448744058609009,5.833825015902389
6.448744058609009,5.8309938269820165
6.449746131896973,5.829789346363655
6.449746131896973,5.922799254033424
6.449746131896973,5.880010726883712
6.450740098953249,5.896632066924961
6.450740098953249,5.833108541028162
6.450740098953249,5.827244713660634
6.45183491706848,5.814136124443417
6.45183491706848,5.799868154744694
6.45183491706848,5.802381382640375
6.452815055847168,5.883191180439099
6.452815055847168,5.931537616376569
6.452815055847168,5.842064881744059
6.455830097198486,5.791963622082152
6.455830097198486,5.834994651014863
6.455830097198486,5.943251913105496
6.456818103790283,5.849218768673259
6.456818103790283,5.854489041808825
6.456818103790283,5.79300278050849
6.457818984985352,5.83376503980416
6.457818984985352,5.82775913182598
6.457818984985352,5.822323165442666
6.45881414413452,5.943105919543553
6.45881414413452,5.88933603192043
6.45881414413452,5.835937402417164
6.459820985794067,5.829248482044759
6.459820985794067,5.783391256577806
6.459820985794067,5.916514312149425
6.460819959640505,5.829705082981554
6.460819959640505,5.804752597390079
6.460819959640505,5.81085275352262
6.461820125579834,5.916288811465139
6.461820125579834,5.906320331926213
6.461820125579834,5.831937759016173
6.462821006774902,5.8028089400335405
6.462821006774902,5.800774306559495
6.462821006774902,5.956691349100792
6.46382212638855,5.819234160257523
6.46382212638855,5.797030388018273
6.46382212638855,5.7609394841843535
6.464813947677612,5.947809826712158
6.464813947677612,5.917386225640433
6.464813947677612,5.886227259584804
6.465814113616943,5.77572032036084
6.465814113616943,5.86598745157
6.465814113616943,5.909423774552324
6.466813087463381,5.828160816515354
6.466813087463381,5.793429730719558
6.466813087463381,5.805270658648008
6.4678239822387695,5.906755580292604
6.4678239822387695,5.856948669018292
6.4678239822387695,5.869894971953969
6.468814134597778,5.78173408797394
6.468814134597778,5.8857216792922005
6.468814134597778,5.874516673413136
6.469820022583008,5.8375147603076405
6.469820022583008,5.797315156421674
6.469820022583008,5.809015993947456
6.470813989639282,5.947225447676324
6.470813989639282,5.81886151911178
6.470813989639282,5.839092118198115
6.471822023391724,5.811620501551688
6.471822023391724,5.984939180593304
6.471822023391724,5.880662030879547
6.472815036773682,5.835198326876001
6.472815036773682,5.80309397829565
6.472815036773682,5.80412996588215
6.473814964294434,5.842700061681991
6.473814964294434,5.871700765242198
6.473814964294434,5.864469968580737
6.474744081497192,5.761563599915188
6.474744081497192,5.851678058559341
6.474744081497192,5.943630221284143
6.475744962692261,5.8148291216099
6.475744962692261,5.79234112068467
6.475744962692261,5.822466156826462
6.478747129440308,5.7917278667669
6.478747129440308,5.8828306829352925
6.478747129440308,5.915140933711135
6.479746103286743,5.848707184024365
6.479746103286743,5.8148291216099
6.479746103286743,5.7859012461689705
6.480737924575806,5.77121968426531
6.480737924575806,5.914427224888684
6.480737924575806,5.911668088243799
6.481739044189451,5.9005374621715925
6.481739044189451,5.922298733591628
6.481739044189451,5.87769672218046
6.482738018035889,5.881024046338596
6.482738018035889,5.818718595192661
6.482738018035889,5.780170088089593
6.483745098114014,5.83591497041192
6.483745098114014,5.837348257483762
6.483745098114014,5.7717424680506575
6.4847419261932355,5.801720464928007
6.4847419261932355,5.913991571734228
6.4847419261932355,5.897791110083078
6.48573899269104,5.8948298155322965
6.48573899269104,5.846247152026832
6.48573899269104,5.8016687869851005
6.486743927001951,5.80796391603539
6.486743927001951,5.844955068524837
6.486743927001951,5.817257681335416
6.487745046615601,5.793812862622642
6.487745046615601,5.833395130977853
6.487745046615601,5.9144938125253
6.488739013671877,5.809676169548372
6.488739013671877,5.913410700861621
6.488739013671877,5.896417934038821
6.4897379875183105,5.842495373850691
6.4897379875183105,5.854345274581238
6.4897379875183105,5.797264422984252
6.490736961364746,5.781923225197093
6.490736961364746,5.798169461631875
6.490736961364746,5.857875903544788
6.4917449951171875,5.793101616260914
6.4917449951171875,5.85991792440101
6.4917449951171875,5.9416729023304224
6.492737054824827,5.918534137126777
6.492737054824827,5.8124230613543055
6.492737054824827,5.820433682222095
6.493739128112791,5.770227481254458
6.493739128112791,5.765725900653445
6.493739128112791,5.892951194124791
6.4947381019592285,5.800631854893117
6.4947381019592285,5.911534373253147
6.4947381019592285,5.912103741398254
6.495743989944458,5.856804834326028
6.495743989944458,5.812619552227298
6.495743989944458,5.828045451916961
6.496814012527466,5.942608502476918
6.496814012527466,5.88897485976985
6.496814012527466,5.830362256404326
6.497813940048218,5.816114829699879
6.497813940048218,5.797080514273599
6.497813940048218,5.823522889801269
6.498814105987549,5.85991792440101
6.498814105987549,5.848563551726133
6.498814105987549,5.84284352531853
6.4998209476470965,5.861645155072381
6.4998209476470965,5.911958523680102
6.4998209476470965,5.863528566471984
6.5018200874328596,5.825012779737466
6.5018200874328596,5.775340021974212
6.5018200874328596,5.799685527862912
6.502814054489136,5.841695816226219
6.502814054489136,5.791870082306906
6.502814054489136,5.7885057537732045
6.50382399559021,5.7867539322269135
6.50382399559021,5.852172844503557
6.50382399559021,5.892298405906051
6.504812955856323,5.865766302357409
6.504812955856323,5.827359133753545
6.504812955856323,5.80252390177143
6.505811929702761,5.960462422174675
6.505811929702761,5.8734316390061485
6.505811929702761,5.89656716590528
6.50681209564209,5.815509975134448
6.50681209564209,5.789594633666802
6.50681209564209,5.945793341236339
6.5078229904174805,5.858034513001408
6.5078229904174805,5.817829107153184
6.5078229904174805,5.793429730719558
6.508814096450806,5.9526902214769
6.508814096450806,5.911020798396268
6.508814096450806,5.835257965650842
6.509814023971558,5.816741003103376
6.509814023971558,5.939861745600339
6.509814023971558,5.91463906397579
6.51081395149231,5.830935166444997
6.51081395149231,5.82094965207502
6.51081395149231,5.8181148200620685
6.511821985244753,5.897651390736137
6.511821985244753,5.896206533472119
6.511821985244753,5.860493667958133
6.512814998626707,5.820520779120646
6.512814998626707,5.899819435609785
6.512814998626707,5.906039105418379
6.5138139724731445,5.852971660016578
6.5138139724731445,5.8252699550878
6.5138139724731445,5.769421109697566
6.51481294631958,5.899529674820255
6.51481294631958,5.867284088937721
6.51481294631958,5.832021921201258
6.515823125839232,5.76869967616955
6.515823125839232,5.9154315040767935
6.515823125839232,5.904085362092562
6.516814947128296,5.828532850479
6.516814947128296,5.799308535245475
6.516814947128296,5.804039833073111
6.5177419185638445,5.907983808477419
6.5177419185638445,5.850080764856686
6.5177419185638445,5.836261030474759
6.518741130828856,5.787748732627846
6.518741130828856,5.923688269820159
6.518741130828856,5.910082870718402
6.519742965698242,5.801913919890515
6.519742965698242,5.945355259353496
6.519742965698242,5.91615792999094
6.5207359790802,5.880369706432276
6.5207359790802,5.842064881744059
6.5207359790802,5.840465699030436
6.521739959716797,5.917306279997685
6.521739959716797,5.878492839106382
6.521739959716797,5.779506033269724
6.524753093719482,5.812011729216061
6.524753093719482,5.830707439426358
6.524753093719482,5.824840879739393
6.5257580280303955,5.815652764124212
6.5257580280303955,5.784195435532682
6.5257580280303955,5.852396726035583
6.526742935180664,5.839725611519112
6.526742935180664,5.800062048227607
6.526742935180664,5.799543109928873
6.527745008468628,5.958683041307658
6.527745008468628,5.87943309431562
6.527745008468628,5.850368096917829
6.5287370681762695,5.92872909558781
6.5287370681762695,5.926855736425144
6.5287370681762695,5.859473197247443
6.529739141464232,5.829734834904296
6.529739141464232,5.782775304072939
6.529739141464232,5.849712610111992
6.530738115310667,5.892879647834384
6.530738115310667,5.872998920565161
6.530738115310667,5.858609986699822
6.5317471027374285,5.818543389425395
6.5317471027374285,5.74360969756549
6.5317471027374285,5.761222431041463
6.532737970352173,5.845734690337133
6.532737970352173,5.861278754409299
6.532737970352173,5.78414888490526
6.533738136291504,5.834086171668692
6.533738136291504,5.831937759016173
6.533738136291504,5.801486564891382
6.534739017486572,5.760980266581855
6.534739017486572,5.867216792921993
6.534739017486572,5.960552689913068
6.5357460975646955,5.79518678077835
6.5357460975646955,5.805270658648008
6.5357460975646955,5.789643208234546
6.536746025085449,5.905894090094258
6.536746025085449,5.9164602729428095
6.536746025085449,5.851454345689008
6.537738084793091,5.908138167659361
6.537738084793091,5.880010726883712
6.537738084793091,5.8823953333718855
6.53874397277832,5.839438886640067
6.53874397277832,5.823696678810308
6.53874397277832,5.816312534937066
6.539823055267334,5.90893182212456
6.539823055267334,5.857300699705084
6.539823055267334,5.789785390042215
6.54081392288208,5.93640883594518
6.54081392288208,5.931932790724571
6.54081392288208,5.847046406060256
6.5418150424957275,5.829964113610519
6.5418150424957275,5.815312775882342
6.5418150424957275,5.764111335993371
6.5428149700164795,5.82180739798377
6.5428149700164795,5.864170627807012
6.5428149700164795,5.828618092098923
6.5438220500946045,5.84376458682704
6.5438220500946045,5.976450201430251
6.5438220500946045,5.8703198644923775
6.544811010360718,5.837204928776576
6.544811010360718,5.779409153992945
6.544811010360718,5.808730685826636
6.5458149909973145,5.841408888953141
6.5458149909973145,5.8781297442124965
6.5458149909973145,5.822665143892519
6.548828125,5.8967119451030285
6.548828125,5.932432940110642
6.548828125,5.879070336745119
6.5498170852661115,5.866630524875191
6.5498170852661115,5.893311624163921
6.5498170852661115,5.861501219183099
6.5508129596710205,5.834287283872087
6.5508129596710205,5.811620501551688
6.5508129596710205,5.885576360377032
6.551823139190674,5.884202509686001
6.551823139190674,5.822005845332408
6.551823139190674,5.849937098826115
6.552815914154053,5.8383515584340495
6.552815914154053,5.929457208118893
6.552815914154053,5.889119470305905
6.553815126419067,5.785569353688391
6.553815126419067,5.815081608165154
6.553815126419067,5.919050511767766
6.554816007614136,5.862730931590818
6.554816007614136,5.8197744173943216
6.554816007614136,5.796182761811138
6.5558249950408936,5.891071763141156
6.5558249950408936,5.937283380558608
6.5558249950408936,5.880010726883712
6.556815147399902,5.820719530060333
6.556815147399902,5.862652706297346
6.556815147399902,5.945501286647778
6.557814121246338,5.838697045047129
6.557814121246338,5.817400537789858
6.557814121246338,5.799308535245475
6.558817148208618,5.962860825189384
6.558817148208618,5.93503498525415
6.558817148208618,5.877113591241159
6.559790134429932,5.790259700456833
6.559790134429932,5.796084060988068
6.559790134429932,5.912763006226026
6.560739040374756,5.804946726999365
6.560739040374756,5.831280214537674
6.560739040374756,5.794333082750246
6.561739921569824,5.811155804853604
6.561739921569824,5.817400537789858
6.561739921569824,5.793812862622642
6.562740087509155,5.932495614795968
6.562740087509155,5.937636895468303
6.562740087509155,5.858674685325469
6.563745021820068,5.865190154012221
6.563745021820068,5.817829107153184
6.563745021820068,5.804000231307466
6.5647411346435565,5.895049817845371
6.5647411346435565,5.873864357447136
6.5647411346435565,5.821005377898572
6.56574010848999,5.841756568168237
6.56574010848999,5.89758062028952
6.56574010848999,5.910808621985775
6.56674098968506,5.829190732280885
6.56674098968506,5.82498390485553
6.56674098968506,5.784763488116579
6.567745923995972,5.894253599722432
6.567745923995972,5.808873339887046
6.567745923995972,5.805322808843655
6.568742990493774,5.864104579887816
6.568742990493774,5.92874795196515
6.568742990493774,5.856789317450222
6.571757078170776,5.836033235991442
6.571757078170776,5.803236497426705
6.571757078170776,5.813850613928564
6.5727450847625715,5.8585949083444175
6.5727450847625715,5.834027578596349
6.5727450847625715,5.782821517376974
6.573745012283323,5.8528279265213285
6.573745012283323,5.827874631353727
6.573745012283323,5.823522889801269
6.574738025665283,5.836201627826289
6.574738025665283,5.783485369802811
6.574738025665283,5.9414055398138
6.575746059417725,5.833942944158523
6.575746059417725,5.780975784999711
6.575746059417725,5.832797124077181
6.576744079589844,5.889987133522236
6.576744079589844,5.829162464581045
6.576744079589844,5.789785390042215
6.577744007110596,5.865190154012221
6.577744007110596,5.89504856974884
6.577744007110596,5.887817469496329
6.578738927841188,5.8476828003623815
6.578738927841188,5.789216662811543
6.578738927841188,5.790211935465218
6.5797460079193115,5.84472997262862
6.5797460079193115,5.855782946857111
6.5797460079193115,5.837550685248367
6.580734968185425,5.937574895429751
6.580734968185425,5.927146846508221
6.580734968185425,5.914427224888684
6.581737041473389,5.7818734362651565
6.581737041473389,5.909937720464928
6.581737041473389,5.931704658917868
6.582813024520874,5.86148735519189
6.582813024520874,5.824840879739393
6.582813024520874,5.825985080668478
6.583816051483154,5.953479693132096
6.583816051483154,5.907489258659575
6.583816051483154,5.846390716860387
6.584814071655272,5.795137531563831
6.584814071655272,5.755060544729082
6.584814071655272,5.920940096185353
6.585813999176024,5.932932684708649
6.585813999176024,5.877766177065865
6.585813999176024,5.874797967385648
6.586815118789673,5.8477643988897245
6.586815118789673,5.800682453401184
6.586815118789673,5.833571314982942
6.587824106216431,5.8270160758688485
6.587824106216431,5.891071763141156
6.587824106216431,5.841243060776037
6.58881402015686,5.811388423061355
6.58881402015686,5.815135411245398
6.58881402015686,5.827817218913242
6.589821100234984,5.925142470941999
6.589821100234984,5.8454476281347
6.589821100234984,5.86829258466817
6.59081506729126,5.810389608512115
6.59081506729126,5.799166151043775
6.59081506729126,5.831767613099713
6.591824054718018,5.804610044526686
6.591824054718018,5.93503498525415
6.591824054718018,5.885069363326202
6.592816114425659,5.867649106574916
6.592816114425659,5.8400958914011465
6.592816114425659,5.839725611519112
6.595757961273192,5.811441112974422
6.595757961273192,5.809158648007865
6.595757961273192,5.803287804313885
6.5967419147491455,5.8110652672565
6.5967419147491455,5.953830307060661
6.5967419147491455,5.899894253937046
6.597739934921265,5.773345833574278
6.597739934921265,5.779976666859423
6.597739934921265,5.764111335993371
6.598741054534912,5.88897485976985
6.598741054534912,5.867860372212263
6.598741054534912,5.836176497233948
6.599746942520142,5.853753541895566
6.599746942520142,5.933869195628289
6.599746942520142,5.878707106921877
6.6007399559021,5.793386114805606
6.6007399559021,5.842330287785039
6.6007399559021,5.804050694886178
6.601745128631592,5.823951762755643
6.601745128631592,5.857524007787352
6.601745128631592,5.80632067888741
6.602740049362184,5.895338060679659
6.602740049362184,5.886876944428383
6.602740049362184,5.880299543167757
6.603745937347412,5.841839279862757
6.603745937347412,5.774294454403517
6.603745937347412,5.819114815243163
6.604746103286743,5.851804757223539
6.604746103286743,5.801720464928007
6.604746103286743,5.845304097033484
6.605813026428224,5.9700220995007625
6.605813026428224,5.892734969833652
6.605813026428224,5.888395641781839
6.606815099716188,5.826557181133021
6.606815099716188,5.781401723240617
6.606815099716188,5.92267032903487
6.607824087142944,5.942900422136125
6.607824087142944,5.905314028797781
6.607824087142944,5.902642225177818
6.608816146850586,5.821751199907477
6.608816146850586,5.82303812236165
6.608816146850586,5.777609533722703
6.609813928604126,5.773814105900269
6.609813928604126,5.938281587925751
6.609813928604126,5.92129647834384
6.610818147659302,5.763403631527209
6.610818147659302,5.89750657780605
6.610818147659302,5.880802829661328
6.611688137054443,5.849506100734402
6.611688137054443,5.880877175735849
6.611688137054443,5.805089246130419
6.612680912017822,5.897216951945875
6.612680912017822,5.854552728464312
6.612680912017822,5.821751199907477
6.6136810779571515,5.813136837641435
6.6136810779571515,5.789548960080187
6.6136810779571515,5.796751893829873
6.6146810054779035,5.994012336398158
6.6146810054779035,5.939156537327242
6.6146810054779035,5.837264095298677
6.615682125091553,5.842413134408914
6.615682125091553,5.836404325449605
6.615682125091553,5.793337101717458
6.6176910400390625,5.817400537789858
6.6176910400390625,5.844504337014977
6.6176910400390625,5.952222151544942
6.618682146072388,5.918258139131441
6.618682146072388,5.896351278937529
6.618682146072388,5.826443705545597
6.61968207359314,5.798596614236975
6.61968207359314,5.795755912797086
6.61968207359314,5.793194818712774
6.620681047439575,5.811905944601862
6.620681047439575,5.801771468224137
6.620681047439575,5.930102440293761
6.621680021286011,5.891143511825594
6.621680021286011,5.86880194298271
6.621680021286011,5.816114829699879
6.6226890087127686,5.826586798126409
6.6226890087127686,5.844217342277222
6.6226890087127686,5.7594244299234765
6.623682022094728,5.817312293991789
6.623682022094728,5.765442683937625
6.623682022094728,5.87769672218046
6.62468194961548,5.905100233235029
6.62468194961548,5.898370631662138
6.62468194961548,5.83359779486883
6.625680923461914,5.7869432718441
6.625680923461914,5.818575671273541
6.625680923461914,5.792105871354498
6.6266820430755615,5.764734642148077
6.6266820430755615,5.93863422579464
6.6266820430755615,5.923171456658765
6.627681970596312,5.874365350141676
6.627681970596312,5.864037857321846
6.627681970596312,5.813279592898861
6.628680944442747,5.777609533722703
6.628680944442747,5.801150523333141
6.628680944442747,5.88731202413308
6.629679918289185,5.818202625339734
6.629679918289185,5.816455357659169
6.629679918289185,5.946436515738546
6.630681991577148,5.904733967501302
6.630681991577148,5.857524007787352
6.630681991577148,5.834768340754449
6.6316819190979,5.837288450047226
6.6316819190979,5.786090788180189
6.6316819190979,5.789310202586788
6.632681131362917,5.8390087993214985
6.632681131362917,5.765301075579716
6.632681131362917,5.892517058925577
6.633681058883669,5.906184120742498
6.633681058883669,5.889986087819734
6.633681058883669,5.847046406060256
6.634683132171631,5.944273868039091
6.634683132171631,5.836918271362209
6.634683132171631,5.815257690973227
6.635333061218262,5.784812062684324
6.635333061218262,5.812994082384009
6.635333061218262,5.7599074770138206
6.636821031570436,5.91622367431909
6.636821031570436,5.90654262803832
6.636821031570436,5.882176849014054
6.6378090381622314,5.782679537963338
6.6378090381622314,5.778608685595327
6.6378090381622314,5.8526841930260805
6.6388139724731445,5.81465324119586
6.6388139724731445,5.970276104011258
6.6388139724731445,5.902925509358316
6.641824007034302,5.87798540353515
6.641824007034302,5.831305614988724
6.641824007034302,5.800865552535709
6.642820119857788,5.93445209044122
6.642820119857788,5.8883235220416745
6.642820119857788,5.850879546637368
6.643821954727173,5.8639605765338585
6.643821954727173,5.87278539486112
6.643821954727173,5.817345284219049
6.6448140144348145,5.766150725727174
6.6448140144348145,5.780361080591376
6.6448140144348145,5.868013651959368
6.645816087722778,5.829132307870236
6.645816087722778,5.844012317122537
6.645816087722778,5.8932406175909335
6.646820068359377,5.899019372000232
6.646820068359377,5.845098633358392
6.646820068359377,5.825642427571852
6.647822141647341,5.87278539486112
6.647822141647341,5.7859012461689705
6.647822141647341,5.792390369899188
6.6488139629364,5.804467491663292
6.6488139629364,5.793948803947647
6.6488139629364,5.896562780701248
6.649812936782835,5.882539775246246
6.649812936782835,5.841634389637426
6.649812936782835,5.783722744270322
6.6508119106292725,5.8065539380096
6.6508119106292725,5.794802906763816
6.6508119106292725,5.828474932053433
6.651749134063721,5.77751926598431
6.651749134063721,5.7864697035409325
6.651749134063721,5.950906387941171
6.652738094329834,5.892587896836872
6.652738094329834,5.878925962335434
6.652738094329834,5.843273916228147
6.653741121292114,5.793572047456582
6.653741121292114,5.814082085236802
6.653741121292114,5.815367186144684
6.654744148254396,5.879647834383855
6.654744148254396,5.896417934038821
6.654744148254396,5.816400542608764
6.655748128890991,5.94485784228686
6.655748128890991,5.894610319204303
6.655748128890991,5.859773988511729
6.6567389965057355,5.81886151911178
6.6567389965057355,5.800631854893117
6.6567389965057355,5.986947300449121
6.657741069793699,5.831423408315504
6.657741069793699,5.8016687869851005
6.657741069793699,5.779318414001812
6.65873908996582,5.901407149328245
6.65873908996582,5.89432484242179
6.65873908996582,5.848069440428691
6.659748077392578,5.817114824880973
6.659748077392578,5.796979587116175
6.659748077392578,5.818718595192661
6.66074013710022,5.815312775882342
6.66074013710022,5.816741003103376
6.66074013710022,5.803041963029355
6.6617419719696045,5.91412393743133
6.6617419719696045,5.8549998843462685
6.6617419719696045,5.8065539380096
6.6647491455078125,5.814796030185624
6.6647491455078125,5.895983394051544
6.6647491455078125,5.92735575088186
6.665740966796877,5.820893251604696
6.665740966796877,5.816543399063205
6.665740966796877,5.945295822972686
6.666741132736206,5.835114670675997
6.666741132736206,5.839687325314674
6.666741132736206,5.795372308641262
6.667746067047119,5.823982729042579
6.667746067047119,5.831852989648992
6.667746067047119,5.847558125638506
6.668739080429075,5.812654195339155
6.668739080429075,5.96075521887469
6.668739080429075,5.884998323020876
6.669739007949827,5.803806573950925
6.669739007949827,5.786563850498276
6.669739007949827,5.784812062684324
6.670737981796265,5.877915341467646
6.670737981796265,5.807357138726652
6.670737981796265,5.836117735499914
6.6717469692230225,5.755303687426512
6.6717469692230225,5.879936583203223
6.6717469692230225,5.902200601399411
6.6727399826049805,5.842782368588446
6.6727399826049805,5.786374949401492
6.6727399826049805,5.864690814202279
6.673743009567261,5.838744540180034
6.673743009567261,5.835484984290368
6.673743009567261,5.795279848300854
6.6748149394989,5.889769964725612
6.6748149394989,5.915801075579715
6.6748149394989,5.894250698741303
6.675823926925659,5.773399333063475
6.675823926925659,5.787843183176237
6.675823926925659,5.870031587925751
6.676821947097778,5.8124230613543055
6.676821947097778,5.802575377320304
6.676821947097778,5.812387237610594
6.677814960479736,5.946582576765166
6.677814960479736,5.88593840956842
6.677814960479736,5.839152161761022
6.678816080093384,5.930685065247981
6.678816080093384,5.921151091963995
6.678816080093384,5.867725375392742
6.679825067520142,5.822466156826462
6.679825067520142,5.831709795871162
6.679825067520142,5.808820042791881
6.680817127227783,5.872854681084832
6.680817127227783,5.890203897530792
6.680817127227783,5.841243060776037
6.6818161010742205,5.807927620038936
6.6818161010742205,5.804661688737254
6.6818161010742205,5.942316582817711
6.682816028594971,5.8045191696062
6.682816028594971,5.786990294724262
6.682816028594971,5.919842614545386
6.6838250160217285,5.875382312689144
6.6838250160217285,5.907838691956282
6.6838250160217285,5.821894191291275
6.684819936752319,5.954853678752483
6.684819936752319,5.8766863374390415
6.684819936752319,5.835401260625687
6.685821056365969,5.784195435532682
6.685821056365969,5.799777144894851
6.685821056365969,5.80337901655776
6.687747955322266,5.81934574683398
6.687747955322266,5.833538425952698
6.687747955322266,5.817114824880973
6.68874192237854,5.891504076794079
6.68874192237854,5.83359779486883
6.68874192237854,5.815509975134448
6.6897411346435565,5.807732107403768
6.6897411346435565,5.796084060988068
6.6897411346435565,5.811245735268606
6.69074010848999,5.947809826712158
6.69074010848999,5.874372400200468
6.69074010848999,5.878418425567186
6.691748142242432,5.836058299119105
6.691748142242432,5.817829107153184
6.691748142242432,5.787653674897357
6.692739963531494,5.851373759131826
6.692739963531494,5.852109259045087
6.692739963531494,5.806411351413868
6.693742036819458,5.889914608994005
6.693742036819458,5.944505980261764
6.693742036819458,5.874735731220725
6.6947460174560565,5.814313016827619
6.6947460174560565,5.834684785751461
6.6947460174560565,5.831996183426821
6.695749998092651,5.922153279747105
6.695749998092651,5.897361764875964
6.695749998092651,5.81470714547312
6.696741104125977,5.919261069026003
6.696741104125977,5.939509377590165
6.696741104125977,5.869378361186609
6.6977410316467285,5.805893020297229
6.6977410316467285,5.828331772007942
6.6977410316467285,5.849793432795544
6.6987409591674805,5.847414493340272
6.6987409591674805,5.860781539736696
6.6987409591674805,5.863162840455676
6.699748992919922,5.803754727346323
6.699748992919922,5.852971660016578
6.699748992919922,5.799166151043775
6.700746059417725,5.903863875556585
6.700746059417725,5.90365041731722
6.700746059417725,5.899170020624917
6.701740980148315,5.846041216099
6.701740980148315,5.827960345226393
6.701740980148315,5.7917278667669
6.7027411460876465,5.826443705545597
6.7027411460876465,5.906832726151237
6.7027411460876465,5.900039100599473
6.703748941421509,5.842043427976638
6.703748941421509,5.794568264615741
6.703748941421509,5.7540714113610525
6.704741954803469,5.872202263921818
6.704741954803469,5.808925962335435
6.704741954803469,5.829848276759383
6.705742120742798,5.926710181383605
6.705742120742798,5.901627826288094
6.705742120742798,5.833714508760771
6.706741094589232,5.745302521251375
6.706741094589232,5.7763773588542575
6.706741094589232,5.860493667958133
6.707747936248779,5.84647201179668
6.707747936248779,5.846534281693942
6.707747936248779,5.793812862622642
6.710748910903931,5.926791881107963
6.710748910903931,5.916368993234258
6.710748910903931,5.866419664025907
6.711749076843262,5.811763223076776
6.711749076843262,5.803287804313885
6.711749076843262,5.816114829699879
6.71274209022522,5.911389222999673
6.71274209022522,5.910092484434935
6.71274209022522,5.874372400200468
6.713746070861816,5.856214248539873
6.713746070861816,5.848419919427901
6.713746070861816,5.827445353611288
6.714740991592407,5.914058058173828
6.714740991592407,5.852029144740648
6.714740991592407,5.866774561961488
6.715749025344849,5.748332427379093
6.715749025344849,5.836715000289135
6.715749025344849,5.903505435725439
6.71674108505249,5.834828080726306
6.71674108505249,5.810014572370324
6.71674108505249,5.791681181210124
6.717740058898926,5.945089819580177
6.717740058898926,5.852396726035583
6.717740058898926,5.881021583877871
6.718739986419678,5.842208379112936
6.718739986419678,5.828246597852697
6.718739986419678,5.77031457815301
6.7197489738464355,5.876830678116388
6.7197489738464355,5.954034219048169
6.7197489738464355,5.875526585901811
6.720739126205444,5.915443748915746
6.720739126205444,5.80048940322674
6.720739126205444,5.820433682222095
6.7217419147491455,5.808160069584997
6.7217419147491455,5.90574907477014
6.7217419147491455,5.894253599722432
6.72274112701416,5.905023998149541
6.72274112701416,5.837204928776576
6.72274112701416,5.815045818153781
6.7237420082092285,5.804610044526686
6.7237420082092285,5.756434395420113
6.7237420082092285,5.856070481312286
6.724739074707031,5.929457208118893
6.724739074707031,5.878274084889841
6.724739074707031,5.884924887719502
6.7257399559021,5.858832417741282
6.7257399559021,5.842126207135835
6.7257399559021,5.804661688737254
6.726741075515749,5.824497956784057
6.726741075515749,5.830564245648529
6.726741075515749,5.88586537905511
6.7278270721435565,5.911756838026947
6.7278270721435565,5.893890606025561
6.7278270721435565,5.89475907881802
6.728814125061035,5.8836246072592
6.728814125061035,5.858530850633204
6.728814125061035,5.809676169548372
6.729816913604736,5.853259127007075
6.729816913604736,5.747099645328554
6.729816913604736,5.829848276759383
6.730816125869753,5.926937402417163
6.730816125869753,5.893241427167062
6.730816125869753,5.841839279862757
6.731825113296509,5.789501026426879
6.731825113296509,5.879792208793539
6.731825113296509,5.876825044815822
6.734822034835815,5.788601418685788
6.734822034835815,5.801720464928007
6.734822034835815,5.790211935465218
6.735827922821043,5.806748337477591
6.735827922821043,5.816971968426532
6.735827922821043,5.79722286474296
6.73681902885437,5.880806472753909
6.73681902885437,5.836631613947841
6.73681902885437,5.853035043081016
6.737746953964232,5.824182053432025
6.737746953964232,5.905900532970952
6.737746953964232,5.892517058925577
6.7387471199035645,5.812994082384009
6.7387471199035645,5.810014572370324
6.7387471199035645,5.793150022166965
6.739748001098633,5.9197772750053
6.739748001098633,5.9012682395574325
6.739748001098633,5.845529327859056
6.740741014480591,5.844360839646099
6.740741014480591,5.817509020991152
6.740741014480591,5.756818640490373
6.7417409420013445,5.807266870988262
6.7417409420013445,5.934680964359375
6.7417409420013445,5.921361548025213
6.742746114730837,5.8374915861909455
6.742746114730837,5.857588301624936
6.742746114730837,5.831937759016173
6.743750095367432,5.837145087607704
6.743750095367432,5.839665702885562
6.743750095367432,5.822808101543977
6.744740962982178,5.786185474854952
6.744740962982178,5.873575878486479
6.744740962982178,5.917029641087916
6.74574613571167,5.907045745870199
6.74574613571167,5.891288189826327
6.74574613571167,5.8252699550878
6.746740102767944,5.805555831839474
6.746740102767944,5.765626626380617
6.746740102767944,5.827073016056596
6.747749090194702,5.87805971587733
6.747749090194702,5.8944695878872
6.747749090194702,5.89410888798936
6.748740911483765,5.8054132452437415
6.748740911483765,5.784290931783574
6.748740911483765,5.800682453401184
6.7497429847717285,5.800255199599068
6.7497429847717285,5.840729148595772
6.7497429847717285,5.786611817883923
6.750741004943848,5.931787168218355
6.750741004943848,5.919551841785695
6.750741004943848,5.853402860502324
6.751745939254761,5.850430771603154
6.751745939254761,5.81914736695002
6.751745939254761,5.765201902503904
6.752737998962402,5.777280980743654
6.752737998962402,5.804661688737254
6.752737998962402,5.790163495826827
6.753754138946531,5.858034513001408
6.753754138946531,5.926355317180362
6.753754138946531,5.882975192274332
6.754760980606081,5.858034513001408
6.754760980606081,5.846677846527497
6.754760980606081,5.84472997262862
6.757827997207642,5.806644037086296
6.757827997207642,5.8531153935118265
6.757827997207642,5.793812862622642
6.758819103240969,5.799777144894851
6.758819103240969,5.795706798511922
6.758819103240969,5.925999980724378
6.759828090667725,5.888757454846855
6.759828090667725,5.88731202413308
6.759828090667725,5.833799716648356
6.760817050933838,5.824641015632532
6.760817050933838,5.756677268258834
6.760817050933838,5.806035573160622
6.761821985244753,5.882539775246246
6.761821985244753,5.856595828755374
6.761821985244753,5.8208066944235615
6.762817144393919,5.820663736772104
6.762817144393919,5.879503459974171
6.762817144393919,5.926191040690839
6.7638280391693115,5.776525882341602
6.7638280391693115,5.818718595192661
6.7638280391693115,5.833741056111337
6.764816045761108,5.8749494930511394
6.764816045761108,5.848769588850981
6.764816045761108,5.821465217139885
6.76581597328186,5.867725375392742
6.76581597328186,5.904588952177182
6.76581597328186,5.8932406175909335
6.766762971878052,5.806268764818136
6.766762971878052,5.832965246053317
6.766762971878052,5.845098633358392
6.767764091491699,5.857315170878391
6.767764091491699,5.826872983288036
6.767764091491699,5.814971978064342
6.768760919570925,5.823782662541686
6.768760919570925,5.801720464928007
6.768760919570925,5.816883825825479
6.769747018814089,5.90039251431215
6.769747018814089,5.929311585612676
6.769747018814089,5.854489041808825
6.7707431316375715,5.883770263497755
6.7707431316375715,5.816257686154321
6.7707431316375715,5.793906233736195
6.771749973297119,5.808873339887046
6.771749973297119,5.806590874920489
6.771749973297119,5.733291649800497
6.772742986679075,5.840465699030436
6.772742986679075,5.977486661269492
6.772742986679075,5.903428829584226
6.773742914199827,5.83851853351067
6.773742914199827,5.879070336745119
6.773742914199827,5.822266427648952
6.774739980697632,5.806876183041309
6.774739980697632,5.769421109697566
6.774739980697632,5.809015993947456
6.775749921798706,5.785995258196959
6.775749921798706,5.822838528113495
6.775749921798706,5.946377450413463
6.776741027832031,5.793714364193605
6.776741027832031,5.791821372809808
6.776741027832031,5.929457208118893
6.777817964553831,5.908776518437133
6.777817964553831,5.893456369629331
6.777817964553831,5.849712610111992
6.7788209915161115,5.927210162107983
6.7788209915161115,5.88731202413308
6.7788209915161115,5.839543861678136
6.781832933425903,5.820091906166272
6.781832933425903,5.778654561575975
6.781832933425903,5.747550106979705
6.782824993133543,5.886444563310782
6.782824993133543,5.89504856974884
6.782824993133543,5.797264422984252
6.783826112747192,5.854345274581238
6.783826112747192,5.850528190597352
6.783826112747192,5.796745619614874
6.784816026687622,5.810050564775729
6.784816026687622,5.941526976233158
6.784816026687622,5.914625166252241
6.785815954208374,5.815400547427668
6.785815954208374,5.821608208523681
6.785815954208374,5.911098922492724
6.786813974380491,5.8489314366121175
6.786813974380491,5.850224430887258
6.786813974380491,5.846409067252646
6.787755012512209,5.894320693344129
6.787755012512209,5.936531689122766
6.787755012512209,5.886878293721932
6.788741111755373,5.818059735152953
6.788741111755373,5.84157228840186
6.788741111755373,5.820893251604696
6.789742946624756,5.80712428439253
6.789742946624756,5.787652662927197
6.789742946624756,5.799492241562097
6.790744066238403,5.915206441912913
6.790744066238403,5.854280879546638
6.790744066238403,5.876034493725785
6.791749954223633,5.864114530927736
6.791749954223633,5.802096344378265
6.791749954223633,5.776997224310415
6.792742967605591,5.8054132452437415
6.792742967605591,5.777848493610132
6.792742967605591,5.784906445768038
6.7937469482421875,5.935741610285473
6.7937469482421875,5.876611721505811
6.7937469482421875,5.884998795273618
6.79474401473999,5.936470566125022
6.79474401473999,5.908195917423235
6.79474401473999,5.868013651959368
6.795750141143801,5.851023246400278
6.795750141143801,5.8214082769521385
6.795750141143801,5.783012509878757
6.7967419624328596,5.865766302357409
6.7967419624328596,5.81937711790898
6.7967419624328596,5.806644037086296
6.797743082046509,5.806268764818136
6.797743082046509,5.795891314404673
6.797743082046509,5.93407671697604
6.798818111419678,5.817861051677944
6.798818111419678,5.766391136105168
6.798818111419678,5.899239914030726
6.799826145172119,5.922862805759556
6.799826145172119,5.841490892268547
6.799826145172119,5.822323165442666
6.800817966461182,5.790163495826827
6.800817966461182,5.832797124077181
6.800817966461182,5.927709738044296
6.8018200397491455,5.806876183041309
6.8018200397491455,5.809533481755624
6.8018200397491455,5.815741244048652
6.8048341274261475,5.891143511825594
6.8048341274261475,5.869462354709998
6.8048341274261475,5.813082562308448
6.805819034576416,5.895693700726691
6.805819034576416,5.809105418377379
6.805819034576416,5.769039495749726
6.806818008422852,5.809336957150292
6.806818008422852,5.946290454711926
6.806818008422852,5.906397578981862
6.807825088500977,5.787843183176237
6.807825088500977,5.801344113225005
6.807825088500977,5.774347110584246
6.808817148208618,5.859054309065326
6.808817148208618,5.793052535708091
6.808817148208618,5.836774942655024
6.809823036193848,5.778796473524934
6.809823036193848,5.968609726478922
6.809823036193848,5.864037857321846
6.810816049575806,5.821465217139885
6.810816049575806,5.7978846932284736
6.810816049575806,5.780595925133484
6.81182599067688,5.879503459974171
6.81182599067688,5.82775913182598
6.81182599067688,5.822037182675071
6.812824010849001,5.925773231943562
6.812824010849001,5.86852189710673
6.812824010849001,5.869675273231945
6.813822984695436,5.79991959656123
6.813822984695436,5.736460836754757
6.813822984695436,5.822609148210259
6.8148181438446045,5.863528566471984
6.8148181438446045,5.804376650475145
6.8148181438446045,5.79234112068467
6.815827131271362,5.941586783669694
6.815827131271362,5.869963617263249
6.815827131271362,5.843499855432834
6.816817045211792,5.78741673895025
6.816817045211792,5.79295936698857
6.816817045211792,5.790256630814009
6.817816972732544,5.846184814664894
6.817816972732544,5.838948722026254
6.817816972732544,5.809871918309915
6.818818092346191,5.926646359798763
6.818818092346191,5.864690814202279
6.818818092346191,5.870251961294551
6.819756984710692,5.82515587231828
6.819756984710692,5.817773954779391
6.819756984710692,5.825928545268801
6.8207409381866455,5.85991792440101
6.8207409381866455,5.839605119605235
6.8207409381866455,5.806268764818136
6.821742057800291,5.855797991480175
6.821742057800291,5.851166946163189
6.821742057800291,5.796133748722991
6.8227429389953596,5.795087607702539
6.8227429389953596,5.827530966286938
6.8227429389953596,5.979491036835714
6.823750019073486,5.834338354632897
6.823750019073486,5.813653718267508
6.823750019073486,5.7609394841843535
6.8247411251068115,5.949795919350797
6.8247411251068115,5.912103741398254
6.8247411251068115,5.826729890707222
6.825747966766356,5.903573844908346
6.825747966766356,5.944419861601033
6.825747966766356,5.901627826288094
6.827754974365234,5.819663033211897
6.827754974365234,5.841408888953141
6.827754974365234,5.797365215212321
6.828745126724243,5.781543702654254
6.828745126724243,5.965406166271517
6.828745126724243,5.946290454711926
6.829741954803469,5.8374915861909455
6.829741954803469,5.881457473158697
6.829741954803469,5.952514543456891
6.830740928649902,5.857236338402822
6.830740928649902,5.874447117330711
6.830740928649902,5.803897280209717
6.83174204826355,5.810621450876077
6.83174204826355,5.951725746448467
6.83174204826355,5.902207482796507
6.832744121551514,5.876323107615799
6.832744121551514,5.822379228589602
6.832744121551514,5.8184327473544215
6.83374810218811,5.854920343491587
6.83374810218811,5.851103124578346
6.83374810218811,5.790590142446847
6.834742069244385,5.802575377320304
6.834742069244385,5.875457265945759
6.834742069244385,5.928583473081595
6.835751056671144,5.7729206037124845
6.835751056671144,5.822552477881223
6.835751056671144,5.921506968137396
6.836741924285889,5.867428159756356
6.836741924285889,5.858544613427399
6.836741924285889,5.832080986526341
6.837743043899536,5.955204056554675
6.837743043899536,5.912750795119413
6.837743043899536,5.879577502457644
6.838742971420288,5.810764172401164
6.838742971420288,5.81081767189036
6.838742971420288,5.886009888394149
6.8397510051727295,5.849712610111992
6.8397510051727295,5.869675273231945
6.8397510051727295,5.800774306559495
6.840748071670532,5.893385329324004
6.840748071670532,5.913331800921375
6.840748071670532,5.856373330249234
6.841820001602173,5.7807378708147805
6.841820001602173,5.798922434896586
6.841820001602173,5.766957704466162
6.842818975448608,5.80219882322327
6.842818975448608,5.813368140287978
6.842818975448608,5.820147834383856
6.84382700920105,5.928583473081595
6.84382700920105,5.878925962335434
6.84382700920105,5.8483387931533
6.8448240756988525,5.797599924825074
6.8448240756988525,5.754777935195359
6.8448240756988525,5.833538425952698
6.8458170890808105,5.83150807648567
6.8458170890808105,5.825928545268801
6.8458170890808105,5.805089246130419
6.846818923950195,5.892445613832186
6.846818923950195,5.888902099115249
6.846818923950195,5.834828080726306
6.847826957702637,5.817345284219049
6.847826957702637,5.77453381907901
6.847826957702637,5.87277908691378
6.850832939147949,5.901627826288094
6.850832939147949,5.799064886562965
6.850832939147949,5.808302723645407
6.8528270721435565,5.855143685306194
6.8528270721435565,5.857524007787352
6.8528270721435565,5.846103587193277
6.853819131851196,5.824641015632532
6.853819131851196,5.806411351413868
6.853819131851196,5.792438944466933
6.854819059371948,5.89490382428343
6.854819059371948,5.87885546174753
6.854819059371948,5.904733967501302
6.85582709312439,5.850942761040113
6.85582709312439,5.81156652980975
6.85582709312439,5.816400542608764
6.856817007064819,5.831137020759845
6.856817007064819,5.941988974344149
6.856817007064819,5.845098633358392
6.857816934585571,5.807837217371191
6.857816934585571,5.793052535708091
6.857816934585571,5.8270160758688485
6.858817100524902,5.888541028161685
6.858817100524902,5.880080957612908
6.858817100524902,5.824068780238634
6.85982608795166,5.816455357659169
6.85982608795166,5.8165094980628
6.85982608795166,5.801293008731858
6.860819101333618,5.843643352801712
6.860819101333618,5.944943859750574
6.860819101333618,5.8615791746178605
6.861819982528688,5.825499368723378
6.861819982528688,5.806178126024016
6.861819982528688,5.784669982073671
6.862817049026489,5.809871918309915
6.862817049026489,5.946436515738546
6.862817049026489,5.8734316390061485
6.863754987716677,5.814564390215694
6.863754987716677,5.845098633358392
6.863754987716677,5.869743311359125
6.864742994308472,5.808925962335435
6.864742994308472,5.835628312997553
6.864742994308472,5.862442992347578
6.865741968154907,5.929539582490025
6.865741968154907,5.902780527766534
6.865741968154907,5.87082864935716
6.8667430877685565,5.832165182443764
6.8667430877685565,5.826300612964783
6.8667430877685565,5.768374125368647
6.867749929428101,5.830336012644808
6.867749929428101,5.826557181133021
6.867749929428101,5.791963622082152
6.868741035461426,5.904443936853063
6.868741035461426,5.90928985716764
6.868741035461426,5.864968600011566
6.86974310874939,5.808925962335435
6.86974310874939,5.805128072052276
6.86974310874939,5.825213251026429
6.8707480430603045,5.831937759016173
6.8707480430603045,5.838435349563408
6.8707480430603045,5.827931369147441
6.871748924255373,5.928602396923611
6.871748924255373,5.914058058173828
6.871748924255373,5.86699594730045
6.872741937637327,5.799685527862912
6.872741937637327,5.791065026311226
6.872741937637327,5.901262201468803
6.87474799156189,5.8586885155843405
6.87474799156189,5.793906233736195
6.87474799156189,5.771405043466529
6.875754117965698,5.798831020258679
6.875754117965698,5.779222209371808
6.875754117965698,5.894253599722432
6.876749038696287,5.859473197247443
6.876749038696287,5.866928583820044
6.876749038696287,5.823839703926444
6.877747058868408,5.922799254033424
6.877747058868408,5.939363518957577
6.877747058868408,5.912763006226026
6.878742933273315,5.812334109177124
6.878742933273315,5.815706432275102
6.878742933273315,5.8426388712195685
6.8797519207000715,5.84378685017059
6.8797519207000715,5.83090865282677
6.8797519207000715,5.795514659110623
6.880743980407717,5.911020798396268
6.880743980407717,5.869599173075812
6.880743980407717,5.818400532970952
6.881744146347046,5.782253599722431
6.881744146347046,5.908776518437133
6.881744146347046,5.947166820871644
6.882745981216431,5.823553653694172
6.882745981216431,5.802575377320304
6.882745981216431,5.785331540700477
6.883278131484984,5.912037086296961
6.883278131484984,5.954999874708458
6.883278131484984,5.842495373850691
6.883749008178713,5.761888577266332
6.883749008178713,5.9283112868405325
6.883749008178713,5.89974394263575
6.884742975234984,5.848563551726133
6.884742975234984,5.840239287573008
6.884742975234984,5.814455839549722
6.885819911956789,5.830564245648529
6.885819911956789,5.811103047475857
6.885819911956789,5.908776518437133
6.886821031570436,5.85384947666686
6.886821031570436,5.8426388712195685
6.886821031570436,5.800916758225872
6.887830018997192,5.814136124443417
6.887830018997192,5.8036121744829305
6.887830018997192,5.775481866458492
6.888818025588989,5.970608502476919
6.888818025588989,5.910585246438829
6.888818025588989,5.866275593207272
6.889826059341431,5.848195194587405
6.889826059341431,5.818146899516182
6.889826059341431,5.8028089400335405
6.890828132629396,5.828904412189904
6.890828132629396,5.831137020759845
6.890828132629396,5.798076967559128
6.891830921173096,5.838088344995086
6.891830921173096,5.935388533896182
6.891830921173096,5.892879647834384
6.892827033996582,5.890130765820468
6.892827033996582,5.840465699030436
6.892827033996582,5.785285259931765
6.89382004737854,5.787701035100909
6.89382004737854,5.733889589236495
6.89382004737854,5.831735398716244
6.8967530727386475,5.909502269704505
6.8967530727386475,5.9080613253917775
6.8967530727386475,5.860427417644905
6.897745132446287,5.764494029376048
6.897745132446287,5.94544181653463
6.897745132446287,5.91181330596195
6.898744106292725,5.813422348156287
6.898744106292725,5.7740634216156845
6.898744106292725,5.842495373850691
6.8997509479522705,5.904153906204823
6.8997509479522705,5.844586441527403
6.8997509479522705,5.860139478401666
6.9007439613342285,5.780645106883324
6.9007439613342285,5.884348435783266
6.9007439613342285,5.92519114670676
6.90174412727356,5.808302723645407
6.90174412727356,5.837348257483762
6.90174412727356,5.8346250120472645
6.902743101119995,5.886516480656915
6.902743101119995,5.887528754409299
6.902743101119995,5.841982743499297
6.9037511348724365,5.777422858960273
6.9037511348724365,5.873869889550686
6.9037511348724365,5.939569960870488
6.904742956161501,5.814313016827619
6.904742956161501,5.782491277780991
6.904742956161501,5.762370409992482
6.90574312210083,5.875964634052315
6.90574312210083,5.841121961680064
6.90574312210083,5.813565103413714
6.906744003295898,5.773682954567359
6.906744003295898,5.905314028797781
6.906744003295898,5.9232993696871565
6.907750129699709,5.8122258283698605
6.907750129699709,5.7859012461689705
6.907750129699709,5.775907399911334
6.9087419509887695,5.915576789259623
6.9087419509887695,5.8706910888798935
6.9087419509887695,5.862232536286359
6.909744024276732,5.800112781665028
6.909744024276732,5.846983596445575
6.909744024276732,5.956342286859808
6.910747051239014,5.839378910541838
6.910747051239014,5.824869687156653
6.910747051239014,5.74853853196862
6.91175103187561,5.882035375585498
6.91175103187561,5.867937315676864
6.91175103187561,5.828416338981091
6.912748098373411,5.8215770735750505
6.912748098373411,5.959730430424643
6.912748098373411,5.852540459530832
6.913743019104004,5.750476758418629
6.913743019104004,5.814796030185624
6.913743019104004,5.812654195339155
6.914741039276125,5.88897485976985
6.914741039276125,5.874014196495692
6.914741039276125,5.864181894408143
6.915750026702881,5.9144938125253
6.915750026702881,5.905159669615837
6.915750026702881,5.884348435783266
6.916743993759155,5.833395130977853
6.916743993759155,5.7864697035409325
6.916743993759155,5.865766302357409
6.917743921279907,5.838148624684362
6.917743921279907,5.870327589197941
6.917743921279907,5.824354897935583
6.919836044311523,5.938196649896878
6.919836044311523,5.881528682125716
6.919836044311523,5.825813450529117
6.920820951461792,5.851741745214827
6.920820951461792,5.920989648990922
6.920820951461792,5.865699309932729
6.921818971633911,5.812048666126949
6.921818971633911,5.844093679523507
6.921818971633911,5.7831545567570695
6.922819137573242,5.778654561575975
6.922819137573242,5.839830788951214
6.922819137573242,5.912103741398254
6.923828125,5.76857085236801
6.923828125,5.879577502457644
6.923828125,5.933224064650437
6.924823999404907,5.840978498043524
6.924823999404907,5.798311845833574
6.924823999404907,5.807018837101719
6.925815105438232,5.789879064746815
6.925815105438232,5.868081420227839
6.925815105438232,5.967823088340177
6.926815032958984,5.821005377898572
6.926815032958984,5.910294878467203
6.926815032958984,5.893745860560151
6.927824020385742,5.8852873416989535
6.927824020385742,5.796318467009773
6.927824020385742,5.815312775882342
6.9288201332092285,5.894755132134391
6.9288201332092285,5.829991470537212
6.9288201332092285,5.825499368723378
6.929819107055664,5.826242829468573
6.929819107055664,5.772167799109467
6.929819107055664,5.832367441546677
6.930751085281372,5.843069363326202
6.930751085281372,5.794617648759614
6.930751085281372,5.9281466055629455
6.93174409866333,5.894974594730045
6.93174409866333,5.863162840455676
6.93174409866333,5.833538425952698
6.932749032974243,5.808445377705816
6.932749032974243,5.81081767189036
6.932749032974243,5.782302275487192
6.933743000030518,5.824211839087109
6.933743000030518,5.839522306713699
6.933743000030518,5.795613629792402
6.934744119644163,5.813796507257272
6.934744119644163,5.915510572678733
6.934744119644163,5.889986087819734
6.935745000839232,5.797834094720408
6.935745000839232,5.764352454750477
6.935745000839232,5.7735855693055
6.9367430210113525,5.857524007787352
6.9367430210113525,5.818146899516182
6.9367430210113525,5.8271015873474825
6.937741994857788,5.813904045953084
6.937741994857788,5.945063204764935
6.937741994857788,5.897216951945875
6.938744068145752,5.838865436881976
6.938744068145752,5.792625686694039
6.938744068145752,5.822323165442666
6.939749002456663,5.851023246400278
6.939749002456663,5.843930347539467
6.939749002456663,5.811423774552324
6.942754030227659,5.931829063783034
6.942754030227659,5.882179851192197
6.942754030227659,5.866851876481814
6.943751096725464,5.838661929682531
6.943751096725464,5.909725206731048
6.943751096725464,5.900682410031035
6.94474196434021,5.77093619769078
6.94474196434021,5.812048666126949
6.94474196434021,5.961430877619076
6.945739984512327,5.830622332735789
6.945739984512327,5.815971973245437
6.945739984512327,5.786611817883923
6.946743011474609,5.932349924825075
6.946743011474609,5.89490382428343
6.946743011474609,5.82515587231828
6.9477479457855225,5.790259700456833
6.9477479457855225,5.825871335222344
6.9477479457855225,5.931704658917868
6.948745965957642,5.828532850479
6.948745965957642,5.845878221438349
6.948745965957642,5.830134664315041
6.949749946594238,5.910585246438829
6.949749946594238,5.855575088185972
6.949749946594238,5.851086427070685
6.950751066207886,5.764394417779835
6.950751066207886,5.906320331926213
6.950751066207886,5.962567961024693
6.951750993728638,5.793052535708091
6.951750993728638,5.798454230035275
6.951750993728638,5.780215593014515
6.952819108963013,5.91840345804661
6.952819108963013,5.825728242641532
6.952819108963013,5.841695816226219
6.953813076019289,5.781401723240617
6.953813076019289,5.958097852695696
6.953813076019289,5.88969673181827
6.9548180103302,5.82180739798377
6.9548180103302,5.883043297866191
6.9548180103302,5.944273868039091
6.955817937850952,5.9179675013011055
6.955817937850952,5.8379215723124975
6.955817937850952,5.798403766456563
6.956818103790283,5.904665288459686
6.956818103790283,5.8818908999787975
6.956818103790283,5.821235567377936
6.957827091217039,5.819488637020761
6.957827091217039,5.794141314404673
6.957827091217039,5.812708571869158
6.958822011947632,5.860336407795063
6.958822011947632,5.832881488656297
6.958822011947632,5.778938385473891
6.9598300457000715,5.865256606719483
6.9598300457000715,5.91253939455271
6.9598300457000715,5.890493186067581
6.960819959640505,5.809105418377379
6.960819959640505,5.924254129802039
6.960819959640505,5.903146523641551
6.961822986602783,5.84315113051524
6.961822986602783,5.79868860232464
6.961822986602783,5.795849115248945
6.9628190994262695,5.885215694211532
6.9628190994262695,5.817686250698742
6.9628190994262695,5.829677860984215
6.963829040527344,5.7449831097361175
6.963829040527344,5.800916758225872
6.963829040527344,5.874729794329111
6.965754985809326,5.801720464928007
6.965754985809326,5.834457362323869
6.965754985809326,5.80707189807051
6.967754125595093,5.766674420285665
6.967754125595093,5.788411775477555
6.967754125595093,5.9116795235066215
6.968744993209841,5.903718860232464
6.968744993209841,5.889625320457218
6.968744993209841,5.851086427070685
6.969743967056274,5.827588446192101
6.969743967056274,5.840669476088592
6.969743967056274,5.922444187436151
6.970746040344238,5.869666570288556
6.970746040344238,5.827674092600089
6.970746040344238,5.8094439561286855
6.971751928329468,5.794097361167331
6.971751928329468,5.799115856126757
6.971751928329468,5.867284088937721
6.972744941711426,5.944153645983924
6.972744941711426,5.870396133310204
6.972744941711426,5.820433682222095
6.973745107650757,5.821719997494171
6.973745107650757,5.769704528807418
6.973745107650757,5.768232483278399
6.974745035171509,5.9037953989090015
6.974745035171509,5.881743624587986
6.974745035171509,5.845098633358392
6.975752115249634,5.771405043466529
6.975752115249634,5.774772644037089
6.975752115249634,5.943338301624936
6.976822137832642,5.938657433643672
6.976822137832642,5.887962586017465
6.976822137832642,5.860127537153762
6.977819919586182,5.846165283640782
6.977819919586182,5.824784074481006
6.977819919586182,5.795564481774899
6.978821039199827,5.796276065460013
6.978821039199827,5.940153530330192
6.978821039199827,5.917386225640433
6.97982692718506,5.792202480772567
6.97982692718506,5.932349924825075
6.97982692718506,5.9156558241292245
6.980818033218384,5.871472970758882
6.980818033218384,5.790590142446847
6.980818033218384,5.850799095009542
6.981817960739136,5.86859020509262
6.981817960739136,5.8505117629484
6.981817960739136,5.848769588850981
6.982820987701416,5.814598662271826
6.982820987701416,5.809158648007865
6.982820987701416,5.817026648547582
6.983829975128174,5.831767613099713
6.983829975128174,5.831794531506005
6.983829975128174,5.826071604117275
6.984820127487184,5.9179675013011055
6.984820127487184,5.8988098941768365
6.984820127487184,5.779602305364405
6.985821962356567,5.790305711366835
6.985821962356567,5.841982743499297
6.985821962356567,5.899314867287342
6.986819982528688,5.887456600936797
6.986819982528688,5.819631527207541
6.986819982528688,5.758130457410513
6.989758014678957,5.977130920025444
6.989758014678957,5.863384563118025
6.989758014678957,5.856294092985602
6.990744113922119,5.834600623566376
6.990744113922119,5.815135411245398
6.990744113922119,5.786611817883923
6.991753101348875,5.798454230035275
6.991753101348875,5.9357636037703125
6.991753101348875,5.8758901867807785
6.9927449226379395,5.8781297442124965
6.9927449226379395,5.858530850633204
6.9927449226379395,5.7699879479172695
6.993749141693115,5.915734184352051
6.993749141693115,5.939509377590165
6.993749141693115,5.890131744058291
6.9947450160980225,5.816741003103376
6.9947450160980225,5.827502192602018
6.9947450160980225,5.801720464928007
6.9957520961761475,5.798311845833574
6.9957520961761475,5.93944818712774
6.9957520961761475,5.919406455405849
6.996745109558104,5.886082952639797
6.996745109558104,5.828160816515354
6.996745109558104,5.780544179725901
6.99775004386902,5.800774306559495
6.99775004386902,5.814278879700843
6.99775004386902,5.904451054376531
6.998749017715454,5.948043187031362
6.998749017715454,5.918984733707282
6.998749017715454,5.857890644576805
6.999752998352051,5.827302261030475
6.999752998352051,5.81470714547312
6.999752998352051,5.823578008442723
7.000746011734009,5.814796030185624
7.000746011734009,5.925709005570655
7.000746011734009,5.920001966113457
7.001745939254761,5.901847761136492
7.001745939254761,5.948978584783824
7.001745939254761,5.910160556294455
7.002749919891356,5.839092118198115
7.002749919891356,5.776474777848458
7.002749919891356,5.806463231750803
7.0037519931793195,5.814278879700843
7.0037519931793195,5.935825806202895
7.0037519931793195,5.887239297210819
7.004746913909912,5.896206533472119
7.004746913909912,5.860925475625976
7.004746913909912,5.849712610111992
7.005744934082031,5.800020456253976
7.005744934082031,5.766292334085084
7.005744934082031,5.798738998438675
7.006745100021362,5.8476828003623815
7.006745100021362,5.9253366680159605
7.006745100021362,5.906832726151237
7.007751941680908,5.821917770196033
7.007751941680908,5.838291987123886
7.007751941680908,5.769223977910138
7.008744955062866,5.80337901655776
7.008744955062866,5.92267032903487
7.008744955062866,5.907199228011335
7.0097451210021955,5.86902261994256
7.0097451210021955,5.809586610189095
7.0097451210021955,5.825842055552343
7.010745048522949,5.814099491123576
7.010745048522949,5.779364121320766
7.010745048522949,5.872558713544981
7.012830018997192,5.768940693729641
7.012830018997192,5.8055168035235845
7.012830018997192,5.89540893232329
7.013821125030518,5.955204056554675
7.013821125030518,5.913488926155092
7.013821125030518,5.879353553460938
7.0148210525512695,5.880877175735849
7.0148210525512695,5.819917307581103
7.0148210525512695,5.840729148595772
7.015829086303713,5.92152150677538
7.015829086303713,5.886082952639797
7.015829086303713,5.85809934655641
7.016819000244141,5.817883584880202
7.016819000244141,5.906252529925403
7.016819000244141,5.91290819021184
7.0178210735321045,5.842556598045452
7.0178210735321045,5.810727842672374
7.0178210735321045,5.786989822471521
7.018819093704224,5.889987133522236
7.018819093704224,5.888540184853217
7.018819093704224,5.816026889492859
7.019830942153931,5.8187741860868565
7.019830942153931,5.852603943792286
7.019830942153931,5.892373561556699
7.020822048187256,5.887962012567706
7.020822048187256,5.807084513965189
7.020822048187256,5.820576606141214
7.021821975708008,5.864392586595733
7.021821975708008,5.87957315098595
7.021821975708008,5.820917538888568
7.022819995880129,5.836176497233948
7.022819995880129,5.908206408180574
7.022819995880129,5.899459713949768
7.023829936981199,5.80480420786831
7.023829936981199,5.801394543071377
7.023829936981199,5.788411775477555
7.0248219966888445,5.922023410243067
7.0248219966888445,5.905900532970952
7.0248219966888445,5.875526585901811
7.025820016860962,5.820203087954664
7.025820016860962,5.940906436130226
7.025820016860962,5.8877457545442295
7.026819944381714,5.8094439561286855
7.026819944381714,5.803572775111317
7.026819944381714,5.816937865032094
7.027831077575684,5.882610073440122
7.027831077575684,5.816044868829391
7.027831077575684,5.811245735268606
7.028820037841797,5.9084965737581685
7.028820037841797,5.921878023863221
7.028820037841797,5.888829270995972
7.0298290252685565,5.763869677518842
7.0298290252685565,5.806086880047805
7.0298290252685565,5.813565103413714
7.030822992324827,5.864026658185393
7.030822992324827,5.8676387844792695
7.030822992324827,5.872481938742073
7.031829118728638,5.963626346884095
7.031829118728638,5.89504856974884
7.031829118728638,5.894832446654716
7.0328209400177,5.808122390562656
7.0328209400177,5.798126183041307
7.0328209400177,5.886372038782553
7.035764932632446,5.8270160758688485
7.035764932632446,5.859760934096649
7.035764932632446,5.803195984887912
7.036746978759766,5.811959174232348
7.036746978759766,5.79921577131402
7.036746978759766,5.865190154012221
7.037745952606199,5.91486287804314
7.037745952606199,5.929621282214384
7.037745952606199,5.858802058636444
7.038747072219849,5.9236226604213655
7.038747072219849,5.848195194587405
7.038747072219849,5.875450991730758
7.039752960205078,5.825754958653791
7.039752960205078,5.806981697796797
7.039752960205078,5.78874353302878
7.0407509803771955,5.877690684091831
7.0407509803771955,5.909580090209912
7.0407509803771955,5.890420965130401
7.041746139526367,5.850779968773493
7.041746139526367,5.811245735268606
7.041746139526367,5.841386456947899
7.04275107383728,5.79414553094701
7.04275107383728,5.801486564891382
7.04275107383728,5.924771448948516
7.0437541007995605,5.873567917654543
7.0437541007995605,5.881021583877871
7.0437541007995605,5.839438886640067
7.044745922088625,5.859473197247443
7.044745922088625,5.822148769251529
7.044745922088625,5.795946601707819
7.0457470417022705,5.82252218624106
7.0457470417022705,5.807033443204379
7.0457470417022705,5.869877363673163
7.0467441082000715,5.921151091963995
7.0467441082000715,5.909947401646138
7.0467441082000715,5.857508153588158
7.0477540493011475,5.8286759767921525
7.0477540493011475,5.821291225736812
7.0477540493011475,5.836176497233948
7.048748016357422,5.772070143988897
7.048748016357422,5.773062346999748
7.048748016357422,5.922168796622912
7.04975199699402,5.924931137839975
7.04975199699402,5.88709475413944
7.04975199699402,5.868724797124077
7.050746917724609,5.90539019641859
7.050746917724609,5.873567917654543
7.050746917724609,5.839522306713699
7.051753044128418,5.784195435532682
7.051753044128418,5.792344662580236
7.051753044128418,5.816169712214962
7.052743911743164,5.81968624106093
7.052743911743164,5.802290406522872
7.052743911743164,5.7440697392008335
7.0537450313568115,5.940177311628982
7.0537450313568115,5.896858410917713
7.0537450313568115,5.886661124925308
7.054743051528931,5.846226305441508
7.054743051528931,5.948043187031362
7.054743051528931,5.884491460899402
7.055752992630005,5.878776325680911
7.055752992630005,5.872490675417799
7.055752992630005,5.840526079916731
7.056746959686279,5.885793866497042
7.056746959686279,5.826357721814224
7.056746959686279,5.762778638755567
7.05883002281189,5.812851327126583
7.05883002281189,5.768374125368647
7.05883002281189,5.893169003835849
7.05983304977417,5.926064274561962
7.05983304977417,5.888613215366528
7.05983304977417,5.874653761637656
7.060823917388916,5.783673393858788
7.060823917388916,5.82094965207502
7.060823917388916,5.992442433354538
7.061821937561035,5.819202856647199
7.061821937561035,5.776519169606199
7.061821937561035,5.808588031766226
7.062822103500366,5.903151684689374
7.062822103500366,5.901627826288094
7.062822103500366,5.85744450066501
7.063832998275757,5.788317189999808
7.063832998275757,5.844278161683919
7.063832998275757,5.9298940756375424
7.064822912216188,5.836344956533472
7.064822912216188,5.815509975134448
7.064822912216188,5.799735687850576
7.065820932388306,5.939739836928236
7.065820932388306,5.86902261994256
7.065820932388306,5.819202856647199
7.066823959350586,5.794048516740878
7.066823959350586,5.870752279342317
7.066823959350586,5.886369643786504
7.067831039428713,5.819488637020761
7.067831039428713,5.831910773145204
7.067831039428713,5.818631295900076
7.068820953369141,5.863450779698916
7.068820953369141,5.849343983114555
7.068820953369141,5.837718537365794
7.069821119308472,5.815169953160239
7.069821119308472,5.898445787312786
7.069821119308472,5.920504038242832
7.0708229541778564,5.845160565932268
7.0708229541778564,5.752415254727347
7.071831941604614,5.879214711154803
7.071831941604614,5.886805667996685
7.071831941604614,5.842617147593439
7.072824954986572,5.842473717689239
7.072824954986572,5.938780084427227
7.072824954986572,5.9458797972204565
7.07382106781006,5.820433682222095
7.07382106781006,5.795471346787718
7.07382106781006,5.805270658648008
7.0748231410980225,5.8505921471115485
7.0748231410980225,5.843356358063957
7.0748231410980225,5.859473197247443
7.075830936431885,5.779886196726999
7.075830936431885,5.884202509686001
7.075830936431885,5.888395641781839
7.07682204246521,5.838805325854393
7.07682204246521,5.806839111201065
7.07682204246521,5.843417379864685
7.0778279304504395,5.843417379864685
7.0778279304504395,5.836858362728657
7.0778279304504395,5.820290758302975
7.078824996948242,5.898445787312786
7.078824996948242,5.924044179725902
7.078824996948242,5.837944948823225
7.081759929656982,5.823181113745448
7.081759929656982,5.78414888490526
7.081759929656982,5.874152836407795
7.0827460289001465,5.788032961313827
7.0827460289001465,5.774630799552807
7.0827460289001465,5.877408040825769
7.083755016326904,5.767283592590453
7.083755016326904,5.80157797952929
7.083755016326904,5.8836246072592
7.084751129150391,5.923833689932343
7.084751129150391,5.918033043235219
7.084751129150391,5.858753855124425
7.08574604988098,5.9168049499797615
7.08574604988098,5.8734316390061485
7.08574604988098,5.87046400277569
7.08674693107605,5.809390793962875
7.08674693107605,5.795137531563831
7.08674693107605,5.8030028335164525
7.087754011154177,5.931038715087031
7.087754011154177,5.837001725168181
7.087754011154177,5.816169712214962
7.088747024536133,5.817026648547582
7.088747024536133,5.797030388018273
7.088747024536133,5.897072139015789
7.0897510051727295,5.866928583820044
7.0897510051727295,5.807642379382795
7.0897510051727295,5.825126929971665
7.090747117996216,5.957715665298098
7.090747117996216,5.848563551726133
7.090747117996216,5.823896070664431
7.0917530059814435,5.894974594730045
7.0917530059814435,5.909434973688776
7.0917530059814435,5.871556525761869
7.092746019363403,5.841121961680064
7.092746019363403,5.8094439561286855
7.092746019363403,5.83654762042445
7.093745946884155,5.839378910541838
7.093745946884155,5.802860348117735
7.093745946884155,5.796888003816574
7.094744920730591,5.798027077430175
7.094744920730591,5.830622332735789
7.094744920730591,5.943397906667438
7.095755100250244,5.829132307870236
7.095755100250244,5.808588031766226
7.095755100250244,5.7807378708147805
7.096746921539308,5.8505921471115485
7.096746921539308,5.848850816322598
7.096746921539308,5.800967289269261
7.097749948501589,5.777803089882226
7.097749948501589,5.822752139594057
7.097749948501589,5.870896417625629
7.0987460613250715,5.800346951560362
7.0987460613250715,5.808212860695079
7.0987460613250715,5.959876828774649
7.099842071533203,5.874372400200468
7.099842071533203,5.915510572678733
7.099842071533203,5.829275501648066
7.100820064544678,5.902421784344341
7.100820064544678,5.856308091906167
7.100820064544678,5.840978498043524
7.101825952529907,5.769790546271131
7.101825952529907,5.778892576957922
7.101825952529907,5.860637603847414
7.1028220653533936,5.823696678810308
7.1028220653533936,5.870031587925751
7.1028220653533936,5.794945257233178
7.105828046798706,5.95271815185335
7.105828046798706,5.8865891401144985
7.105828046798706,5.898445787312786
7.106825113296509,5.918388750746931
7.106825113296509,5.862011083482719
7.106825113296509,5.853402860502324
7.107830047607422,5.843007599414024
7.107830047607422,5.79991959656123
7.107830047607422,5.82303812236165
7.10882306098938,5.81085275352262
7.10882306098938,5.826014427803158
7.10882306098938,5.829620212417356
7.109822988510132,5.911601534339521
7.109822988510132,5.877989012895393
7.109822988510132,5.8375147603076405
7.110822916030884,5.797691676786369
7.110822916030884,5.842782368588446
7.110822916030884,5.929393993716148
7.111832141876221,5.840752558838837
7.111832141876221,5.776809706239519
7.111832141876221,5.853338903988127
7.11282205581665,5.943689893791323
7.11282205581665,5.8749494930511394
7.11282205581665,5.887744944968098
7.113821983337402,5.780361080591376
7.113821983337402,5.932557682299197
7.113821983337402,5.898950153241197
7.11482310295105,5.842782368588446
7.11482310295105,5.804091612213035
7.11482310295105,5.795891314404673
7.115833044052124,5.960406325295399
7.115833044052124,5.912896046569903
7.115833044052124,5.857459039302994
7.1168200969696045,5.829333892326375
7.1168200969696045,5.948306366737987
7.1168200969696045,5.905237186530195
7.11782693862915,5.810193286300816
7.11782693862915,5.777139102527034
7.11782693862915,5.795044497773666
7.11882209777832,5.937698288324756
7.11882209777832,5.866054376530003
7.11882209777832,5.873218214499125
7.119832038879396,5.802666420902486
7.119832038879396,5.923171456658765
7.119832038879396,5.937175639468766
7.120824098587036,5.783391256577806
7.120824098587036,5.814741484993928
7.120824098587036,5.783864791148635
7.121822118759155,5.876034493725785
7.121822118759155,5.844073844908344
7.121822118759155,5.803041963029355
7.122753143310549,5.919616506679003
7.122753143310549,5.893166878698511
7.122753143310549,5.876611721505811
7.123754978179932,5.8505921471115485
7.123754978179932,5.836344956533472
7.123754978179932,5.81085275352262
7.1247470378875715,5.869242757184989
7.1247470378875715,5.848419919427901
7.1247470378875715,5.809729264249505
7.125746965408323,5.938719062626496
7.125746965408323,5.874735731220725
7.125746965408323,5.854856083386343
7.128756999969482,5.790590142446847
7.128756999969482,5.788553923552883
7.128756999969482,5.904656990304361
7.129748106002808,5.848051596021512
7.129748106002808,5.79234112068467
7.129748106002808,5.784954143294976
7.130752086639404,5.817114824880973
7.130752086639404,5.841060400161915
7.130752086639404,5.769562819252491
7.131298065185549,5.920052767015555
7.131298065185549,5.858178381426011
7.131298065185549,5.85672549586538
7.132749080657961,5.8374915861909455
7.132749080657961,5.83230844368627
7.132749080657961,5.92916596310646
7.133748054504396,5.900254076794079
7.133748054504396,5.848356772489832
7.133748054504396,5.826014427803158
7.134743928909302,5.923026002814242
7.134743928909302,5.937283380558608
7.134743928909302,5.829848276759383
7.13575005531311,5.839605119605235
7.13575005531311,5.781543702654254
7.13575005531311,5.897796203666226
7.136752128601074,5.867716301393628
7.136752128601074,5.811709285067176
7.136752128601074,5.837145087607704
7.137747049331663,5.955261435262823
7.137747049331663,5.882106449623162
7.137747049331663,5.832965246053317
7.138746023178101,5.794239610439678
7.138746023178101,5.814741484993928
7.138746023178101,5.933723471925057
7.1397459506988525,5.807499759054723
7.1397459506988525,5.8074094575839945
7.1397459506988525,5.847558125638506
7.140744924545288,5.867428159756356
7.140744924545288,5.917160927350179
7.140744924545288,5.900613427398371
7.141746997833252,5.827302261030475
7.141746997833252,5.807318548931165
7.141746997833252,5.950848773106652
7.142750024795532,5.829991470537212
7.142750024795532,5.845960022359722
7.142750024795532,5.7784160064766095
7.143829107284546,5.910160556294455
7.143829107284546,5.844667938857727
7.143829107284546,5.834828080726306
7.144824028015137,5.804324938799898
7.144824028015137,5.895988049114286
7.144824028015137,5.893024325835116
7.1458210945129395,5.839295524200544
7.1458210945129395,5.803897280209717
7.1458210945129395,5.8187741860868565
7.146821975708008,5.813993369185991
7.146821975708008,5.843438192717673
7.146821975708008,5.901986940766014
7.147830009460449,5.863162840455676
7.147830009460449,5.871989244202856
7.147830009460449,5.86902261994256
7.148828029632568,5.842700061681991
7.148828029632568,5.8192576716976046
7.148828029632568,5.793337101717458
7.149821043014526,5.771928400701633
7.149821043014526,5.825126929971665
7.149821043014526,5.956195989706818
7.152836084365845,5.933723471925057
7.152836084365845,5.881165992019894
7.152836084365845,5.8654111682954575
7.153824090957642,5.878851447599223
7.153824090957642,5.891793500260221
7.153824090957642,5.874805219838471
7.154823064804075,5.813368140287978
7.154823064804075,5.784432978661886
7.154823064804075,5.811245735268606
7.155832052230837,5.871549509435417
7.155832052230837,5.832998539871625
7.155832052230837,5.823410628578038
7.156822919845579,5.810157226430734
7.156822919845579,5.814884307716032
7.156822919845579,5.840609128934637
7.1578209400177,5.929393993716148
7.1578209400177,5.8860108328996334
7.1578209400177,5.887022870525647
7.158818960189819,5.844073844908344
7.158818960189819,5.788364077950616
7.158818960189819,5.7510417076273646
7.159825086593628,5.7886960716282125
7.159825086593628,5.803287804313885
7.159825086593628,5.92735575088186
7.1608200073242205,5.963153689354074
7.1608200073242205,5.891071763141156
7.1608200073242205,5.860061860290291
7.161823034286501,5.829620212417356
7.161823034286501,5.796276065460013
7.161823034286501,5.809263083328514
7.162822961807253,5.763262090633977
7.162822961807253,5.810674984097611
7.162822961807253,5.942487808169009
7.163830041885376,5.864325931494439
7.163830041885376,5.888830249233795
7.163830041885376,5.855782946857111
7.164829969406128,5.843725254920105
7.164829969406128,5.858466118275219
7.164829969406128,5.792438944466933
7.165751934051514,5.775428670560344
7.165751934051514,5.8113350585015136
7.165751934051514,5.909870323252183
7.166752099990845,5.916382081381677
7.166752099990845,5.851023246400278
7.166752099990845,5.820719530060333
7.1677539348602295,5.814564390215694
7.1677539348602295,5.767240988646659
7.1677539348602295,5.810389608512115
7.1687469482421875,5.891793500260221
7.1687469482421875,5.843356358063957
7.1687469482421875,5.859329328822839
7.16974711418152,5.826214662965749
7.16974711418152,5.893458359837314
7.16974711418152,5.9280836947512485
7.170747995376589,5.857746776152202
7.170747995376589,5.822093313286686
7.170747995376589,5.835316929778909
7.171755075454712,5.8611348522523565
7.171755075454712,5.889191387652037
7.171755075454712,5.835257965650842
7.1727471351623535,5.792771208003239
7.1727471351623535,5.823982729042579
7.1727471351623535,5.9159463270302055
7.1757659912109375,5.787653674897357
7.1757659912109375,5.851310645926098
7.1757659912109375,5.811103047475857
7.17674708366394,5.839092118198115
7.17674708366394,5.833370034117852
7.17674708366394,5.771306308911121
7.17775297164917,5.871625440929855
7.17775297164917,5.834457362323869
7.17775297164917,5.836690915399295
7.178745985031128,5.862508770408065
7.178745985031128,5.933140577112128
7.178745985031128,5.923171456658765
7.179754018783569,5.864523872857997
7.179754018783569,5.774817440582894
7.179754018783569,5.812762273752385
7.180751085281372,5.859106189402263
7.180751085281372,5.827960345226393
7.180751085281372,5.811103047475857
7.181746959686279,5.919486569710286
7.181746959686279,5.893169003835849
7.181746959686279,5.856660999633763
7.182745933532717,5.794710581352763
7.182745933532717,5.786090788180189
7.182745933532717,5.856869296825305
7.183747053146362,5.8102998804911445
7.183747053146362,5.851148933094316
7.183747053146362,5.818488405713294
7.184746980667114,5.923963154648317
7.184746980667114,5.8988803273000645
7.184746980667114,5.863228449854469
7.18574595451355,5.795471346787718
7.18574595451355,5.764494029376048
7.18574595451355,5.900109196399315
7.186821937561035,5.849138080919062
7.186821937561035,5.851661091192969
7.186821937561035,5.838924873262785
7.187830924987791,5.934826654330269
7.187830924987791,5.856948669018292
7.187830924987791,5.889553301914071
7.188821077346802,5.963795042309991
7.188821077346802,5.923607818192333
7.188821077346802,5.860048670945855
7.189822912216188,5.845385763025502
7.189822912216188,5.8477643988897245
7.189822912216188,5.8118164864396
7.190830945968628,5.842986988955069
7.190830945968628,5.794524108984367
7.190830945968628,5.781685682067889
7.191833019256592,5.8852873416989535
7.191833019256592,5.931932790724571
7.191833019256592,5.864902079839628
7.192821025848389,5.955525964262998
7.192821025848389,5.927583511632839
7.192821025848389,5.865400610073441
7.193819046020508,5.814189489003257
7.193819046020508,5.843499855432834
7.193819046020508,5.7881750756568175
7.19481897354126,5.786705728714894
7.19481897354126,5.928520461072882
7.19481897354126,5.884058034079301
7.1958301067352295,5.949503797297559
7.1958301067352295,5.890998833824862
7.1958301067352295,5.875238039476475
7.196821928024292,5.805231765261475
7.196821928024292,5.879642167350951
7.196821928024292,5.806696524605333
7.199763059616089,5.828160816515354
7.199763059616089,5.944883276470248
7.199763059616089,5.870972821372811
7.200750112533569,5.867140018119086
7.200750112533569,5.942341915804083
7.200750112533569,5.866552636905107
7.201749086380005,5.8308228714894295
7.201749086380005,5.787180275255885
7.201749086380005,5.8390087993214985
7.2027459144592285,5.866054376530003
7.2027459144592285,5.857732102584862
7.2027459144592285,5.782775304072939
7.203756093978882,5.923672179494593
7.203756093978882,5.929102816168392
7.203756093978882,5.882321257156076
7.204752922058104,5.784337448678657
7.204752922058104,5.790970440833479
7.204752922058104,5.891722223828523
7.205754041671751,5.85672549586538
7.205754041671751,5.823522889801269
7.205754041671751,5.8050377031168665
7.206753969192505,5.952836349968196
7.206753969192505,5.874516673413136
7.206753969192505,5.8729232926617705
7.207754135131836,5.816455357659169
7.207754135131836,5.761121706278071
7.207754135131836,5.939532180651131
7.20874810218811,5.84991837737813
7.20874810218811,5.772353630563426
7.20874810218811,5.822808101543977
7.209825038909912,5.859695830682935
7.209825038909912,5.924044179725902
7.209825038909912,5.888106555639085
7.210824012756348,5.811477780026601
7.210824012756348,5.768657409549144
7.210824012756348,5.931787168218355
7.211833953857422,5.815795553113977
7.211833953857422,5.911756838026947
7.211833953857422,5.9121822702827735
7.2128260135650635,5.85672549586538
7.2128260135650635,5.836176497233948
7.2128260135650635,5.823982729042579
7.213823080062866,5.831538503055187
7.213823080062866,5.868657838431736
7.213823080062866,5.821862921413289
7.2148261070251465,5.7913968850594655
7.2148261070251465,5.8094439561286855
7.2148261070251465,5.904161158657647
7.215832948684692,5.916169837506506
7.215832948684692,5.86699594730045
7.215832948684692,5.851804757223539
7.216824054718018,5.907557971433528
7.216824054718018,5.836977505348986
7.216824054718018,5.843212860695079
7.217827081680298,5.792296728926925
7.217827081680298,5.809781684303861
7.217827081680298,5.8704536469477056
7.218824148178101,5.825556005320071
7.218824148178101,5.775995778638756
7.218824148178101,5.825928545268801
7.219834089279177,5.966926550241911
7.219834089279177,5.9019926415312565
7.219834089279177,5.87082864935716
7.2227630615234375,5.907054212687216
7.2227630615234375,5.901922107211011
7.2227630615234375,5.882684217120609
7.223757028579712,5.910450789336726
7.223757028579712,5.878343404845891
7.223757028579712,5.855575088185972
7.2247490882873535,5.856581694905454
7.2247490882873535,5.782441218990344
7.2247490882873535,5.804620501551687
7.225748062133787,5.923397429595791
7.225748062133787,5.928974700745967
7.225748062133787,5.9084965737581685
7.226747035980225,5.782111620308796
7.226747035980225,5.815938342103742
7.226747035980225,5.881813450529116
7.227755069732666,5.826557181133021
7.227755069732666,5.852971660016578
7.227755069732666,5.796560698934059
7.22874903678894,5.955496515931302
7.22874903678894,5.911176371942405
7.22874903678894,5.846943792285896
7.2297539710998535,5.842390230150929
7.2297539710998535,5.81081767189036
7.2297539710998535,5.927373966344764
7.2307469844818115,5.8680044430309
7.2307469844818115,5.844421625320457
7.2307469844818115,5.792817117716224
7.231755018234251,5.954472908113109
7.231755018234251,5.899314867287342
7.231755018234251,5.848257059696603
7.232748031616213,5.779267275776326
7.232748031616213,5.788506158561268
7.232748031616213,5.951228936563928
7.233824014663696,5.807694630775459
7.233824014663696,5.784099332099694
7.233824014663696,5.794190799745562
7.234823942184448,5.918482492916208
7.234823942184448,5.850224430887258
7.234823942184448,5.878851447599223
7.23583197593689,5.846595876944431
7.23583197593689,5.950964407563755
7.23583197593689,5.904520306867905
7.236825942993164,5.86807089573816
7.236825942993164,5.800255199599068
7.236825942993164,5.7846214749706055
7.237828969955444,5.811388423061355
7.237828969955444,5.832053933190694
7.237828969955444,5.771928400701633
7.238825082778931,5.946025790782398
7.238825082778931,5.9003287939243245
7.238825082778931,5.868136673798647
7.2398340702056885,5.811388423061355
7.2398340702056885,5.853466142369745
7.2398340702056885,5.942280691609324
7.240823984146118,5.895843269916536
7.240823984146118,5.882176849014054
7.240823984146118,5.832340253281675
7.24182391166687,5.983413568110412
7.24182391166687,5.858163505464639
7.24182391166687,5.836176497233948
7.242824077606199,5.82498390485553
7.242824077606199,5.797699232830239
7.242824077606199,5.757604030532586
7.243830919265749,5.859041591973632
7.243830919265749,5.857588301624936
7.243830919265749,5.818740521212822
7.246767997741699,5.8837690828659
7.246767997741699,5.88586537905511
7.246767997741699,5.862142167350951
7.247757911682127,5.823522889801269
7.247757911682127,5.780544179725901
7.247757911682127,5.903001575782109
7.248749017715454,5.81708065402186
7.248749017715454,5.80518025598026
7.248749017715454,5.835030407293896
7.249748945236206,5.885720869716071
7.249748945236206,5.80963906397579
7.249748945236206,5.826469915572776
7.250747919082642,5.939969554154861
7.250747919082642,5.957016596310646
7.250747919082642,5.872847057576284
7.251755952835085,5.800967289269261
7.251755952835085,5.803765791553422
7.251755952835085,5.845160565932268
7.252748966217039,5.86699594730045
7.252748966217039,5.853035043081016
7.252748966217039,5.783957352686058
7.25374698638916,5.92108544883286
7.25374698638916,5.889407443281482
7.25374698638916,5.860703145781531
7.254749059677124,5.843930347539467
7.254749059677124,5.788459304342799
7.254749059677124,5.928538136818366
7.2557549476623535,5.917901352184892
7.2557549476623535,5.883332114150235
7.2557549476623535,5.853402860502324
7.2567479610443115,5.864248583241774
7.2567479610443115,5.9064741513907375
7.2567479610443115,5.877257864453827
7.25775408744812,5.788790319782572
7.25775408744812,5.831709795871162
7.25775408744812,5.964471578095183
7.258748054504396,5.843704307137763
7.258748054504396,5.833714508760771
7.258748054504396,5.788838219703542
7.259756088256836,5.908206408180574
7.259756088256836,5.877766177065865
7.259756088256836,5.859825362863586
7.260749101638794,5.777086412613967
7.260749101638794,5.831824755681491
7.260749101638794,5.904810270051467
7.261754035949709,5.807266870988262
7.261754035949709,5.824754018967213
7.261754035949709,5.801301914069277
7.262748956680298,5.905175793673742
7.262748956680298,5.890782474604367
7.262748956680298,5.857300699705084
7.263756036758425,5.824697854623258
7.263756036758425,5.7649605813527645
7.263756036758425,5.943363162358565
7.264749050140381,5.851005300796084
7.264749050140381,5.797178742843925
7.264749050140381,5.806035573160622
7.265748023986816,5.912550425027468
7.265748023986816,5.838123865147748
7.265748023986816,5.847907997455619
7.266749143600464,5.820433682222095
7.266749143600464,5.910741022378997
7.266749143600464,5.936492222286475
7.269758939743042,5.8390087993214985
7.269758939743042,5.800305224657376
7.269758939743042,5.807227033096244
7.270746946334841,5.916091578480697
7.270746946334841,5.856645550222634
7.270746946334841,5.870021434491799
7.271755933761597,5.836117735499914
7.271755933761597,5.838494887141233
7.271755933761597,5.834287283872087
7.272747993469238,5.844360839646099
7.272747993469238,5.952397964494305
7.272747993469238,5.898449295476012
7.273749113082886,5.810494785944216
7.273749113082886,5.79722286474296
7.273749113082886,5.806178126024016
7.274754047393801,5.866630524875191
7.274754047393801,5.88123595289038
7.274754047393801,5.810403776094375
7.2757561206817645,5.867416657028856
7.2757561206817645,5.88846863856281
7.2757561206817645,5.885647265753002
7.276750087738035,5.841243060776037
7.276750087738035,5.824380635710017
7.276750087738035,5.787748732627846
7.277754068374634,5.912617822240213
7.277754068374634,5.842186857880837
7.277754068374634,5.828503604541338
7.278753042221069,5.832111008307794
7.278753042221069,5.817026648547582
7.278753042221069,5.812529925403343
7.279755115509031,5.777653655621735
7.279755115509031,5.952456557566647
7.279755115509031,5.925062356637562
7.280749082565308,5.890203560207406
7.280749082565308,5.854920343491587
7.280749082565308,5.8438477707743015
7.281753063201904,5.936991865687465
7.281753063201904,5.939094807147402
7.281753063201904,5.869743311359125
7.2827489376068115,5.825356309874903
7.2827489376068115,5.781305653539968
7.2827489376068115,5.838638215848418
7.28375506401062,5.882465665298099
7.28375506401062,5.836377811831378
7.28375506401062,5.856437893945528
7.284747123718262,5.793434453246978
7.284747123718262,5.798454230035275
7.284747123718262,5.907703020489986
7.285753965377808,5.922459569382603
7.285753965377808,5.9105183214788255
7.285753965377808,5.826500780662698
7.286750078201294,5.833141733649454
7.286750078201294,5.822609148210259
7.286750078201294,5.782537558549703
7.28775691986084,5.98287729138958
7.28775691986084,5.853690327492821
7.28775691986084,5.868580726305442
7.288751125335692,5.80366405481987
7.288751125335692,5.821291225736812
7.288751125335692,5.797699232830239
7.289752960205078,5.785664546348234
7.289752960205078,5.918548776961777
7.289752960205078,5.910092484434935
7.290748119354248,5.898156093987934
7.290748119354248,5.847108541028162
7.290748119354248,5.841243060776037
7.292833089828491,5.801486564891382
7.292833089828491,5.854696461959561
7.292833089828491,5.940153530330192
7.29383397102356,5.797699232830239
7.29383397102356,5.780028142408296
7.29383397102356,5.916884355905086
7.294825077056885,5.913779294126718
7.294825077056885,5.891143511825594
7.294825077056885,5.845304097033484
7.295834064483644,5.816455357659169
7.295834064483644,5.857588301624936
7.295834064483644,5.944273868039091
7.296823978424072,5.814278879700843
7.296823978424072,5.816134698047379
7.296823978424072,5.818917076273637
7.297824144363403,5.93503498525415
7.297824144363403,5.901702880741726
7.297824144363403,5.84719000462615
7.298825025558472,5.823236974498352
7.298825025558472,5.80157797952929
7.298825025558472,5.89750657780605
7.299832105636597,5.835687850575378
7.299832105636597,5.862652706297346
7.299832105636597,5.782065238343068
7.300831079483032,5.9506444225987405
7.300831079483032,5.891288189826327
7.300831079483032,5.866486487788894
7.301832914352415,5.7646774995663
7.301832914352415,5.775145116521137
7.301832914352415,5.9799834615162215
7.302824020385742,5.841695816226219
7.302824020385742,5.81247683070221
7.302824020385742,5.810727842672374
7.303834915161133,5.941113822548624
7.303834915161133,5.920779867576476
7.303834915161133,5.870972821372811
7.304824113845823,5.839522306713699
7.304824113845823,5.787890846970837
7.304824113845823,5.967128202162725
7.3058249950408936,5.804855143699764
7.3058249950408936,5.825213251026429
7.3058249950408936,5.820719530060333
7.306831121444702,5.903146523641551
7.306831121444702,5.882176849014054
7.306831121444702,5.846759208928469
7.307832956314089,5.846759208928469
7.307832956314089,5.846247152026832
7.307832956314089,5.932578596349198
7.3088250160217285,5.806178126024016
7.3088250160217285,5.816114829699879
7.3088250160217285,5.786896046569903
7.309826135635376,5.894974594730045
7.309826135635376,5.835974440525069
7.309826135635376,5.830536618863126
7.310823917388916,5.780357504963472
7.310823917388916,5.960608820524683
7.310823917388916,5.913701136297925
7.311834096908569,5.814796030185624
7.311834096908569,5.804946726999365
7.311834096908569,5.78755888702558
7.312824964523315,5.901117253609361
7.312824964523315,5.836201627826289
7.312824964523315,5.805750467433835
7.315758943557739,5.826214662965749
7.315758943557739,5.939156537327242
7.315758943557739,5.914203309624319
7.316749095916748,5.952895044237554
7.316749095916748,5.925836851134371
7.316749095916748,5.846902807494362
7.317753076553345,5.850942761040113
7.317753076553345,5.8184327473544215
7.317753076553345,5.815312775882342
7.318748950958252,5.816169712214962
7.318748950958252,5.790780662695889
7.318748950958252,5.928874718094026
7.319756031036375,5.906252529925403
7.319756031036375,5.831996183426821
7.319756031036375,5.843438192717673
7.32074809074402,5.858322249850615
7.32074809074402,5.816741003103376
7.32074809074402,5.776145955010699
7.3217480182647705,5.765725900653445
7.3217480182647705,5.828389724165849
7.3217480182647705,5.942050131074231
7.322750091552734,5.842351876481813
7.322750091552734,5.854489041808825
7.322750091552734,5.823522889801269
7.323755979537964,5.831364848975501
7.323755979537964,5.799115856126757
7.323755979537964,5.741181070375298
7.324748992919922,5.755122173711908
7.324748992919922,5.840978498043524
7.324748992919922,5.902856627922668
7.325750112533569,5.890925229861794
7.325750112533569,5.849362434703831
7.325750112533569,5.858897723549029
7.326746940612791,5.834481683340081
7.326746940612791,5.790021280286821
7.326746940612791,5.824125754158716
7.327757120132446,5.7807378708147805
7.327757120132446,5.948890880703176
7.327757120132446,5.945793341236339
7.328750133514404,5.929248404942269
7.328750133514404,5.812654195339155
7.328750133514404,5.815169953160239
7.329750061035156,5.799827945796952
7.329750061035156,5.790825627903391
7.329750061035156,5.86295255305615
7.330750942230225,5.795372308641262
7.330750942230225,5.802005435725438
7.330750942230225,5.918694095876945
7.331757068634031,5.862520542994275
7.331757068634031,5.848563551726133
7.331757068634031,5.844504337014977
7.332749128341677,5.890925229861794
7.332749128341677,5.963502110680623
7.332749128341677,5.865478228184816
7.333755016326904,5.835854825651999
7.333755016326904,5.860493667958133
7.333755016326904,5.798454230035275
7.3347489833831805,5.773637888162843
7.3347489833831805,5.813082562308448
7.3347489833831805,5.808445377705816
7.335756063461304,5.910595905857862
7.335756063461304,5.913041298020395
7.335756063461304,5.880155135025735
7.336755037307739,5.851086427070685
7.336755037307739,5.816916613658707
7.336755037307739,5.808302723645407
7.338830947875977,5.844955068524837
7.338830947875977,5.807784999710866
7.338830947875977,5.809622400200467
7.339833974838257,5.820178294685713
7.339833974838257,5.803469621619536
7.339833974838257,5.80309397829565
7.340821981430054,5.854856083386343
7.340821981430054,5.7886960716282125
7.340821981430054,5.8167737234719255
7.341814994812012,5.864402672565007
7.341814994812012,5.935304236781743
7.341814994812012,5.898156093987934
7.342828035354614,5.818488405713294
7.342828035354614,5.803844792690685
7.342828035354614,5.858544613427399
7.343835115432739,5.907693575435148
7.343835115432739,5.800204499893984
7.343835115432739,5.798210176564699
7.3448240756988525,5.768614468281964
7.3448240756988525,5.970901703964996
7.3448240756988525,5.915351760828082
7.345824956893919,5.794283631141695
7.345824956893919,5.755586364424913
7.345824956893919,5.868233553075426
7.346825122833252,5.843662985022842
7.346825122833252,5.847701757936738
7.346825122833252,5.770271367027122
7.347832918167114,5.937552463424507
7.347832918167114,5.888683985813142
7.347832918167114,5.866208061065171
7.348827123641968,5.780929133175274
7.348827123641968,5.80252390177143
7.348827123641968,5.958683041307658
7.349829912185667,5.824268779274851
7.349829912185667,5.809479678675379
7.349829912185667,5.780265887931534
7.3508241176605225,5.961542936448275
7.3508241176605225,5.9087093910830975
7.3508241176605225,5.827043331598528
7.351835012435911,5.817146432082346
7.351835012435911,5.866063956514197
7.351835012435911,5.95678117831878
7.352831125259399,5.823124578345766
7.352831125259399,5.803131859712023
7.352831125259399,5.816487943098364
7.353831052780151,5.889262697816072
7.353831052780151,5.876397656084352
7.353831052780151,5.800774306559495
7.354825973510742,5.815455598604446
7.354825973510742,5.86671640740955
7.354825973510742,5.939278176140635
7.355833053588867,5.818146899516182
7.355833053588867,5.841408888953141
7.355833053588867,5.756737075695369
7.356825113296509,5.919406455405849
7.356825113296509,5.862309412286282
7.356825113296509,5.842577006110375
7.357825040817261,5.805270658648008
7.357825040817261,5.91601264480811
7.357825040817261,5.930164575261667
7.358824968338013,5.848724050193721
7.358824968338013,5.784101659631065
7.358824968338013,5.791821372809808
7.361761093139648,5.888251807089575
7.361761093139648,5.851469930029492
7.361761093139648,5.871700765242198
7.362751007080078,5.841408888953141
7.362751007080078,5.829789346363655
7.362751007080078,5.827902291871471
7.363755941390991,5.8249271333294805
7.363755941390991,5.912114974267045
7.363755941390991,5.918243364367086
7.36475396156311,5.857393396171862
7.36475396156311,5.898370631662138
7.36475396156311,5.925482189325161
7.365751028060911,5.836654383276471
7.365751028060911,5.859630052622449
7.365751028060911,5.776997224310415
7.366749048233032,5.849873648297
7.366749048233032,5.821894191291275
7.366749048233032,5.806696524605333
7.367757081985474,5.835854825651999
7.367757081985474,5.765584292295536
7.367757081985474,5.8749494930511394
7.368750095367432,5.857537298328803
7.368750095367432,5.831221621465334
7.368750095367432,5.777422858960273
7.369754076004028,5.829932573873823
7.369754076004028,5.945063204764935
7.369754076004028,5.893745860560151
7.3707499504089355,5.764734642148077
7.3707499504089355,5.898805272846432
7.3707499504089355,5.882250891497524
7.3717570304870605,5.866063956514197
7.3717570304870605,5.831651303995837
7.3717570304870605,5.840752558838837
7.37275004386902,5.888757454846855
7.37275004386902,5.815741244048652
7.37275004386902,5.832821951078471
7.373749017715454,5.799492241562097
7.373749017715454,5.817257681335416
7.373749017715454,5.785569353688391
7.374750137329102,5.8028089400335405
7.374750137329102,5.78196964089516
7.374750137329102,5.788079208350201
7.3757569789886475,5.9413810501358935
7.3757569789886475,5.9245451049557625
7.3757569789886475,5.855078818018852
7.376749992370604,5.815455598604446
7.376749992370604,5.909657236068544
7.376749992370604,5.882179851192197
7.377756118774414,5.8374318124867495
7.377756118774414,5.8030028335164525
7.377756118774414,5.822552477881223
7.3787519931793195,5.8836246072592
7.3787519931793195,5.845754018967213
7.3787519931793195,5.828904412189904
7.379276037216188,5.810532296304864
7.379276037216188,5.800153125542128
7.379276037216188,5.909502269704505
7.380749940872192,5.80632067888741
7.380749940872192,5.809105418377379
7.380749940872192,5.871769646677847
7.3818230628967285,5.948627431137841
7.3818230628967285,5.913041298020395
7.3818230628967285,5.817916844966172
7.382825136184692,5.793194818712774
7.382825136184692,5.798454230035275
7.382825136184692,5.949971799764838
7.385829925537109,5.835484984290368
7.385829925537109,5.795279848300854
7.385829925537109,5.788838219703542
7.386826992034912,5.900682410031035
7.386826992034912,5.8342549008269255
7.386826992034912,5.795564481774899
7.38783597946167,5.847477201757937
7.38783597946167,5.842473717689239
7.38783597946167,5.839318259796835
7.388833045959473,5.885866256095916
7.388833045959473,5.904878982825422
7.388833045959473,5.86880194298271
7.389826059341431,5.831709795871162
7.389826059341431,5.848356772489832
7.389826059341431,5.896203261435264
7.390825986862184,5.851965525549837
7.390825986862184,5.841982743499297
7.390825986862184,5.84702647024808
7.391837120056152,5.961430877619076
7.391837120056152,5.92735575088186
7.391837120056152,5.87328739952582
7.392827033996582,5.797599924825074
7.392827033996582,5.802860348117735
7.392827033996582,5.921280556679968
7.393826961517334,5.844093679523507
7.393826961517334,5.784954143294976
7.393826961517334,5.795706798511922
7.39482808113098,5.975223356271324
7.39482808113098,5.891144017810675
7.39482808113098,5.835484984290368
7.395836114883425,5.799492241562097
7.395836114883425,5.7867539322269135
7.395836114883425,5.93503498525415
7.39682412147522,5.817971963607626
7.39682412147522,5.799064886562965
7.39682412147522,5.805841005030938
7.397825002670288,5.92504562539756
7.397825002670288,5.895843269916536
7.397825002670288,5.864902079839628
7.398823976516724,5.835198326876001
7.398823976516724,5.821092609726478
7.398823976516724,5.829248482044759
7.399764060974119,5.777377354035351
7.399764060974119,5.7756237109427735
7.399764060974119,5.958097852695696
7.400753021240234,5.914414507796989
7.400753021240234,5.880010726883712
7.400753021240234,5.84378685017059
7.4017510414123535,5.854040941421385
7.4017510414123535,5.9082740415196895
7.4017510414123535,5.832653896567012
7.402755975723268,5.836404325449605
7.402755975723268,5.83273822741379
7.402755975723268,5.799258274060795
7.4037580490112305,5.901917654542301
7.4037580490112305,5.888612810578461
7.4037580490112305,5.833311272383817
7.404758930206301,5.7713614275525735
7.404758930206301,5.89475907881802
7.404758930206301,5.912695575280942
7.405751943588257,5.830134664315041
7.405751943588257,5.762313098749012
7.405751943588257,5.855495412401936
7.408759117126465,5.901407149328245
7.408759117126465,5.888830249233795
7.408759117126465,5.867860372212263
7.409750938415527,5.902352396923612
7.409750938415527,5.851821792054589
7.409750938415527,5.854489041808825
7.410751104354858,5.858243181248675
7.410751104354858,5.906755580292604
7.410751104354858,5.851166946163189
7.4117560386657715,5.8614352049962415
7.4117560386657715,5.805841005030938
7.4117560386657715,5.802860348117735
7.4127519130706805,5.81404676747817
7.4127519130706805,5.857602907727598
7.4127519130706805,5.803949093081981
7.413753986358644,5.959967231442395
7.413753986358644,5.906329136066617
7.413753986358644,5.87943309431562
7.414750099182127,5.783296603635383
7.414750099182127,5.800346951560362
7.414750099182127,5.863450779698916
7.415755987167358,5.84378685017059
7.415755987167358,5.855271395940555
7.415755987167358,5.794568264615741
7.416754961013794,5.833942944158523
7.416754961013794,5.934222474411611
7.416754961013794,5.8819620077488
7.417750120162964,5.8252699550878
7.417750120162964,5.797030388018273
7.417750120162964,5.947605003951503
7.418749094009399,5.847558125638506
7.418749094009399,5.790732357986855
7.418749094009399,5.783627382948785
7.419757127761841,5.87263488116579
7.419757127761841,5.895772297075889
7.419757127761841,5.893456369629331
7.420750141143801,5.783580697392009
7.420750141143801,5.814796030185624
7.420750141143801,5.811388423061355
7.421751022338867,5.890203897530792
7.421751022338867,5.859617065672046
7.421751022338867,5.828331772007942
7.422750949859619,5.948832490024866
7.422750949859619,5.881021583877871
7.422750949859619,5.877113591241159
7.423757076263428,5.788459304342799
7.423757076263428,5.808445377705816
7.423757076263428,5.871261165404115
7.424823999404907,5.812048666126949
7.424823999404907,5.815795553113977
7.424823999404907,5.8036121744829305
7.425826072692873,5.9024905645829735
7.425826072692873,5.892517058925577
7.425826072692873,5.852316544266467
7.426825046539308,5.830134664315041
7.426825046539308,5.830192852599318
7.426825046539308,5.837778243605314
7.4278340339660645,5.782065238343068
7.4278340339660645,5.844873503729835
7.4278340339660645,5.892879647834384
7.4288270473480225,5.871192823685884
7.4288270473480225,5.828389724165849
7.4288270473480225,5.811388423061355
7.429825067520142,5.8149926559879725
7.429825067520142,5.800631854893117
7.429825067520142,5.790354117272886
7.4328320026397705,5.767991634380001
7.4328320026397705,5.95359552998323
7.4328320026397705,5.908351490969372
7.4338250160217285,5.797599924825074
7.4338250160217285,5.86880194298271
7.4338250160217285,5.9275194876539645
7.434826135635376,5.899095033635961
7.434826135635376,5.851086427070685
7.434826135635376,5.857300699705084
7.435833930969238,5.856421263902543
7.435833930969238,5.843069363326202
7.435833930969238,5.8197744173943216
7.43682599067688,5.811155804853604
7.43682599067688,5.858322249850615
7.43682599067688,5.941612453979452
7.437824010849001,5.820488868328226
7.437824010849001,5.823696678810308
7.437824010849001,5.855207877946762
7.438826084136965,5.812762273752385
7.438826084136965,5.761080957612908
7.438826084136965,5.785285259931765
7.439835071563721,5.90213752192602
7.439835071563721,5.895698490718789
7.439835071563721,5.88709475413944
7.440827131271362,5.84413469804738
7.440827131271362,5.753506192293607
7.440827131271362,5.812619552227298
7.441826105117798,5.814849900730547
7.441826105117798,5.820663736772104
7.441826105117798,5.795706798511922
7.44282603263855,5.932578596349198
7.44282603263855,5.879353553460938
7.44282603263855,5.802147921124155
7.443835973739624,5.8237530792806345
7.443835973739624,5.814189489003257
7.443835973739624,5.822609148210259
7.444826126098633,5.840035409317835
7.444826126098633,5.854920343491587
7.444826126098633,5.768133242737911
7.445826053619385,5.8618671138611
7.445826053619385,5.959178974151391
7.445826053619385,5.881743624587986
7.446757078170776,5.842330287785039
7.446757078170776,5.845017034831051
7.446757078170776,5.8455911592359175
7.447757959365845,5.789358844619211
7.447757959365845,5.768657409549144
7.447757959365845,5.890276354594345
7.4487509727478045,5.883986757647604
7.4487509727478045,5.89750657780605
7.4487509727478045,5.824182053432025
7.449751138687134,5.852252992540335
7.449751138687134,5.812191387652037
7.449751138687134,5.800824871335223
7.450751066207886,5.964673837198097
7.450751066207886,5.87046400277569
7.450751066207886,5.8995339588272735
7.451758146286011,5.776944601862025
7.451758146286011,5.789785390042215
7.451758146286011,5.959471635922049
7.45275092124939,5.820576606141214
7.45275092124939,5.807979803966925
7.45275092124939,5.778228825729101
7.4557719230651855,5.897509242660808
7.4557719230651855,5.854489041808825
7.4557719230651855,5.824039062048229
7.4567530155181885,5.95657780604869
7.4567530155181885,5.921878023863221
7.4567530155181885,5.86215505310434
7.45775294303894,5.816455357659169
7.45775294303894,5.887239297210819
7.45775294303894,5.921376154127873
7.45875096321106,5.807175996067771
7.45875096321106,5.843356358063957
7.45875096321106,5.786659110622796
7.459758996963499,5.900398957188844
7.459758996963499,5.864458567050252
7.459758996963499,5.805841005030938
7.460751056671144,5.815473982729043
7.460751056671144,5.935825806202895
7.460751056671144,5.880225332022591
7.461756944656372,5.820060197767884
7.461756944656372,5.799073420844658
7.461756944656372,5.770838205246824
7.4627509117126465,5.899674555215021
7.4627509117126465,5.816883825825479
7.4627509117126465,5.842330287785039
7.4637579917907715,5.861710460880125
7.4637579917907715,5.933452533780529
7.4637579917907715,5.89490382428343
7.464750051498411,5.813707858671139
7.464750051498411,5.823094016846894
7.464750051498411,5.822720464928007
7.465755939483644,5.863804193411593
7.465755939483644,5.873720117966808
7.465755939483644,5.837634914898129
7.466754913330078,5.874585554848783
7.466754913330078,5.880947204071012
7.466754913330078,5.912829829989013
7.467833995819092,5.8149926559879725
7.467833995819092,5.797605591857977
7.467833995819092,5.80835548102315
7.468832015991213,5.872414541529328
7.468832015991213,5.833428121205112
7.468832015991213,5.829906532508336
7.469825983047484,5.804376650475145
7.469825983047484,5.762920112184122
7.469825983047484,5.863868993234257
7.470824956893919,5.922524908922686
7.470824956893919,5.915008095761291
7.470824956893919,5.875230584629619
7.471832990646362,5.805465361707047
7.471832990646362,5.836690915399295
7.471832990646362,5.745903193006805
7.472832918167114,5.783815373272423
7.472832918167114,5.795279848300854
7.472832918167114,5.816883825825479
7.473830938339232,5.8165094980628
7.473830938339232,5.924399617378901
7.473830938339232,5.9210057055841485
7.474826097488403,5.909725206731048
7.474826097488403,5.947983750650552
7.474826097488403,5.87327957362324
7.475835084915159,5.876756028450819
7.475835084915159,5.796560698934059
7.475835084915159,5.819829097515373
7.4768271446228045,5.769606199040075
7.4768271446228045,5.824039062048229
7.4768271446228045,5.977571127045626
7.479763984680176,5.909733707280402
7.479763984680176,5.941466561614527
7.479763984680176,5.854552728464312
7.480756998062134,5.892662850093487
7.480756998062134,5.870972821372811
7.480756998062134,5.866486487788894
7.481755971908569,5.896279563985427
7.481755971908569,5.856581694905454
7.481755971908569,5.825985080668478
7.482751131057739,5.778983519343087
7.482751131057739,5.954648990921183
7.482751131057739,5.942840311108541
7.483758926391602,5.7847170724185135
7.483758926391602,5.823896070664431
7.483758926391602,5.782441218990344
7.48475193977356,5.898954707106923
7.48475193977356,5.884487379286418
7.48475193977356,5.803145318915169
7.485750913619995,5.875815132327148
7.485750913619995,5.927665008963165
7.485750913619995,5.93678366969294
7.486752033233644,5.836606280961468
7.486752033233644,5.794617648759614
7.486752033233644,5.831051812872261
7.487759113311768,5.854265261473815
7.487759113311768,5.840155698837681
7.487759113311768,5.866906050617784
7.4887571334838885,5.888033019140693
7.4887571334838885,5.902062568669405
7.4887571334838885,5.859106189402263
7.489825963974001,5.784905501262553
7.489825963974001,5.820257666878699
7.489825963974001,5.817829107153184
7.490832090377808,5.8740085969274665
7.490832090377808,5.839152161761022
7.490832090377808,5.798931070375296
7.491835117340088,5.868724797124077
7.491835117340088,5.806799475703079
7.491835117340088,5.7646774995663
7.492828130722046,5.8055168035235845
7.492828130722046,5.854615740473024
7.492828130722046,5.955350286242989
7.493828058242798,5.773443792285897
7.493828058242798,5.965552632086202
7.493828058242798,5.915879402070202
7.494828939437866,5.876467414560805
7.494828939437866,5.844360839646099
7.494828939437866,5.793434453246978
7.495835065841677,5.808977910137051
7.495835065841677,5.782395579136067
7.495835065841677,5.966284961159622
7.496828079223633,5.851948423254112
7.496828079223633,5.896930260799169
7.496828079223633,5.889119470305905
7.497828006744385,5.923252009483606
7.497828006744385,5.843334297114439
7.497828006744385,5.836918271362209
7.498826026916504,5.874365350141676
7.498826026916504,5.864902079839628
7.498826026916504,5.8374915861909455
7.499835968017578,5.823236974498352
7.499835968017578,5.812191387652037
7.499835968017578,5.77401090036431
7.502771139144896,5.810352165616146
7.502771139144896,5.7886960716282125
7.502771139144896,5.782963496790609
7.503759145736694,5.831566602093333
7.503759145736694,5.82337993214981
7.503759145736694,5.823553653694172
7.504753112792969,5.783485369802811
7.504753112792969,5.925854493147517
7.504753112792969,5.919644774378842
7.505752086639404,5.881380327300064
7.505752086639404,5.852971660016578
7.505752086639404,5.79215451338692
7.50675106048584,5.902276836484898
7.50675106048584,5.864968600011566
7.50675106048584,5.863372385743751
7.507761001586914,5.779602305364405
7.507761001586914,5.946961559590586
7.507761001586914,5.8737885271497134
7.508750915527344,5.817597939435996
7.508750915527344,5.824784074481006
7.508750915527344,5.820290758302975
7.509751081466677,5.843273916228147
7.509751081466677,5.8181692303244095
7.509751081466677,5.793906233736195
7.510751962661743,5.824611027583416
7.510751962661743,5.920278773684922
7.510751962661743,5.928020176757456
7.511758089065552,5.77401090036431
7.511758089065552,5.76827485109582
7.511758089065552,5.795941710518707
7.512749910354614,5.908564274561962
7.512749910354614,5.81465324119586
7.512749910354614,5.854265261473815
7.513824939727783,5.812994082384009
7.513824939727783,5.8980858295264
7.513824939727783,5.944883276470248
7.5148279666900635,5.826586798126409
7.5148279666900635,5.79324386553326
7.5148279666900635,5.887383840282196
7.515834093093872,5.835544555600533
7.515834093093872,5.8215770735750505
7.515834093093872,5.784669982073671
7.516825914382936,5.931413346440757
7.516825914382936,5.89562755161048
7.516825914382936,5.89591363557509
7.517832040786743,5.916884355905086
7.517832040786743,5.909580090209912
7.517832040786743,5.915867359625281
7.518826007843018,5.859185460398235
7.518826007843018,5.818312053046513
7.518826007843018,5.781401723240617
7.519835948944092,5.886154397733187
7.519835948944092,5.835628312997553
7.519835948944092,5.807927620038936
7.520833969116213,5.795329063783034
7.520833969116213,5.781781212051119
7.520833969116213,5.945149829410744
7.521825075149536,5.782870463000443
7.521825075149536,5.774250197575127
7.521825075149536,5.89750657780605
7.522825002670288,5.920052767015555
7.522825002670288,5.92504562539756
7.522825002670288,5.853402860502324
7.523834943771362,5.935595819117563
7.523834943771362,5.888830249233795
7.523834943771362,5.8129049952774725
7.526762008666992,5.831364848975501
7.526762008666992,5.79130122014688
7.526762008666992,5.804661688737254
7.527760028839111,5.8149388191753895
7.527760028839111,5.813279592898861
7.527760028839111,5.798403766456563
7.528752088546751,5.914784315426282
7.528752088546751,5.848625990285086
7.528752088546751,5.8184327473544215
7.5297510623931885,5.822552477881223
7.5297510623931885,5.945647313942058
7.5297510623931885,5.896277607509783
7.530755996704102,5.841039418647237
7.530755996704102,5.852476300622604
7.530755996704102,5.8028089400335405
7.5317559242248535,5.893166878698511
7.5317559242248535,5.869599173075812
7.5317559242248535,5.813741725939205
7.532757043838499,5.781731490583859
7.532757043838499,5.900972305749918
7.532757043838499,5.891288189826327
7.53375506401062,5.82094965207502
7.53375506401062,5.820719530060333
7.53375506401062,5.793714364193605
7.534750938415527,5.853705675706935
7.534750938415527,5.88933603192043
7.534750938415527,5.783201343510862
7.535758018493652,5.879214711154803
7.535758018493652,5.908195917423235
7.535758018493652,5.836571637849612
7.53682804107666,5.798118930588485
7.53682804107666,5.783864791148635
7.53682804107666,5.851166946163189
7.537827968597412,5.842556598045452
7.537827968597412,5.852763835077778
7.537827968597412,5.827674092600089
7.538828134536743,5.936907939628752
7.538828134536743,5.889262697816072
7.538828134536743,5.872566202124173
7.539834976196287,5.788647935580872
7.539834976196287,5.900758341525473
7.539834976196287,5.960371479789511
7.540825128555298,5.815829116790995
7.540825128555298,5.770129657472196
7.540825128555298,5.810442534551554
7.54182505607605,5.932266234892732
7.54182505607605,5.852396726035583
7.54182505607605,5.869887449642438
7.542827129364014,5.768515767458895
7.542827129364014,5.795891314404673
7.542827129364014,5.92092528768866
7.543834924697876,5.851598045451918
7.543834924697876,5.8341950259257125
7.543834924697876,5.773399333063475
7.544830083847046,5.870251961294551
7.544830083847046,5.8116546724108025
7.544830083847046,5.829418695425895
7.54584002494812,5.82094965207502
7.54584002494812,5.817169471269686
7.54584002494812,5.907403342392875
7.546761989593506,5.809301302068275
7.546761989593506,5.765682925653926
7.546761989593506,5.937114988723761
7.5497629642486555,5.876323107615799
7.5497629642486555,5.842433475009158
7.5497629642486555,5.8501610478228185
7.550753116607666,5.832568958538137
7.550753116607666,5.904511941247904
7.550753116607666,5.894685036334549
7.551759958267212,5.825642427571852
7.551759958267212,5.805217833805586
7.551759958267212,5.921716918213537
7.552753925323486,5.8184327473544215
7.552753925323486,5.805983591626671
7.552753925323486,5.797925273231944
7.553758144378662,5.92148986584167
7.553758144378662,5.860571387266524
7.553758144378662,5.769704528807418
7.554753065109251,5.816257686154321
7.554753065109251,5.793670613350296
7.554753065109251,5.908341067676709
7.555758953094482,5.838457680371635
7.555758953094482,5.806358796430155
7.555758953094482,5.768897819927139
7.55675196647644,5.912829829989013
7.55675196647644,5.917516432467859
7.55675196647644,5.848644104550975
7.557753086090088,5.811423774552324
7.557753086090088,5.879721910599666
7.557753086090088,5.951725746448467
7.558751106262209,5.898370631662138
7.558751106262209,5.848707184024365
7.558751106262209,5.806733528980899
7.559760093688965,5.786848146648934
7.559760093688965,5.7867539322269135
7.559760093688965,5.776100146494728
7.560753107070925,5.918388750746931
7.560753107070925,5.901986940766014
7.560753107070925,5.869318148962008
7.5617570877075195,5.8028089400335405
7.5617570877075195,5.800682453401184
7.5617570877075195,5.789310202586788
7.56275200843811,5.826958461034332
7.56275200843811,5.797599924825074
7.56275200843811,5.951840773723472
7.563760042190552,5.884348435783266
7.563760042190552,5.840178839222036
7.563760042190552,5.816059272538023
7.56475305557251,5.81156652980975
7.56475305557251,5.828904412189904
7.56475305557251,5.811477780026601
7.5657520294189435,5.857667842479616
7.5657520294189435,5.826242829468573
7.5657520294189435,5.830134664315041
7.5667519569396955,5.880517589005186
7.5667519569396955,5.8526841930260805
7.5667519569396955,5.905449835193431
7.5677571296691895,5.841060400161915
7.5677571296691895,5.814455839549722
7.5677571296691895,5.784954143294976
7.568751096725464,5.897646229688314
7.568751096725464,5.922007825902582
7.568751096725464,5.865334191098518
7.569754123687744,5.775152807494361
7.569754123687744,5.809390793962875
7.569754123687744,5.810389608512115
7.57075309753418,5.797122005050213
7.57075309753418,5.843294661616456
7.57075309753418,5.919842614545386
7.572835922241213,5.874880038165732
7.572835922241213,5.816971968426532
7.573827028274536,5.880517589005186
7.573827028274536,5.872346469669808
7.573827028274536,5.867292960542803
7.574831008911133,5.818575671273541
7.574831008911133,5.795137531563831
7.574831008911133,5.803702206094953
7.575839042663574,5.843704307137763
7.575839042663574,5.859630052622449
7.575839042663574,5.826300612964783
7.5768280029296875,5.785096223905627
7.5768280029296875,5.971542416006477
7.5768280029296875,5.904366892191446
7.5778279304504395,5.81465324119586
7.5778279304504395,5.765682925653926
7.5778279304504395,5.776004076794078
7.5788350105285645,5.880010726883712
7.5788350105285645,5.821751199907477
7.5788350105285645,5.826815334721179
7.579838037490845,5.821036242988494
7.579838037490845,5.934805504153896
7.579838037490845,5.896132828312034
7.580827951431274,5.802575377320304
7.580827951431274,5.8372279679639165
7.580827951431274,5.768472792459377
7.5818259716033936,5.829848276759383
7.5818259716033936,5.835257965650842
7.5818259716033936,5.821837352300545
7.582831144332886,5.893313681836581
7.582831144332886,5.888757454846855
7.582831144332886,5.882757753618999
7.583765983581545,5.794995214826809
7.583765983581545,5.837061600069393
7.583765983581545,5.8016687869851005
7.584753036499023,5.87003917770196
7.584753036499023,5.829991470537212
7.584753036499023,5.814796030185624
7.585752964019775,5.7447009049904585
7.585752964019775,5.924399617378901
7.585752964019775,5.891719424044412
7.586756944656372,5.9145597929798175
7.586756944656372,5.857746776152202
7.586756944656372,5.816598180381272
7.587760925292969,5.852332533395016
7.587760925292969,5.808302723645407
7.587760925292969,5.763969795100138
7.58875298500061,5.838314250467433
7.58875298500061,5.925836851134371
7.58875298500061,5.89432484242179
7.589752912521362,5.874735731220725
7.589752912521362,5.8426388712195685
7.589752912521362,5.839295524200544
7.590753078460692,5.808677354999133
7.590753078460692,5.789358844619211
7.590753078460692,5.853546593997572
7.591762065887451,5.947225447676324
7.591762065887451,5.879866318741689
7.591762065887451,5.842413134408914
7.592754125595093,5.850080764856686
7.592754125595093,5.869894971953969
7.592754125595093,5.875024345110739
7.595771074295044,5.827960345226393
7.595771074295044,5.842577006110375
7.595771074295044,5.797691676786369
7.596753120422363,5.840691570770447
7.596753120422363,5.770554786136974
7.596753120422363,5.876471597370806
7.59775710105896,5.958649949883382
7.59775710105896,5.845672892692613
7.59775710105896,5.854840195454809
7.598751068115234,5.8675812371094285
7.598751068115234,5.83027785809287
7.598751068115234,5.822895130977853
7.599758148193359,5.830505483914493
7.599758148193359,5.801150523333141
7.599758148193359,5.856948669018292
7.600749015808104,5.927418493031863
7.600749015808104,5.861291235374623
7.600749015808104,5.867937315676864
7.601748943328856,5.853402860502324
7.601748943328856,5.86649627016712
7.601748943328856,5.816686255517647
7.602750062942505,5.770838205246824
7.602750062942505,5.814027371383411
7.602750062942505,5.940007637965266
7.603754043579102,5.880588359451803
7.603754043579102,5.878422237321461
7.603754043579102,5.84647201179668
7.604753017425535,5.870540305325855
7.604753017425535,5.820321286069508
7.604753017425535,5.797691676786369
7.605754137039185,5.813939296247036
7.605754137039185,5.825556005320071
7.605754137039185,5.933639444669327
7.606756925582886,5.889191387652037
7.606756925582886,5.835544555600533
7.606756925582886,5.8620885329324
7.6077611446380615,5.838457680371635
7.6077611446380615,5.860205796179572
7.6077611446380615,5.82303812236165
7.608752965927124,5.802614304439174
7.608752965927124,5.7473064245648535
7.608752965927124,5.869166758225872
7.609758138656616,5.8208066944235615
7.609758138656616,5.852891343318107
7.609758138656616,5.907693575435148
7.610758066177368,5.908564274561962
7.610758066177368,5.883480131652499
7.610758066177368,5.881024046338596
7.611761093139648,5.837001725168181
7.611761093139648,5.812048666126949
7.611761093139648,5.812368617359626
7.6127541065216064,5.803702206094953
7.6127541065216064,5.822409452765088
7.6127541065216064,5.870251961294551
7.613758087158203,5.839830788951214
7.613758087158203,5.827530966286938
7.613758087158203,5.822352074056942
7.614753007888794,5.847925774398119
7.614753007888794,5.791394624992772
7.614753007888794,5.8374915861909455
7.615762948989868,5.78173408797394
7.615762948989868,5.909211969197556
7.615762948989868,5.883046704832399
7.6167521476745605,5.876327222961121
7.6167521476745605,5.862232536286359
7.6167521476745605,5.831794531506005
7.618834018707275,5.825670324215966
7.618834018707275,5.767481061701267
7.618834018707275,5.893456369629331
7.619837999343872,5.887528754409299
7.619837999343872,5.850224430887258
7.619837999343872,5.838170820563233
7.620835065841677,5.7872261175041935
7.620835065841677,5.909066818944082
7.620835065841677,5.90748099423659
7.621827125549316,5.828904412189904
7.621827125549316,5.814400552246574
7.621827125549316,5.811423774552324
7.622826099395752,5.886516480656915
7.622826099395752,5.852109259045087
7.622826099395752,5.805465361707047
7.623837947845461,5.837718537365794
7.623837947845461,5.942375951733843
7.623837947845461,5.892732642302281
7.624829053878784,5.808962730584629
7.624829053878784,5.789358844619211
7.624829053878784,5.745753556352281
7.62582802772522,5.844748829005956
7.62582802772522,5.812654195339155
7.62582802772522,5.786185474854952
7.626832008361816,5.828618092098923
7.626832008361816,5.980864685132714
7.626832008361816,5.90039251431215
7.627362012863159,5.813313257772895
7.627362012863159,5.763786156248194
7.627362012863159,5.804895150253473
7.628835916519163,5.81682911197209
7.628835916519163,5.832392066153935
7.628835916519163,5.808534667206383
7.62983512878418,5.820663736772104
7.62983512878418,5.758899284874419
7.62983512878418,5.885432525684767
7.630826950073242,5.798169461631875
7.630826950073242,5.839830788951214
7.630826950073242,5.836715000289135
7.6318371295928955,5.90646541471501
7.6318371295928955,5.806126178222403
7.6318371295928955,5.7544153125542135
7.6328301429748535,5.821092609726478
7.6328301429748535,5.957366366930743
7.6328301429748535,5.926773395786349
7.6338279247283936,5.809533481755624
7.6338279247283936,5.796938163804237
7.6338279247283936,5.90971414252395
7.634830951690674,5.843519420189288
7.634830951690674,5.769279400142641
7.634830951690674,5.845960022359722
7.635838985443115,5.923963154648317
7.635838985443115,5.936738063571004
7.635838985443115,5.862232536286359
7.636829137802124,5.815686260336553
7.636829137802124,5.808160069584997
7.636829137802124,5.93445209044122
7.63782811164856,5.858897723549029
7.63782811164856,5.787652662927197
7.63782811164856,5.849075102642688
7.638828992843628,5.946728637791785
7.638828992843628,5.841839279862757
7.638828992843628,5.86852189710673
7.641772985458374,5.837120800323831
7.641772985458374,5.834768340754449
7.641772985458374,5.910082870718402
7.642754077911375,5.912103741398254
7.642754077911375,5.891288189826327
7.642754077911375,5.885576360377032
7.643760919570925,5.814313016827619
7.643760919570925,5.792390369899188
7.643760919570925,5.794759931764298
7.6447529792785645,5.840978498043524
7.6447529792785645,5.813422348156287
7.6447529792785645,5.804272552477882
7.6457531452178955,5.749103346248002
7.6457531452178955,5.945295822972686
7.6457531452178955,5.91486287804314
7.6467530727386475,5.83359779486883
7.6467530727386475,5.90741292237707
7.6467530727386475,5.944917177470653
7.647761106491089,5.882757753618999
7.647761106491089,5.846821411361051
7.647761106491089,5.852620067850191
7.648759126663208,5.967329314366121
7.648759126663208,5.914929566876771
7.648759126663208,5.829132307870236
7.649754047393801,5.857315170878391
7.649754047393801,5.8050377031168665
7.649754047393801,5.788601418685788
7.650753021240234,5.823553653694172
7.650753021240234,5.853977794483318
7.650753021240234,5.826815334721179
7.651760101318359,5.807214518398582
7.651760101318359,5.897361764875964
7.651760101318359,5.970862776846124
7.652753114700316,5.758475066982786
7.652753114700316,5.841386456947899
7.652753114700316,5.954822645000868
7.653752088546751,5.877841062857805
7.653752088546751,5.867860372212263
7.653752088546751,5.8654111682954575
7.6547529697418195,5.88145480830394
7.6547529697418195,5.8870949228011344
7.6547529697418195,5.824784074481006
7.6557610034942645,5.816455357659169
7.6557610034942645,5.822409452765088
7.6557610034942645,5.809676169548372
7.656754016876221,5.865843380751365
7.656754016876221,5.831137020759845
7.656754016876221,5.861278754409299
7.657753944396973,5.915867359625281
7.657753944396973,5.8414697083598375
7.657753944396973,5.858544613427399
7.65875506401062,5.819719062626497
7.65875506401062,5.756151718421712
7.65875506401062,5.793856680930626
7.659759998321531,5.861645155072381
7.659759998321531,5.779409153992945
7.659759998321531,5.771077940978045
7.660753965377808,5.877841062857805
7.660753965377808,5.902352396923612
7.660753965377808,5.927501339655738
7.6617541313171404,5.825126929971665
7.6617541313171404,5.950410286435745
7.6617541313171404,5.901841992906571
7.66283392906189,5.782111620308796
7.66283392906189,5.814170194105516
7.66283392906189,5.853626438443301
7.6658360958099365,5.839438886640067
7.6658360958099365,5.864325931494439
7.6658360958099365,5.829763372462846
7.666827917099001,5.823094016846894
7.666827917099001,5.808302723645407
7.666827917099001,5.832940351587348
7.667839050292969,5.789833256230846
7.667839050292969,5.942608502476918
7.667839050292969,5.892951194124791
7.668834924697876,5.8749494930511394
7.668834924697876,5.845734690337133
7.668834924697876,5.769562819252491
7.669827938079834,5.858400711270456
7.669827938079834,5.87314316004549
7.669827938079834,5.821950355635228
7.67082905769348,5.836918271362209
7.67082905769348,5.942196023439157
7.67082905769348,5.922153279747105
7.671838045120239,5.842351876481813
7.671838045120239,5.813565103413714
7.671838045120239,5.799450919447176
7.6728270053863525,5.836261030474759
7.6728270053863525,5.865555239114093
7.6728270053863525,5.788269627402225
7.673828125,5.870540305325855
7.673828125,5.950147342855492
7.673828125,5.893169003835849
7.674828052520752,5.802341274889647
7.674828052520752,5.8029514591645945
7.674828052520752,5.818917076273637
7.675835132598875,5.87769672218046
7.675835132598875,5.907557971433528
7.675835132598875,5.7681894408142025
7.676835060119627,5.858034513001408
7.676835060119627,5.810960359683109
7.676835060119627,5.797414599356195
7.6778340339660645,5.875601572890766
7.6778340339660645,5.960845419148403
7.6778340339660645,5.859904802521252
7.678828954696655,5.856517164941498
7.678828954696655,5.806696524605333
7.678828954696655,5.813333159852734
7.679837942123411,5.947691696061991
7.679837942123411,5.890275443821199
7.679837942123411,5.834828080726306
7.680830955505373,5.827645251450493
7.680830955505373,5.80337901655776
7.680830955505373,5.785143213053452
7.68183207511902,5.886298907072227
7.68183207511902,5.80707189807051
7.68183207511902,5.790354117272886
7.6828320026397705,5.960406325295399
7.6828320026397705,5.85838701594094
7.6828320026397705,5.89591363557509
7.683767080307009,5.844791331752733
7.683767080307009,5.8008747614641765
7.683767080307009,5.811620501551688
7.684755086898804,5.939739836928236
7.684755086898804,5.918178395882726
7.684755086898804,5.867284088937721
7.685753107070925,5.817597939435996
7.685753107070925,5.827244713660634
7.685753107070925,5.80518025598026
7.6887640953063965,5.780073681065557
7.6887640953063965,5.813653718267508
7.6887640953063965,5.9462314231191815
7.689754962921144,5.817740762158099
7.689754962921144,5.754455656431312
7.689754962921144,5.803949093081981
7.690755128860474,5.839784845505889
7.690755128860474,5.826729890707222
7.690755128860474,5.773062346999748
7.691762924194336,5.925627710634361
7.691762924194336,5.899170020624917
7.691762924194336,5.85635801576746
7.692753076553345,5.781021762177375
7.692753076553345,5.808122390562656
7.692753076553345,5.80996154513387
7.693753957748411,5.829820987297366
7.693753957748411,5.811013150793193
7.693753957748411,5.794333082750246
7.6947550773620605,5.904955251643248
7.6947550773620605,5.973448664199387
7.6947550773620605,5.858466118275219
7.69576096534729,5.801771468224137
7.69576096534729,5.864602536671871
7.69576096534729,5.902131888625457
7.696758031845093,5.814082085236802
7.696758031845093,5.844217342277222
7.696758031845093,5.852235755315253
7.697752952575684,5.924836080109486
7.697752952575684,5.915008095761291
7.697752952575684,5.901342720561306
7.698754072189333,5.800305224657376
7.698754072189333,5.787038160912895
7.698754072189333,5.932141627633533
7.6997599601745605,5.848482391719193
7.6997599601745605,5.812244549817845
7.6997599601745605,5.776997224310415
7.70075297355652,5.913846354016076
7.70075297355652,5.833942944158523
7.70075297355652,5.8197402802675455
7.701754093170166,5.81542092176025
7.701754093170166,5.917822182385937
7.701754093170166,5.92129647834384
7.702754974365234,5.77978985716764
7.702754974365234,5.811298458914012
7.702754974365234,5.788269627402225
7.703760147094728,5.881528682125716
7.703760147094728,5.844073844908344
7.703760147094728,5.829964113610519
7.704754114150999,5.881743624587986
7.704754114150999,5.934180814973304
7.704754114150999,5.912472638254401
7.705827951431274,5.835401260625687
7.705827951431274,5.782963496790609
7.705827951431274,5.753866453671043
7.706829071044922,5.837264095298677
7.706829071044922,5.855862690105824
7.706829071044922,5.7646774995663
7.707837104797363,5.798126183041307
7.707837104797363,5.803806573950925
7.707837104797363,5.817169471269686
7.7088301181793195,5.961373937431332
7.7088301181793195,5.89280648239172
7.7088301181793195,5.852460244029377
7.709826946258543,5.855271395940555
7.709826946258543,5.834971375701151
7.709826946258543,5.755201849495943
7.712836027145386,5.775145116521137
7.712836027145386,5.7845252703406
7.712836027145386,5.86699594730045
7.71382999420166,5.866486487788894
7.71382999420166,5.853609842132656
7.71382999420166,5.818202625339734
7.714829921722412,5.7839114092407335
7.714829921722412,5.799593303648876
7.714829921722412,5.926371441238267
7.715840101242064,5.9340982044758
7.715840101242064,5.891144017810675
7.715840101242064,5.88456479500376
7.7168290615081805,5.802056371556893
7.7168290615081805,5.799073420844658
7.7168290615081805,5.817400537789858
7.717829942703249,5.8661984136163
7.717829942703249,5.901847761136492
7.717829942703249,5.883257194625957
7.718836069107056,5.838208229726866
7.718836069107056,5.85309775149868
7.718836069107056,5.749141632452438
7.7198381423950195,5.806890890340984
7.7198381423950195,5.9245451049557625
7.7198381423950195,5.92021333294782
7.720828056335449,5.852379421345825
7.720828056335449,5.868214932824457
7.720828056335449,5.862076962740223
7.7218310832977295,5.783673393858788
7.7218310832977295,5.809690843115712
7.7218310832977295,5.873211704157751
7.7228569984436035,5.9065500491528375
7.7228569984436035,5.877044642340832
7.7228569984436035,5.805231765261475
7.723839044570925,5.770739605620772
7.723839044570925,5.893747715838779
7.723839044570925,5.886082952639797
7.724836111068726,5.809158648007865
7.724836111068726,5.814421634958269
7.724836111068726,5.754816862314232
7.725827932357788,5.809586610189095
7.725827932357788,5.927228445035564
7.725827932357788,5.903801538194646
7.726758003234863,5.876756028450819
7.726758003234863,5.844647834383856
7.726758003234863,5.804855143699764
7.7277610301971436,5.821664440332311
7.7277610301971436,5.804661688737254
7.7277610301971436,5.907344243335455
7.728754043579102,5.845878221438349
7.728754043579102,5.8084075637541215
7.728754043579102,5.806799475703079
7.729758024215698,5.840872511035294
7.729758024215698,5.927874621715916
7.729758024215698,5.915153313479443
7.730752944946287,5.825699030436207
7.730752944946287,5.777370034117851
7.730752944946287,5.853402860502324
7.731760025024414,5.843130452591607
7.731760025024414,5.841756568168237
7.731760025024414,5.841673249291621
7.732753038406372,5.8951218701208585
7.732753038406372,5.917979847337073
7.732753038406372,5.926500838489562
7.735773086547852,5.827731538772914
7.735773086547852,5.783389435031516
7.735773086547852,5.938303682607605
7.736756086349487,5.808264977158388
7.736756086349487,5.791681181210124
7.736756086349487,5.76302063455348
7.737755060195925,5.810727842672374
7.737755060195925,5.822577541008887
7.737755060195925,5.799827945796952
7.738754034042358,5.920661770658648
7.738754034042358,5.920358685595327
7.738754034042358,5.858019704504714
7.739761114120483,5.807175996067771
7.739761114120483,5.765567763449565
7.739761114120483,5.932287283872087
7.740755081176758,5.854759440235934
7.740755081176758,5.849712610111992
7.740755081176758,5.823236974498352
7.741754055023192,5.898304516278263
7.741754055023192,5.87277908691378
7.741754055023192,5.81470714547312
7.742754936218262,5.778841641126467
7.742754936218262,5.899389145897185
7.742754936218262,5.930640167505156
7.7437620162963885,5.816420208562231
7.7437620162963885,5.809871918309915
7.7437620162963885,5.809496443647719
7.744754076004028,5.882176849014054
7.744754076004028,5.854615740473024
7.744754076004028,5.824697854623258
7.74575901031494,5.781634712504096
7.74575901031494,5.757282426415314
7.74575901031494,5.951959579020413
7.746753931045532,5.808550150349854
7.746753931045532,5.808458971838315
7.746753931045532,5.779931769116598
7.7477610111236555,5.896422386707532
7.7477610111236555,5.879717491663294
7.7477610111236555,5.824380635710017
7.74883198738098,5.816277453304806
7.74883198738098,5.938573237726248
7.74883198738098,5.895772297075889
7.749828100204468,5.82801772393454
7.749828100204468,5.836319758476456
7.749828100204468,5.790591019487655
7.7508299350738525,5.812762273752385
7.7508299350738525,5.883550868366777
7.7508299350738525,5.916169837506506
7.7518420219421404,5.89902517396249
7.7518420219421404,5.836834210374141
7.7518420219421404,5.77888613408123
7.752830982208252,5.828845582991191
7.752830982208252,5.818829102334278
7.752830982208252,5.793861099866998
7.753829002380373,5.783434838759421
7.753829002380373,5.951521193546522
7.753829002380373,5.915588966633899
7.75483012199402,5.8711076157983
7.75483012199402,5.85809934655641
7.75483012199402,5.825985080668478
7.755839109420776,5.772014688024056
7.755839109420776,5.831709795871162
7.755839109420776,5.816223920083272
7.7568359375,5.837693980223213
7.7568359375,5.944384408913047
7.7568359375,5.920067980300312
7.759769916534424,5.848400624530157
7.759769916534424,5.8602568669403805
7.759769916534424,5.798881382640375
7.7607550621032715,5.950380163457277
7.7607550621032715,5.901922107211011
7.7607550621032715,5.877766177065865
7.761754989624023,5.780215593014515
7.761754989624023,5.811013150793193
7.761754989624023,5.95508747759209
7.762756109237673,5.799785173191465
7.762756109237673,5.807084513965189
7.762756109237673,5.798504018967212
7.763764142990112,5.938220060139942
7.763764142990112,5.900908180574029
7.763764142990112,5.830879575550801
7.764755964279177,5.777129994795582
7.764755964279177,5.837634914898129
7.764755964279177,5.960934944775343
7.765756130218506,5.822434617089767
7.765756130218506,5.806941994834133
7.765756130218506,5.787890846970837
7.76676607131958,5.899246188245727
7.76676607131958,5.912405274773994
7.76676607131958,5.822577541008887
7.767765045166016,5.7567562019314185
7.767765045166016,5.864811744636558
7.767765045166016,5.93944818712774
7.7687571048736555,5.876247951965151
7.7687571048736555,5.808692736945585
7.7687571048736555,5.778220898629503
7.769833087921144,5.902861923899844
7.769833087921144,5.867913837969121
7.769833087921144,5.828876279419418
7.770838022232056,5.777609533722703
7.770838022232056,5.911901954548084
7.770838022232056,5.922684327955433
7.771842002868652,5.892011681027006
7.771842002868652,5.9283112868405325
7.771842002868652,5.9003287939243245
7.772839069366457,5.831395376742036
7.772839069366457,5.813475881377822
7.772839069366457,5.798504018967212
7.773838996887209,5.843560843501224
7.773838996887209,5.775995778638756
7.773838996887209,5.843107211010236
7.774838924407961,5.813190438327648
7.774838924407961,5.955730854488329
7.774838924407961,5.874432949748454
7.775840997695925,5.857013097785233
7.775840997695925,5.852666753406966
7.775840997695925,5.837322587174001
7.7768330574035645,5.8794978604059445
7.7768330574035645,5.85439074577382
7.7768330574035645,5.800020456253976
7.777833938598633,5.817223443011624
7.777833938598633,5.845856261685846
7.777833938598633,5.935472156363848
7.77883505821228,5.80831641897492
7.77883505821228,5.785569353688391
7.77883505821228,5.926727418608686
7.779843091964722,5.87689338653405
7.779843091964722,5.860608121783382
7.779843091964722,5.802911081555158
7.782774925231934,5.914872829083059
7.782774925231934,5.880947204071012
7.782774925231934,5.861343486767287
7.7837629318237305,5.902501493860715
7.7837629318237305,5.824754018967213
7.7837629318237305,5.8190261666570295
7.784754991531372,5.828273482526648
7.784754991531372,5.801109707203301
7.784754991531372,5.910672815590123
7.785754919052124,5.939323984656604
7.785754919052124,5.902497311050715
7.785754919052124,5.866408633551148
7.7867560386657715,5.803053533221536
7.7867560386657715,5.812297037336881
7.7867560386657715,5.938177523660826
7.787760972976685,5.827327863875557
7.787760972976685,5.84399123441084
7.787760972976685,5.785899593284373
7.788753986358644,5.933161221303418
7.788753986358644,5.879064939570925
7.788753986358644,5.860976040401703
7.78975510597229,5.789691108155517
7.78975510597229,5.877113591241159
7.78975510597229,5.886514119393204
7.790755033493042,5.837036064688988
7.790755033493042,5.813061951849496
7.790755033493042,5.778318756144107
7.791762113571169,5.92064939089034
7.791762113571169,5.872193662175448
7.791762113571169,5.807654590489409
7.792755126953123,5.823863856280962
7.792755126953123,5.941113822548624
7.792755126953123,5.912985875787891
7.79383111000061,5.807694630775459
7.79383111000061,5.836463019718962
7.79383111000061,5.835804901790706
7.794830083847046,5.879710509069181
7.794830083847046,5.846739408045647
7.794830083847046,5.797178742843925
7.795839071273804,5.915298531197595
7.795839071273804,5.881813450529116
7.795839071273804,5.844625166252241
7.79682993888855,5.815938342103742
7.79682993888855,5.794808607529058
7.79682993888855,5.793197753426242
7.7978310585021955,5.827645251450493
7.7978310585021955,5.768316544266466
7.7978310585021955,5.839843404845891
7.798830032348633,5.872702885560632
7.798830032348633,5.9194994891960135
7.798830032348633,5.926160411727289
7.799839019775391,5.76912450124328
7.799839019775391,5.922684327955433
7.799839019775391,5.881743624587986
7.800831079483032,5.848544189363712
7.800831079483032,5.878556323367838
7.800831079483032,5.817169471269686
7.801829099655151,5.871251720349275
7.801829099655151,5.867572230574993
7.801829099655151,5.821862921413289
7.802830934524536,5.783009001715531
7.802830934524536,5.795991431985967
7.802830934524536,5.893169003835849
7.803839921951294,5.786751672160219
7.803839921951294,5.81470714547312
7.803839921951294,5.822720464928007
7.806762933731081,5.930785722546696
7.806762933731081,5.904955251643248
7.806762933731081,5.875739470691417
7.807765007019045,5.897146282696274
7.807765007019045,5.910382650012529
7.807765007019045,5.856196437865033
7.808758020400999,5.833656489138188
7.808758020400999,5.834515854199196
7.808758020400999,5.938740954914319
7.8097610473632795,5.842246833979067
7.8097610473632795,5.813707858671139
7.8097610473632795,5.832855346093796
7.810755014419556,5.933078374679544
7.810755014419556,5.932869908826308
7.810755014419556,5.908069319956052
7.811764001846312,5.78031203377089
7.811764001846312,5.855639179629524
7.811764001846312,5.91833720773338
7.8127570152282715,5.838494887141233
7.8127570152282715,5.797036459839242
7.8127570152282715,5.786659110622796
7.813760995864868,5.88651658185393
7.813760995864868,5.8383515584340495
7.813760995864868,5.876604907573391
7.814762115478516,5.777370034117851
7.814762115478516,5.891866901829257
7.814762115478516,5.91486287804314
7.815762996673584,5.857236338402822
7.815762996673584,5.838865436881976
7.815762996673584,5.81542092176025
7.8168370723724365,5.86509961641512
7.8168370723724365,5.825126929971665
7.8168370723724365,5.822005845332408
7.817831993103027,5.821719997494171
7.817831993103027,5.945029202567513
7.817831993103027,5.901482912160991
7.8188300132751465,5.763869677518842
7.8188300132751465,5.800447608859076
7.8188300132751465,5.906397578981862
7.819839954376221,5.846882939146864
7.819839954376221,5.833741056111337
7.819839954376221,5.801771468224137
7.820833921432495,5.89656898745157
7.820833921432495,5.831566602093333
7.820833921432495,5.851661091192969
7.821834087371826,5.831109124115732
7.821834087371826,5.798169461631875
7.821834087371826,5.800824871335223
7.822833061218262,5.814367663216331
7.822833061218262,5.79215451338692
7.822833061218262,5.775428670560344
7.8238420486450195,5.935097019025039
7.8238420486450195,5.928165731798994
7.8238420486450195,5.86199826519401
7.824831962585449,5.886372038782553
7.824831962585449,5.9314959232059215
7.824831962585449,5.9236226604213655
7.825834035873411,5.847620800323831
7.825834035873411,5.849999874708456
7.825834035873411,5.800589993060777
7.82683801651001,5.88593840956842
7.82683801651001,5.899314867287342
7.82683801651001,5.84413469804738
7.8297770023345965,5.815367186144684
7.8297770023345965,5.765668285818926
7.8297770023345965,5.94059120742497
7.8307571411132795,5.975903568881436
7.8307571411132795,5.851166946163189
7.8307571411132795,5.910015439773319
7.8317649364471436,5.822951059195435
7.8317649364471436,5.815598421326548
7.8317649364471436,5.805607914570441
7.832755088806152,5.92504562539756
7.832755088806152,5.898590633975211
7.832755088806152,5.889987133522236
7.833755016326904,5.835771641704737
7.833755016326904,5.869310896509186
7.833755016326904,5.918694095876945
7.834754943847656,5.753545423003528
7.834754943847656,5.911031255421269
7.834754943847656,5.859264124212109
7.8357620239257795,5.852172844503557
7.8357620239257795,5.829534734671063
7.8357620239257795,5.834541490776616
7.836760997772217,5.817543394244299
7.836760997772217,5.7440697392008335
7.836760997772217,5.890420121821932
7.837754964828491,5.860061860290291
7.837754964828491,5.788411775477555
7.837754964828491,5.845734690337133
7.8387560844421404,5.934743537847685
7.8387560844421404,5.873423745638892
7.8387560844421404,5.893890606025561
7.839761972427368,5.828904412189904
7.839761972427368,5.8245548295071226
7.839761972427368,5.919275371537617
7.84083104133606,5.83654762042445
7.84083104133606,5.813796507257272
7.84083104133606,5.825499368723378
7.841831922531128,5.937698288324756
7.841831922531128,5.904520306867905
7.841831922531128,5.844667938857727
7.842828989028931,5.857890644576805
7.842828989028931,5.938719062626496
7.842828989028931,5.900618487249177
7.843841075897217,5.821719997494171
7.843841075897217,5.806644037086296
7.843841075897217,5.780170088089593
7.8448309898376465,5.848707184024365
7.8448309898376465,5.808925962335435
7.8448309898376465,5.802238863509321
7.845829963684082,5.873362487711792
7.845829963684082,5.895119373927794
7.845829963684082,5.859041591973632
7.846830129623411,5.795849115248945
7.846830129623411,5.776429711443937
7.846830129623411,5.846615610362576
7.847840070724487,5.87805971587733
7.847840070724487,5.798169461631875
7.847840070724487,5.806035573160622
7.8488330841064435,5.920067980300312
7.8488330841064435,5.927210162107983
7.8488330841064435,5.8749494930511394
7.8498311042785645,5.792248120626844
7.8498311042785645,5.81934574683398
7.8498311042785645,5.86938692920064
7.850830078125,5.807161491162128
7.850830078125,5.824784074481006
7.850830078125,5.809301302068275
7.8537609577178955,5.842208379112936
7.8537609577178955,5.880443951309781
7.8537609577178955,5.886009888394149
7.854763031005859,5.799685527862912
7.854763031005859,5.853561874747009
7.854763031005859,5.890854155824129
7.855762004852297,5.781639198905145
7.855762004852297,5.79376395073151
7.855762004852297,5.784053422386708
7.856755018234251,5.802096344378265
7.856755018234251,5.815312775882342
7.856755018234251,5.944214060602556
7.857754945755005,5.9104400624530165
7.857754945755005,5.878348464696699
7.857754945755005,5.832797124077181
7.858755111694336,5.842577006110375
7.858755111694336,5.828474932053433
7.858755111694336,5.815884066770756
7.859763145446776,5.794524108984367
7.859763145446776,5.83230844368627
7.859763145446776,5.950352165616145
7.860755920410156,5.9116795235066215
7.860755920410156,5.873362487711792
7.860755920410156,5.829047572235393
7.861757040023804,5.83230844368627
7.861757040023804,5.786185474854952
7.861757040023804,5.920569546444612
7.8627610206604,5.931330095028818
7.8627610206604,5.8570925037105575
7.8627610206604,5.858766437286763
7.863763093948364,5.828045451916961
7.863763093948364,5.805983591626671
7.863763093948364,5.77528689354074
7.864756107330322,5.820091906166272
7.864756107330322,5.8675050020239405
7.864756107330322,5.8839135584726
7.865755081176758,5.822037182675071
7.865755081176758,5.839665702885562
7.865755081176758,5.811423774552324
7.866756916046144,5.816971968426532
7.866756916046144,5.909568958538137
7.866756916046144,5.945063204764935
7.867763042449951,5.893745860560151
7.867763042449951,5.8654875383103
7.867763042449951,5.8265290820948765
7.868755102157593,5.844299379324971
7.868755102157593,5.802483726556026
7.868755102157593,5.801526267854046
7.8697569370269775,5.7831545567570695
7.8697569370269775,5.924108642225178
7.8697569370269775,5.90971414252395
7.870759963989258,5.8860108328996334
7.870759963989258,5.834971375701151
7.870759963989258,5.817718127758824
7.871762990951538,5.807446799282948
7.871762990951538,5.766009117369265
7.871762990951538,5.8998127228743815
7.87275505065918,5.833108541028162
7.87275505065918,5.944273868039091
7.87275505065918,5.90560405944602
7.873754978179932,5.859054309065326
7.873754978179932,5.838231741166947
7.873754978179932,5.848850816322598
7.876846075057983,5.809479678675379
7.876846075057983,5.7952299581719
7.876846075057983,5.91463906397579
7.877838134765623,5.809248106170127
7.877838134765623,5.820862453979453
7.877838134765623,5.825956576842269
7.878835916519163,5.809248106170127
7.878835916519163,5.800631854893117
7.878835916519163,5.789025771506775
7.87984299659729,5.9327649000559
7.87984299659729,5.882975192274332
7.87984299659729,5.808302723645407
7.88083291053772,5.779460359683109
7.88083291053772,5.904724421249446
7.88083291053772,5.937467356733941
7.8818299770355225,5.795891314404673
7.8818299770355225,5.7859012461689705
7.8818299770355225,5.772778860425221
7.882832050323486,5.895264153125543
7.882832050323486,5.899667775014939
7.882832050323486,5.843438192717673
7.8838329315185565,5.753890302434511
7.8838329315185565,5.944273868039091
7.8838329315185565,5.895404007401839
7.884834051132202,5.823724946510148
7.884834051132202,5.782302275487192
7.884834051132202,5.775198177489931
7.885829925537109,5.883408720291448
7.885829925537109,5.827557176314116
7.885829925537109,5.864114530927736
7.886834144592283,5.903863875556585
7.886834144592283,5.879721910599666
7.886834144592283,5.880590619518496
7.887840032577516,5.833311272383817
7.887840032577516,5.766205979297983
7.887840032577516,5.808534667206383
7.888832092285156,5.883914806569133
7.888832092285156,5.812137550839453
7.888832092285156,5.8071077892788985
7.889831066131592,5.911153029164017
7.889831066131592,5.908195917423235
7.889831066131592,5.857171302453788
7.89083194732666,5.787083935696525
7.89083194732666,5.80195382524721
7.89083194732666,5.805322808843655
7.891840934753418,5.872208302010448
7.891840934753418,5.856595828755374
7.891840934753418,5.797457540623373
7.892838954925535,5.926127961217448
7.892838954925535,5.894969467414561
7.892838954925535,5.842433475009158
7.893836975097656,5.772264847047938
7.893836975097656,5.777377354035351
7.893836975097656,5.867140018119086
7.894833087921144,5.863672569825941
7.894833087921144,5.819892311918118
7.894833087921144,5.847127228743808
7.8958399295806885,5.906030166348619
7.8958399295806885,5.894540257136799
7.8958399295806885,5.880012717091694
7.896834135055542,5.793521752539563
7.896834135055542,5.786137406272288
7.896834135055542,5.931621474970605
7.897831916809082,5.869242757184989
7.897831916809082,5.789643208234546
7.897831916809082,5.80355961949922
7.899768114089966,5.891285187648182
7.899768114089966,5.856739697179978
7.899768114089966,5.852396726035583
7.900763034820557,5.776242058443686
7.900763034820557,5.918679523506622
7.900763034820557,5.896782513155613
7.901757001876833,5.835424738333431
7.901757001876833,5.804700312265079
7.901757001876833,5.830421051870699
7.90275502204895,5.787083935696525
7.90275502204895,5.815829116790995
7.90275502204895,5.90567233369957
7.903764963150024,5.780691826172441
7.903764963150024,5.848195194587405
7.903764963150024,5.894465506274217
7.904757022857666,5.895768822645002
7.904757022857666,5.869455034792499
7.904757022857666,5.810995508780047
7.905756950378418,5.852842869947378
7.905756950378418,5.867869513676054
7.905756950378418,5.837288450047226
7.906757116317747,5.791060573642514
7.906757116317747,5.792056554675302
7.906757116317747,5.8766863374390415
7.907766103744509,5.91486287804314
7.907766103744509,5.850959391083098
7.907766103744509,5.843725254920105
7.908756971359251,5.884275776325682
7.908756971359251,5.824154224252587
7.908756971359251,5.837658156479502
7.909759044647217,5.822180174058868
7.909759044647217,5.810424487750342
7.909759044647217,5.893671581950308
7.910757064819336,5.911456350353708
7.910757064819336,5.873581275660672
7.910757064819336,5.84026117986083
7.911762952804564,5.883481177355
7.911762952804564,5.866928583820044
7.911762952804564,5.855431287226046
7.912761926650999,5.798210176564699
7.912761926650999,5.795087607702539
7.912761926650999,5.8208066944235615
7.913757085800173,5.788221390157868
7.913757085800173,5.778228825729101
7.913757085800173,5.815224397154919
7.914762020111084,5.893671581950308
7.914762020111084,5.868301928525994
7.914762020111084,5.855862690105824
7.915765047073364,5.93407671697604
7.915765047073364,5.976303432024519
7.915765047073364,5.847782108367548
7.916757106781006,5.833538425952698
7.916757106781006,5.797599924825074
7.916757106781006,5.77761506582625
7.917757034301758,5.885432525684767
7.917757034301758,5.874228126987799
7.917757034301758,5.871116993388462
7.91875696182251,5.8016687869851005
7.91875696182251,5.809248106170127
7.91875696182251,5.7886960716282125
7.9197640419006365,5.868377725091079
7.9197640419006365,5.851821792054589
7.9197640419006365,5.788269627402225
7.922765970230104,5.852620067850191
7.922765970230104,5.847046406060256
7.922765970230104,5.813850613928564
7.923764944076538,5.923444890996357
7.923764944076538,5.876253315407006
7.923764944076538,5.869310896509186
7.924756050109863,5.834911669461633
7.924756050109863,5.905962431812487
7.924756050109863,5.876756028450819
7.925761938095093,5.830134664315041
7.925761938095093,5.800916758225872
7.925761938095093,5.783533337188459
7.926756143569946,5.793906233736195
7.926756143569946,5.845036026137744
7.926756143569946,5.770652711116251
7.927762031555176,5.79376395073151
7.927762031555176,5.8781297442124965
7.927762031555176,5.9145597929798175
7.92875599861145,5.821092609726478
7.92875599861145,5.783627382948785
7.92875599861145,5.816630833285145
7.929757118225098,5.952368347500917
7.929757118225098,5.909434973688776
7.929757118225098,5.859198244954606
7.93075704574585,5.89830094065036
7.93075704574585,5.923444890996357
7.93075704574585,5.901407149328245
7.931764125823976,5.832224214036509
7.931764125823976,5.818400532970952
7.931764125823976,5.82515587231828
7.932762145996094,5.841182848551437
7.932762145996094,5.798922434896586
7.932762145996094,5.787843183176237
7.933758020400999,5.81081767189036
7.933758020400999,5.874302810385705
7.933758020400999,5.917887690587712
7.9347569942474365,5.800162840455677
7.9347569942474365,5.832451704928777
7.9347569942474365,5.954180448736484
7.935765981674194,5.8661984136163
7.935765981674194,5.904947088417279
7.935765981674194,5.8028089400335405
7.936762094497681,5.940359567455039
7.936762094497681,5.878348464696699
7.936762094497681,5.860127537153762
7.937762975692747,5.81251140634939
7.937762975692747,5.820377821469188
7.937762975692747,5.776049244395615
7.938758134841921,5.826815334721179
7.938758134841921,5.823839703926444
7.938758134841921,5.815509975134448
7.939764976501465,5.755122173711908
7.939764976501465,5.929311585612676
7.939764976501465,5.879647834383855
7.940761089324951,5.7859012461689705
7.940761089324951,5.921943228473949
7.940761089324951,5.923444890996357
7.9417619705200195,5.8615791746178605
7.9417619705200195,5.8187741860868565
7.9417619705200195,5.855127662445307
7.942834138870239,5.889625320457218
7.942834138870239,5.866054376530003
7.942834138870239,5.837658156479502
7.943840980529783,5.809818857341121
7.943840980529783,5.776616622332738
7.943840980529783,5.790825627903391
7.945836067199709,5.783580697392009
7.945836067199709,5.8286759767921525
7.945836067199709,5.77804090287014
7.946836948394775,5.974982507372926
7.946836948394775,5.855143685306194
7.946836948394775,5.845160565932268
7.947843074798584,5.790683378631045
7.947843074798584,5.80157797952929
7.947843074798584,5.7886960716282125
7.948837995529177,5.854632809036413
7.948837995529177,5.881091578480696
7.948837995529177,5.81047872935099
7.949831962585449,5.833825015902389
7.949831962585449,5.874660946625804
7.949831962585449,5.918258139131441
7.950838088989258,5.798738998438675
7.950838088989258,5.819805990863355
7.950838088989258,5.801720464928007
7.951843976974487,5.924963520885137
7.951843976974487,5.876975018793733
7.951843976974487,5.8286759767921525
7.952831983566284,5.80125212513734
7.952831983566284,5.947809826712158
7.952831983566284,5.893890606025561
7.953833103179932,5.782775304072939
7.953833103179932,5.785143213053452
7.953833103179932,5.822695502997359
7.954833030700684,5.916739070722257
7.954833030700684,5.881457473158697
7.954833030700684,5.826014427803158
7.955811977386476,5.859839732839878
7.955811977386476,5.92021333294782
7.955811977386476,5.8974318606758045
7.956834077835085,5.831078393955166
7.956834077835085,5.763545172420441
7.956834077835085,5.819488637020761
7.95783305168152,5.821950355635228
7.95783305168152,5.818289823435302
7.95783305168152,5.926419071300527
7.958835124969482,5.908631368183658
7.958835124969482,5.840978498043524
7.958835124969482,5.836488285240657
7.95984411239624,5.813618602902909
7.95984411239624,5.794283631141695
7.95984411239624,5.829620212417356
7.9608330726623535,5.858322249850615
7.9608330726623535,5.812619552227298
7.9608330726623535,5.81047872935099
7.961833000183104,5.964289558395499
7.961833000183104,5.900468513271266
7.961833000183104,5.8837690828659
7.9628400802612305,5.8054132452437415
7.9628400802612305,5.832797124077181
7.9628400802612305,5.807018837101719
7.963841915130615,5.911746718325334
7.963841915130615,5.949709058578616
7.963841915130615,5.896707627363674
7.9647650718688965,5.8786372135160665
7.9647650718688965,5.824840879739393
7.9647650718688965,5.788079208350201
7.9657580852508545,5.772593130168277
7.9657580852508545,5.779364121320766
7.9657580852508545,5.917160927350179
7.968773126602173,5.841121961680064
7.968773126602173,5.810389608512115
7.968773126602173,5.795329063783034
7.969757080078123,5.859120222055167
7.969757080078123,5.836918271362209
7.969757080078123,5.84026117986083
7.970757007598875,5.8639605765338585
7.970757007598875,5.856869296825305
7.970757007598875,5.814741484993928
7.971764087677002,5.782775304072939
7.971764087677002,5.824039062048229
7.971764087677002,5.889986087819734
7.972759008407593,5.848276287129667
7.972759008407593,5.820433682222095
7.972759008407593,5.814027371383411
7.973757028579712,5.886733716918214
7.973757028579712,5.879577502457644
7.973757028579712,5.843212860695079
7.9747560024261475,5.7791764683205145
7.9747560024261475,5.7594244299234765
7.9747560024261475,5.907703020489986
7.975764036178589,5.813993369185991
7.975764036178589,5.804842898860811
7.975764036178589,5.801720464928007
7.9767560958862305,5.879939821507739
7.9767560958862305,5.912684612270861
7.9767560958862305,5.881021583877871
7.977756977081301,5.849362434703831
7.977756977081301,5.9121822702827735
7.977756977081301,5.914717660324988
7.97875714302063,5.848850816322598
7.97875714302063,5.829534734671063
7.97875714302063,5.791536874265116
7.979763984680176,5.8758901867807785
7.979763984680176,5.867284088937721
7.979763984680176,5.859773988511729
7.980756998062134,5.791585651226893
7.980756998062134,5.827902291871471
7.980756998062134,5.92092528768866
7.981755971908569,5.813653718267508
7.981755971908569,5.835257965650842
7.981755971908569,5.817169471269686
7.9827561378479,5.88984252298618
7.9827561378479,5.844524374024172
7.9827561378479,5.832080986526341
7.9837639331817645,5.8007230671369925
7.9837639331817645,5.824784074481006
7.9837639331817645,5.929102816168392
7.984761953353882,5.844565088956997
7.984761953353882,5.820663736772104
7.984761953353882,5.81465324119586
7.985834121704102,5.875093766263808
7.985834121704102,5.85838701594094
7.985834121704102,5.798118930588485
7.9868340492248535,5.820091906166272
7.9868340492248535,5.943192341795332
7.9868340492248535,5.912763006226026
7.987839937210085,5.898950153241197
7.987839937210085,5.841039418647237
7.987839937210085,5.824325044815822
7.988831996917725,5.820377821469188
7.988831996917725,5.812191387652037
7.988831996917725,5.851230093101256
7.9898340702056885,5.901117253609361
7.9898340702056885,5.8528279265213285
7.9898340702056885,5.875815132327148
7.992840051650999,5.849774778812237
7.992840051650999,5.83851853351067
7.992840051650999,5.82180739798377
7.993834972381592,5.871549509435417
7.993834972381592,5.955903395400837
7.993834972381592,5.880010726883712
7.994833946228027,5.835974440525069
7.994833946228027,5.844524374024172
7.994833946228027,5.797457540623373
7.995841026306152,5.761121706278071
7.995841026306152,5.78452790146302
7.995841026306152,5.935534291331752
7.9968321323394775,5.902207482796507
7.9968321323394775,5.90646541471501
7.9968321323394775,5.8829022292256985
7.997833013534546,5.791870082306906
7.997833013534546,5.800865552535709
7.997833013534546,5.752415254727347
7.998832941055298,5.897291061894023
7.998832941055298,5.901552097187688
7.998832941055298,5.842269670772374
7.999840021133425,5.857315170878391
7.999840021133425,5.825499368723378
7.999840021133425,5.8045191696062
8.000833988189695,5.769279400142641
8.000833988189695,5.918469101177739
8.000833988189695,5.901917654542301
8.001832008361816,5.880084263382101
8.001832008361816,5.844442910426187
8.001832008361816,5.826214662965749
8.002833127975464,5.787843183176237
8.002833127975464,5.875526585901811
8.002833127975464,5.9452357794097805
8.003842115402222,5.900903255652577
8.003842115402222,5.851230093101256
8.003842115402222,5.873506760924459
8.004832983016968,5.838805325854393
8.004832983016968,5.800255199599068
8.004832983016968,5.794190799745562
8.005831003189089,5.907190828658995
8.005831003189089,5.926355317180362
8.005831003189089,5.878054790955878
8.00683307647705,5.906755580292604
8.00683307647705,5.868225524778813
8.00683307647705,5.826500780662698
8.00777006149292,5.840835034406985
8.00777006149292,5.802005435725438
8.00777006149292,5.862076962740223
8.008754968643188,5.995728435397753
8.008754968643188,5.911601534339521
8.008754968643188,5.88282865899497
8.00975513458252,5.834828080726306
8.00975513458252,5.809729264249505
8.00975513458252,5.772255300796084
8.010759115219116,5.853178742843926
8.010759115219116,5.839605119605235
8.010759115219116,5.849138080919062
8.011763095855711,5.862586961969198
8.011763095855711,5.9116795235066215
8.011763095855711,5.884637521926021
8.012756109237673,5.809105418377379
8.012756109237673,5.793621667726826
8.012756109237673,5.816312534937066
8.015774965286257,5.835544555600533
8.015774965286257,5.866918599047785
8.015774965286257,5.8110496154513385
8.016765117645264,5.902925509358316
8.016765117645264,5.843868786021321
8.016765117645264,5.824697854623258
8.017758131027222,5.967366048882979
8.017758131027222,5.874228126987799
8.017758131027222,5.854489041808825
8.018764019012451,5.859983634996819
8.018764019012451,5.764819040459532
8.018764019012451,5.921862372058059
8.019766092300417,5.853338903988127
8.019766092300417,5.858178381426011
8.019766092300417,5.829105355731608
8.020759105682371,5.882613278012298
8.020759105682371,5.919486569710286
8.020759105682371,5.889046945777676
8.021759033203123,5.819290290869138
8.021759033203123,5.824125754158716
8.021759033203123,5.92021333294782
8.022758960723875,5.811531110854102
8.022758960723875,5.807874761464177
8.022758960723875,5.818488405713294
8.023766040802002,5.878781587925751
8.023766040802002,5.910160556294455
8.023766040802002,5.84702647024808
8.02476406097412,5.780357504963472
8.02476406097412,5.879866318741689
8.02476406097412,5.87263488116579
8.025758981704712,5.864181894408143
8.025758981704712,5.793906233736195
8.025758981704712,5.775951926598431
8.026757955551147,5.907983808477419
8.026757955551147,5.851454345689008
8.026757955551147,5.82498390485553
8.027765989303589,5.816598180381272
8.027765989303589,5.908573314828736
8.027765989303589,5.90169704504713
8.028759002685549,5.861723144239481
8.028759002685549,5.767000375874633
8.028759002685549,5.791207208118893
8.02984094619751,5.852891343318107
8.02984094619751,5.850448447348639
8.02984094619751,5.847477201757937
8.030833959579468,5.804985485456545
8.030833959579468,5.808873339887046
8.030833959579468,5.940384529385689
8.03184199333191,5.876247951965151
8.03184199333191,5.953887989359856
8.03184199333191,5.9121822702827735
8.032833099365234,5.79518678077835
8.032833099365234,5.828618092098923
8.032833099365234,5.80366405481987
8.033833980560305,5.841839279862757
8.033833980560305,5.767283592590453
8.033833980560305,5.813618602902909
8.034832954406738,5.823696678810308
8.034832954406738,5.941466561614527
8.034832954406738,5.883695310241139
8.035843133926392,5.848276287129667
8.035843133926392,5.798311845833574
8.035843133926392,5.795329063783034
8.036834955215454,5.835341655583185
8.036834955215454,5.799258274060795
8.036834955215454,5.830622332735789
8.039849996566772,5.89967877175736
8.039849996566772,5.963941508124675
8.039849996566772,5.868657838431736
8.04083800315857,5.807874761464177
8.04083800315857,5.825499368723378
8.04083800315857,5.924044179725902
8.041835069656372,5.886298907072227
8.041835069656372,5.904588952177182
8.041835069656372,5.87277908691378
8.042834997177124,5.890420965130401
8.042834997177124,5.8701077892789
8.042834997177124,5.792390369899188
8.043843030929564,5.80480420786831
8.043843030929564,5.839605119605235
8.043843030929564,5.954765367489736
8.04483199119568,5.937491104300392
8.04483199119568,5.948421832533396
8.04483199119568,5.863384563118025
8.04583191871643,5.82180739798377
8.04583191871643,5.836834210374141
8.04583191871643,5.798831020258679
8.04682993888855,5.803806573950925
8.04682993888855,5.8476828003623815
8.04682993888855,5.944127874477149
8.047845125198364,5.927146846508221
8.047845125198364,5.903146523641551
8.047845125198364,5.885213838932902
8.048835039138794,5.819719062626497
8.048835039138794,5.822236270938145
8.048835039138794,5.799878072052276
8.049834966659546,5.8113350585015136
8.049834966659546,5.889408691378015
8.049834966659546,5.894398311455502
8.050769090652466,5.834887146051389
8.050769090652466,5.911311166367895
8.050769090652466,5.87082864935716
8.051764965057371,5.874585554848783
8.051764965057371,5.8190261666570295
8.051764965057371,5.820004910464736
8.052757978439333,5.823522889801269
8.052757978439333,5.930685065247981
8.052757978439333,5.921151091963995
8.053760051727297,5.7808798164960775
8.053760051727297,5.825842055552343
8.053760051727297,5.776713467877176
8.054757118225098,5.922153279747105
8.054757118225098,5.825642427571852
8.054757118225098,5.829534734671063
8.055766105651855,5.855495412401936
8.055766105651855,5.963975982574838
8.055766105651855,5.918759806472752
8.056757926940918,5.819861986545616
8.056757926940918,5.80271786271902
8.056757926940918,5.80537428439253
8.05776309967041,5.8737885271497134
8.05776309967041,5.849649766764973
8.05776309967041,5.831566602093333
8.058758974075316,5.906687677094778
8.058758974075316,5.89519331521425
8.058758974075316,5.9194994891960135
8.059766054153442,5.80963906397579
8.059766054153442,5.855575088185972
8.059766054153442,5.867716301393628
8.06276798248291,5.819631527207541
8.06276798248291,5.873932732897704
8.06276798248291,5.782491277780991
8.063766956329346,5.889336099385108
8.063766956329346,5.819719062626497
8.063766956329346,5.834600623566376
8.064759969711304,5.945089819580177
8.064759969711304,5.900468513271266
8.064759969711304,5.876756028450819
8.06575894355774,5.78196964089516
8.06575894355774,5.780215593014515
8.06575894355774,5.941635560631469
8.066757917404177,5.842904007401839
8.066757917404177,5.845960022359722
8.066757917404177,5.778557884693228
8.067765951156616,5.912617822240213
8.067765951156616,5.890710186202511
8.067765951156616,5.83316801114131
8.068758010864258,5.782491277780991
8.068758010864258,5.851741745214827
8.068758010864258,5.943861793789394
8.06975793838501,5.870896417625629
8.06975793838501,5.8008747614641765
8.06975793838501,5.81465324119586
8.070764064788818,5.88456479500376
8.070764064788818,5.855495412401936
8.070764064788818,5.852235755315253
8.071764945983888,5.7695072620906345
8.071764945983888,5.904588952177182
8.071764945983888,5.891722223828523
8.07283902168274,5.865766302357409
8.07283902168274,5.822665143892519
8.073832988739014,5.906260085969276
8.073832988739014,5.862586961969198
8.073832988739014,5.83351326162802
8.07484006881714,5.886878293721932
8.07484006881714,5.882539775246246
8.07484006881714,5.812387237610594
8.07583999633789,5.815455598604446
8.07583999633789,5.793101616260914
8.07583999633789,5.767850026022091
8.076833963394163,5.853259127007075
8.076833963394163,5.820060197767884
8.076833963394163,5.781208976657221
8.077835083007812,5.788411775477555
8.077835083007812,5.8718378534667215
8.077835083007812,5.8745095558896665
8.078834056854248,5.813904045953084
8.078834056854248,5.823839703926444
8.078834056854248,5.765768201006187
8.07984209060669,5.828789722238287
8.07984209060669,5.790211935465218
8.07984209060669,5.770881281443359
8.080836057662964,5.917398841535111
8.080836057662964,5.910808621985775
8.080836057662964,5.874874033809442
8.081833124160768,5.804895150253473
8.081833124160768,5.949709058578616
8.081833124160768,5.867062636134082
8.082834005355837,5.877552381503114
8.082834005355837,5.8454476281347
8.082834005355837,5.809353823319648
8.083842992782593,5.909580090209912
8.083842992782593,5.847539235528827
8.083842992782593,5.838924873262785
8.08677101135254,5.827302261030475
8.08677101135254,5.771830172131307
8.08677101135254,5.893603037838047
8.087767124176024,5.832510669056845
8.087767124176024,5.855639179629524
8.087767124176024,5.809690843115712
8.0887610912323,5.810014572370324
8.0887610912323,5.796325044815822
8.0887610912323,5.791016789066867
8.089760065078735,5.914348561074809
8.089760065078735,5.91413678945238
8.089760065078735,5.846452345843215
8.090759038925173,5.821862921413289
8.090759038925173,5.831538503055187
8.090759038925173,5.958097852695696
8.091768026351929,5.80518025598026
8.091768026351929,5.80480420786831
8.091768026351929,5.780118545076043
8.09276008605957,5.905825141193933
8.09276008605957,5.845960022359722
8.09276008605957,5.85383406098807
8.093760013580322,5.8400958914011465
8.093760013580322,5.924771448948516
8.093760013580322,5.885360237282908
8.094764947891235,5.877326104975038
8.094764947891235,5.801201661558627
8.094764947891235,5.807837217371191
8.095766067504885,5.939363518957577
8.095766067504885,5.901123359162668
8.095766067504885,5.783673393858788
8.096841096878052,5.771644914127103
8.096841096878052,5.944505980261764
8.096841096878052,5.885069363326202
8.097832918167114,5.839868973958635
8.097832918167114,5.79660961082519
8.097832918167114,5.786232868790841
8.098834037780762,5.8118164864396
8.098834037780762,5.829305557161857
8.098834037780762,5.776474777848458
8.099844932556152,5.906184120742498
8.099844932556152,5.838638215848418
8.099844932556152,5.849937098826115
8.100836038589478,5.819631527207541
8.100836038589478,5.769790546271131
8.100836038589478,5.787985331251568
8.101840019226074,5.825556005320071
8.101840019226074,5.836463019718962
8.101840019226074,5.792817117716224
8.10283613204956,5.926937402417163
8.10283613204956,5.933598190019084
8.10283613204956,5.886227495711174
8.103843927383425,5.798931070375296
8.103843927383425,5.942110680622217
8.103843927383425,5.9005438375836095
8.104835033416748,5.849343983114555
8.104835033416748,5.830393492549974
8.104835033416748,5.815367186144684
8.105835914611816,5.880583535727367
8.105835914611816,5.82180739798377
8.105835914611816,5.811531110854102
8.10683798789978,5.797414599356195
8.10683798789978,5.814510452206096
8.10683798789978,5.867860372212263
8.109776020050049,5.857955511864145
8.109776020050049,5.84399123441084
8.109776020050049,5.823982729042579
8.110760927200316,5.837550685248367
8.110760927200316,5.774817440582894
8.110760927200316,5.882684217120609
8.11176609992981,5.956812583126121
8.11176609992981,5.905535178010371
8.11176609992981,5.860559243624588
8.112759113311768,5.831395376742036
8.112759113311768,5.820719530060333
8.112759113311768,5.813333159852734
8.11375904083252,5.869522465737583
8.11375904083252,5.814332210528345
8.11375904083252,5.810532296304864
8.114758014678957,5.923026002814242
8.114758014678957,5.934597814144452
8.114758014678957,5.890854796738566
8.115766048431396,5.793007806626959
8.115766048431396,5.7526708783901
8.115766048431396,5.8932406175909335
8.116759061813354,5.853402860502324
8.116759061813354,5.876536498390487
8.116759061813354,5.796325044815822
8.117763996124268,5.970846922646928
8.117763996124268,5.917531544555602
8.117763996124268,5.850143507006689
8.118758916854858,5.850861668497851
8.118758916854858,5.846143188958924
8.118758916854858,5.875815132327148
8.119765996932983,5.786279588079956
8.119765996932983,5.819971953969815
8.119765996932983,5.852172844503557
8.120834112167358,5.959121932766631
8.120834112167358,5.884561961487307
8.120834112167358,5.864248583241774
8.121832132339478,5.789927571849883
8.121832132339478,5.841613138264037
8.121832132339478,5.922750342142294
8.122833967208862,5.833083579097516
8.122833967208862,5.7646774995663
8.122833967208862,5.784905501262553
8.123379945755005,5.902642225177818
8.123379945755005,5.839354859384337
8.123379945755005,5.853546593997572
8.124841928482056,5.876467414560805
8.124841928482056,5.936846108251894
8.124841928482056,5.871905385608821
8.125842094421388,5.846247152026832
8.125842094421388,5.836261030474759
8.125842094421388,5.831910773145204
8.126835107803345,5.859329328822839
8.126835107803345,5.842473717689239
8.126835107803345,5.834000896316429
8.12784504890442,5.939801094855339
8.12784504890442,5.876247951965151
8.12784504890442,5.833714508760771
8.128834962844849,5.815938342103742
8.128834962844849,5.790970440833479
8.128834962844849,5.847620800323831
8.12983512878418,5.870972821372811
8.12983512878418,5.815652764124212
8.12983512878418,5.827502192602018
8.130835056304932,5.924771448948516
8.130835056304932,5.90119787389888
8.130835056304932,5.873067498409761
8.133764028549194,5.788221997339965
8.133764028549194,5.790354117272886
8.133764028549194,5.825842055552343
8.134761095046995,5.825126929971665
8.134761095046995,5.810870496732783
8.134761095046995,5.836749542203974
8.135766983032228,5.903366795813335
8.135766983032228,5.892951194124791
8.135766983032228,5.892590291832919
8.1367609500885,5.793434453246978
8.1367609500885,5.832683513560402
8.1367609500885,5.821005377898572
8.137759923934937,5.786421634958269
8.137759923934937,5.813528739952583
8.137759923934937,5.940530388018276
8.138759136199951,5.873712089670195
8.138759136199951,5.798596614236975
8.138759136199951,5.818971958788721
8.139766931533812,5.811763223076776
8.139766931533812,5.757808246111144
8.139766931533812,5.918482492916208
8.140759944915771,5.915811869928102
8.140759944915771,5.866486487788894
8.140759944915771,5.842473717689239
8.141760110855104,5.7940033154070045
8.141760110855104,5.771263333911603
8.141760110855104,5.78888564737177
8.142759084701538,5.821060429075349
8.142759084701538,5.7911590046068735
8.142759084701538,5.942341915804083
8.143768072128296,5.882610073440122
8.143768072128296,5.896062563850498
8.143768072128296,5.836261030474759
8.1447651386261,5.843047437306039
8.1447651386261,5.776562886717169
8.1447651386261,5.790780662695889
8.145759105682371,5.928683658127566
8.145759105682371,5.882539775246246
8.145759105682371,5.828447001676979
8.14675998687744,5.813190438327648
8.14675998687744,5.833428121205112
8.14675998687744,5.952310395343011
8.147767066955566,5.79623110025251
8.147767066955566,5.88282865899497
8.147767066955566,5.863084513965188
8.148759126663208,5.853528749590393
8.148759126663208,5.801486564891382
8.148759126663208,5.8149926559879725
8.149758100509644,5.8042341313440895
8.149758100509644,5.901413119952197
8.149758100509644,5.925644172015653
8.150759935379028,5.955174405828949
8.150759935379028,5.899314867287342
8.150759935379028,5.831910773145204
8.151767015457152,5.845138943503152
8.151767015457152,5.805893020297229
8.151767015457152,5.786279588079956
8.152760982513428,5.817509020991152
8.152760982513428,5.933224064650437
8.152760982513428,5.878199097900885
8.153759956359863,5.891939628751518
8.153759956359863,5.847395670695272
8.153759956359863,5.84991837737813
8.15684700012207,5.812582345457701
8.15684700012207,5.793812862622642
8.15684700012207,5.816366709073035
8.157838106155396,5.861199618342683
8.157838106155396,5.798596614236975
8.157838106155396,5.833656489138188
8.158836126327516,5.927956051581566
8.158836126327516,5.857651920815745
8.158836126327516,5.842986988955069
8.15984296798706,5.75231284334702
8.15984296798706,5.806605784614197
8.15984296798706,5.930057947339001
8.16084098815918,5.868358969910754
8.16084098815918,5.849425345515527
8.16084098815918,5.792438944466933
8.16183614730835,5.90828321671582
8.16183614730835,5.878776325680911
8.16183614730835,5.856996197883538
8.162835121154783,5.797321025848609
8.162835121154783,5.91290819021184
8.162835121154783,5.931787168218355
8.163846969604492,5.797272282619171
8.163846969604492,5.784383290926964
8.163846969604492,5.815081608165154
8.16484308242798,5.908351490969372
8.16484308242798,5.881888032730008
8.16484308242798,5.878776325680911
8.165836095809937,5.825040001734807
8.165836095809937,5.956900422136125
8.165836095809937,5.884491460899402
8.16677212715149,5.842986988955069
8.16677212715149,5.867350710306676
8.16677212715149,5.798410816515354
8.167768001556396,5.880439195050021
8.167768001556396,5.824697854623258
8.167768001556396,5.799593303648876
8.168761014938354,5.891361051677944
8.168761014938354,5.866408633551148
8.168761014938354,5.835661674280538
8.169765949249268,5.749461516220436
8.169765949249268,5.978598276759382
8.169765949249268,5.903291471500994
8.170761108398438,5.8959170425413
8.170761108398438,5.840729148595772
8.170761108398438,5.798596614236975
8.171767950057983,5.862926039437924
8.171767950057983,5.760980266581855
8.171767950057983,5.789454104743731
8.172761917114258,5.820686236242024
8.172761917114258,5.830765492781279
8.172761917114258,5.933452533780529
8.173761129379272,5.872626077025387
8.173761129379272,5.843130452591607
8.173761129379272,5.830250366236822
8.17476201057434,5.8392115306771535
8.17476201057434,5.8094439561286855
8.17476201057434,5.822951059195435
8.175766944885254,5.800732377262476
8.175766944885254,5.86951126660113
8.175766944885254,5.918839414792114
8.176764965057371,5.881524701709748
8.176764965057371,5.821917770196033
8.176764965057371,5.83351326162802
8.177762031555176,5.856294092985602
8.177762031555176,5.913924478112532
8.177762031555176,5.838123865147748
8.179845094680786,5.809211202991576
8.179845094680786,5.916024619788355
8.179845094680786,5.91074905067561
8.180838108062744,5.849631180246344
8.180838108062744,5.829877927485109
8.180838108062744,5.8390087993214985
8.18183708190918,5.77902797856551
8.18183708190918,5.830049692553827
8.18183708190918,5.959268229919621
8.182836055755615,5.8751625127701
8.182836055755615,5.829591742323483
8.182836055755615,5.808224667013628
8.18384599685669,5.911688395111702
8.18384599685669,5.89548280614507
8.18384599685669,5.845652315965998
8.184838056564333,5.749602652325604
8.184838056564333,5.878123503729834
8.184838056564333,5.941612453979452
8.185837984085085,5.8399524952292845
8.185837984085085,5.799878072052276
8.185837984085085,5.798126183041307
8.186837911605837,5.890203560207406
8.186837911605837,5.889985615566993
8.186837911605837,5.814421634958269
8.187844038009644,5.816883825825479
8.187844038009644,5.94321726999364
8.187844038009644,5.920873879604465
8.188836097717283,5.847887656855377
8.188836097717283,5.771546753021455
8.188836097717283,5.797272282619171
8.189842939376833,5.882321257156076
8.189842939376833,5.844708552593535
8.189842939376833,5.837380404402553
8.190838098526,5.827844407178241
8.190838098526,5.9380742689720325
8.190838098526,5.911901954548084
8.19184398651123,5.848769588850981
8.19184398651123,5.797414599356195
8.19184398651123,5.787558009984773
8.192837953567505,5.856437893945528
8.192837953567505,5.824611027583416
8.192837953567505,5.821489099635691
8.193835020065308,5.884561961487307
8.193835020065308,5.9504662146533285
8.193835020065308,5.887383840282196
8.194838047027588,5.854408994969064
8.194838047027588,5.779551032209565
8.194838047027588,5.846943792285896
8.195843935012816,5.899823584687447
8.195843935012816,5.889697912450125
8.195843935012816,5.800162840455677
8.19683599472046,5.822093313286686
8.19683599472046,5.913924478112532
8.19683599472046,5.8941817498409765
8.197835922241213,5.822346440756376
8.197835922241213,5.782963496790609
8.197835922241213,5.855415129435803
8.19884204864502,5.86626463019719
8.19884204864502,5.826040941421385
8.19884204864502,5.7769003113013
8.199846029281616,5.910160556294455
8.199846029281616,5.909802318857341
8.199846029281616,5.847600594652945
8.202775955200195,5.834000896316429
8.202775955200195,5.780162734439756
8.202775955200195,5.947837723356272
8.203768968582152,5.774905009734188
8.203768968582152,5.941864839337691
8.203768968582152,5.9012682395574325
8.204766035079956,5.854472040710115
8.204766035079956,5.821114805605351
8.204766035079956,5.851948423254112
8.205760955810549,5.874288777732802
8.205760955810549,5.834743884808883
8.205760955810549,5.84399123441084
8.206758975982666,5.822203550569595
8.206758975982666,5.826500780662698
8.206758975982666,5.849487581680449
8.207762956619264,5.834630814009523
8.207762956619264,5.748896971799765
8.207762956619264,5.7979838663042855
8.208760023117064,5.933680260799168
8.208760023117064,5.918984733707282
8.208760023117064,5.825182993118603
8.2097589969635,5.933806824534012
8.2097589969635,5.883984193989862
8.2097589969635,5.889262900210105
8.210761070251465,5.859329328822839
8.210761070251465,5.794524108984367
8.210761070251465,5.807888760384739
8.211759090423584,5.871184694192256
8.211759090423584,5.844852016230074
8.211759090423584,5.81286765357852
8.21277403831482,5.807694630775459
8.21277403831482,5.747136413577749
8.21277403831482,5.923768046801211
8.213757038116457,5.793007806626959
8.213757038116457,5.829877927485109
8.213757038116457,5.892445613832186
8.214757919311523,5.919566009367953
8.214757919311523,5.8711076157983
8.214757919311523,5.820597216600166
8.215759992599487,5.938157925172034
8.215759992599487,5.902066953873437
8.215759992599487,5.851661091192969
8.216763973236084,5.866408633551148
8.216763973236084,5.806941994834133
8.216763973236084,5.79215451338692
8.217757940292358,5.821917770196033
8.217757940292358,5.811388423061355
8.217757940292358,5.760171938549316
8.218764066696169,5.832340253281675
8.218764066696169,5.92370179648798
8.218764066696169,5.9481297779448346
8.21976613998413,5.79623110025251
8.21976613998413,5.88051408084196
8.21976613998413,5.911756838026947
8.22075891494751,5.870021434491799
8.22075891494751,5.849999874708456
8.22075891494751,5.855271395940555
8.221763134002686,5.929200707415332
8.221763134002686,5.880947204071012
8.221763134002686,5.823006312766244
8.22275996208191,5.789784884057133
8.22275996208191,5.83010723992367
8.22275996208191,5.778744289596949
8.223842144012451,5.821291225736812
8.223842144012451,5.811441112974422
8.223842144012451,5.816705719077084
8.226841926574709,5.821148301817692
8.226841926574709,5.920794743537846
8.226841926574709,5.87841205015517
8.227844953536987,5.831538503055187
8.227844953536987,5.866630524875191
8.227844953536987,5.797414599356195
8.228837013244627,5.772156363846643
8.228837013244627,5.842592860309567
8.228837013244627,5.927373966344764
8.229840993881226,5.855926714084697
8.229840993881226,5.806229399178859
8.229840993881226,5.759261165404114
8.2308349609375,5.919935344744501
8.2308349609375,5.8390087993214985
8.2308349609375,5.858019704504714
8.231843948364258,5.7755704475799465
8.231843948364258,5.897075006264578
8.231843948364258,5.90741292237707
8.232835054397585,5.809884500472252
8.232835054397585,5.827216074905071
8.232835054397585,5.791112588908808
8.233838081359863,5.837837275198058
8.233838081359863,5.8512107644711735
8.233838081359863,5.866774561961488
8.2348370552063,5.789691108155517
8.2348370552063,5.956958812814434
8.2348370552063,5.853672415620964
8.235844135284424,5.829734834904296
8.235844135284424,5.788694385011277
8.235844135284424,5.802626178222403
8.236835956573486,5.872702885560632
8.236835956573486,5.836606280961468
8.236835956573486,5.845999725322385
8.23783802986145,5.838697045047129
8.23783802986145,5.929830760037781
8.23783802986145,5.920147285028626
8.238834142684937,5.805944360916749
8.238834142684937,5.758695811407314
8.238834142684937,5.807266870988262
8.239843130111694,5.890997417066637
8.239843130111694,5.849343983114555
8.239843130111694,5.765284749127778
8.240836143493652,5.821862921413289
8.240836143493652,5.916315055224658
8.240836143493652,5.895483851847569
8.24183702468872,5.818829102334278
8.24183702468872,5.808835323541318
8.24183702468872,5.851354363037067
8.242836952209473,5.87689338653405
8.242836952209473,5.845999725322385
8.242836952209473,5.846882939146864
8.243844032287598,5.82074003932227
8.243844032287598,5.960495952119356
8.243844032287598,5.8764606680930624
8.24483609199524,5.849979837699261
8.24483609199524,5.792723375546945
8.24483609199524,5.924269950268895
8.245765924453735,5.862796642186627
8.245765924453735,5.837407390273522
8.245765924453735,5.830307205227548
8.246760129928589,5.864236001079434
8.246760129928589,5.926451251951656
8.246760129928589,5.890854796738566
8.24977707862854,5.806514437440969
8.24977707862854,5.851641560168854
8.24977707862854,5.938365851307852
8.250766038894652,5.795755912797086
8.250766038894652,5.849118448697931
8.250766038894652,5.950612241947609
8.251769065856934,5.814384866709073
8.251769065856934,5.832568958538137
8.251769065856934,5.800589993060777
8.25275993347168,5.929621282214384
8.25275993347168,5.853672415620964
8.25275993347168,5.842043427976638
8.253766059875488,5.821400518514236
8.253766059875488,5.889191522581393
8.253766059875488,5.890637290618556
8.25476098060608,5.858962354709998
8.25476098060608,5.823006312766244
8.25476098060608,5.83391501378207
8.255769968032835,5.925999980724378
8.255769968032835,5.836176497233948
8.255769968032835,5.831967881994642
8.256761074066162,5.801444298270977
8.256761074066162,5.933661134563119
8.256761074066162,5.914214846084159
8.257761001586914,5.813904045953084
8.257761001586914,5.808031313248134
8.257761001586914,5.796657848069546
8.25875997543335,5.942864126139673
8.25875997543335,5.805995026889493
8.25875997543335,5.840956268432315
8.259768009185793,5.814564390215694
8.259768009185793,5.837407390273522
8.259768009185793,5.9156666859422895
8.260760068893433,5.829361957632185
8.260760068893433,5.823665847452727
8.260760068893433,5.79566210316313
8.261759996414185,5.876604907573391
8.261759996414185,5.849979837699261
8.261759996414185,5.828733186838606
8.262759923934937,5.783860675803312
8.262759923934937,5.906619166714857
8.262759923934937,5.9354094142138445
8.263767004013062,5.861199618342683
8.263767004013062,5.818080176950212
8.263767004013062,5.79258116000694
8.264760971069336,5.900910541837739
8.264760971069336,5.893603037838047
8.264760971069336,5.843621156922839
8.265764951705933,5.773247267680565
8.265764951705933,5.935200408643189
8.265764951705933,5.900039100599473
8.26683497428894,5.84493482912161
8.26683497428894,5.829591742323483
8.26683497428894,5.79623110025251
8.267843961715698,5.886658594999903
8.267843961715698,5.883112820216273
8.267843961715698,5.820774648701788
8.268835067749023,5.83927022494651
8.268835067749023,5.788601418685788
8.268835067749023,5.7950931060737485
8.269837141036987,5.952777048516742
8.269837141036987,5.928602396923611
8.269837141036987,5.877546410879162
8.27083706855774,5.875951613369571
8.27083706855774,5.884635936506101
8.27083706855774,5.804427687503615
8.273844957351685,5.872038425952699
8.273844957351685,5.940323136529232
8.273844957351685,5.8711076157983
8.274837017059326,5.863660257522311
8.274837017059326,5.835661674280538
8.274837017059326,5.838468677114054
8.275845050811768,5.776944601862025
8.275845050811768,5.757180116232002
8.275845050811768,5.858802058636444
8.276843070983888,5.872260452206096
8.276843070983888,5.824325044815822
8.276843070983888,5.825325984502401
8.277837991714478,5.957397501879373
8.277837991714478,5.886803070606605
8.277837991714478,5.905100233235029
8.27883791923523,5.850184154474838
8.27883791923523,5.8084075637541215
8.27883791923523,5.890781867422271
8.279845952987673,5.916527332832168
8.279845952987673,5.825611967269994
8.279845952987673,5.829218898783711
8.280833959579468,5.833799716648356
8.280833959579468,5.810066924960003
8.280833959579468,5.790591019487655
8.281836032867432,5.817651809980918
8.281836032867432,5.923979110044527
8.281836032867432,5.850923567339386
8.282835006713867,5.843047437306039
8.282835006713867,5.799785173191465
8.282835006713867,5.81756225062164
8.283843994140623,5.933971505811601
8.283843994140623,5.854696461959561
8.283843994140623,5.835231991750034
8.284836053848268,5.837634914898129
8.284836053848268,5.80963906397579
8.284836053848268,5.834287283872087
8.285835027694702,5.826040941421385
8.285835027694702,5.9787985119219735
8.285835027694702,5.909588658223943
8.28683614730835,5.871462142678155
8.28683614730835,5.828590094257793
8.28683614730835,5.841015873474817
8.287843942642212,5.81272499951811
8.287843942642212,5.7869432718441
8.287843942642212,5.791112588908808
8.28876495361328,5.8454258707762285
8.28876495361328,5.93503498525415
8.28876495361328,5.918482492916208
8.289761066436768,5.841302598353862
8.289761066436768,5.821005377898572
8.289761066436768,5.783531414445151
8.290760040283203,5.831852989648992
8.290760040283203,5.962162700707416
8.290760040283203,5.857220619132983
8.291768074035645,5.863660257522311
8.291768074035645,5.789358642225178
8.291768074035645,5.799735687850576
8.292761087417604,5.900978478767903
8.292761087417604,5.841673249291621
8.292761087417604,5.795946601707819
8.293760061264038,5.879209246515932
8.293760061264038,5.892300935831455
8.293760061264038,5.887817469496329
8.296771049499512,5.821944440696264
8.296771049499512,5.798349716637432
8.296771049499512,5.83851706922143
8.297768115997314,5.834512211577385
8.297768115997314,5.830703953582513
8.297768115997314,5.809720415598436
8.298759937286375,5.832708271488328
8.298759937286375,5.820943934691675
8.298759937286375,5.802422513830792
8.299768924713137,5.931287714208609
8.299768924713137,5.914588044798275
8.299768924713137,5.843581635406829
8.300760984420776,5.758249932532722
8.300760984420776,5.770537039535825
8.300760984420776,5.912778369990553
8.301764011383057,5.867654365132911
8.301764011383057,5.884066590203752
8.301764011383057,5.783090001349346
8.302760124206545,5.896215355552558
8.302760124206545,5.862734786128729
8.302760124206545,5.813039400890569
8.303770065307615,5.767406287950345
8.303770065307615,5.851679935231412
8.303770065307615,5.974026447173122
8.304759979248049,5.865194710565376
8.304759979248049,5.801333355822426
8.304759979248049,5.821624949399541
8.305761098861694,5.891804985831872
8.305761098861694,5.862159020375119
8.305761098861694,5.836915935771152
8.306759119033812,5.811041694778034
8.306759119033812,5.834024625556606
8.306759119033812,5.892600728646607
8.307768106460571,5.869681318310621
8.307768106460571,5.822603697206855
8.307768106460571,5.787876804749697
8.30876398086548,5.903159627580624
8.30876398086548,5.805779651868844
8.30876398086548,5.859267474025099
8.309838056564333,5.792093374713265
8.309838056564333,5.974173121036298
8.309838056564333,5.934263931992985
8.31083607673645,5.825407569828634
8.31083607673645,5.8163939414384025
8.31083607673645,5.74732121171232
8.311845064163208,5.800244062879504
8.311845064163208,5.818284037241938
8.311845064163208,5.960782485494535
8.312835931777954,5.856440021589529
8.312835931777954,5.863466603697207
8.312835931777954,5.841264606665766
8.313841104507446,5.820427472675752
8.313841104507446,5.7744189043314
8.313841104507446,5.7887770881122655
8.314844131469728,5.792755937120498
8.314844131469728,5.78550829847524
8.314844131469728,5.860706213736338
8.315845966339111,5.92158983268115
8.315845966339111,5.870402037511808
8.315845966339111,5.837489137768183
8.31683611869812,5.8822592092834975
8.31683611869812,5.909875253002292
8.31683611869812,5.802514100661179
8.317836999893188,5.842268654702468
8.317836999893188,5.814449028471191
8.317836999893188,5.780534880582918
8.3197660446167,5.903808966401296
8.3197660446167,5.921895155849413
8.3197660446167,5.850449973013089
8.320761919021606,5.783470415598435
8.320761919021606,5.794933983268116
8.320761919021606,5.936991026851977
8.321759939193726,5.917548340304954
8.321759939193726,5.854794191067333
8.321759939193726,5.828614424504116
8.322761058807371,5.808098670894617
8.322761058807371,5.806350020240183
8.322761058807371,5.8609290918904335
8.323768138885498,5.819339158008366
8.323768138885498,5.821174065578195
8.324762105941772,5.923900553231682
8.324762105941772,5.879730130886521
8.324762105941772,5.869892861961949
8.325761079788208,5.732348266090946
8.325761079788208,5.81496565915531
8.325761079788208,5.947688233706653
8.32676100730896,5.87365807583322
8.32676100730896,5.768738159492648
8.32676100730896,5.768270138982594
8.3277690410614,5.905548407772231
8.3277690410614,5.881466536229929
8.3277690410614,5.817910538388881
8.328761100769045,5.729989340170018
8.328761100769045,5.884862805289436
8.328761100769045,5.910020408851706
8.32976007461548,5.864840102550264
8.32976007461548,5.825580893266765
8.32976007461548,5.770678720820404
8.330765008926392,5.918631628660101
8.330765008926392,5.865349143165566
8.330765008926392,5.873225340709755
8.331846952438354,5.752354473080557
8.331846952438354,5.923836189448118
8.331846952438354,5.91037754688976
8.332842111587524,5.853484786128728
8.332842111587524,5.885729692349212
8.332842111587524,5.824865571447848
8.333837032318115,5.825580893266765
8.333837032318115,5.801852685197679
8.333837032318115,5.798057617055728
8.334840059280396,5.94342146808798
8.334840059280396,5.900626433679665
8.334840059280396,5.884430744838753
8.33584713935852,5.897589124274727
8.33584713935852,5.9502011874241
8.33584713935852,5.815108487383618
8.33683705329895,5.814877411955202
8.33683705329895,5.812896707596816
8.33683705329895,5.824579442720281
8.337836980819702,5.838170017541493
8.337836980819702,5.840117123195249
8.337836980819702,5.838660437187966
8.338835954666138,5.823721056537579
8.338835954666138,5.9199254486574
8.338835954666138,5.909953042774255
8.339844942092896,5.862458541357443
8.339844942092896,5.827612501686683
8.339844942092896,5.81350371070031
8.342777013778688,5.9071283902307385
8.342777013778688,5.858548104169478
8.342777013778688,5.811094521656997
8.343770027160645,5.873946565915531
8.343770027160645,5.766188503575767
8.343770027160645,5.798627310754283
8.34476113319397,5.92202610983673
8.34476113319397,5.927165902037512
8.34476113319397,5.881973181756849
8.345762014389038,5.803602752664958
8.345762014389038,5.802137599514235
8.345762014389038,5.821403656726489
8.346760988235474,5.89418836864121
8.346760988235474,5.863610612602888
8.346760988235474,5.85651986911348
8.347769021987917,5.802656591553096
8.347769021987917,5.788017980029686
8.347769021987917,5.91811584131696
8.348767042160034,5.787213399001484
8.348767042160034,5.835339630279316
8.348767042160034,5.790479861017407
8.349761009216309,5.9038014437997575
8.349761009216309,5.912186445823775
8.349761009216309,5.836283295101874
8.350768089294434,5.771442180542437
8.350768089294434,5.849650856834435
8.350768089294434,5.927938267440292
8.351771116256714,5.852558156793956
8.351771116256714,5.804121036297396
8.351771116256714,5.735061901227906
8.352765083312988,5.909517676426933
8.352765083312988,5.813680205100527
8.352765083312988,5.855879908244503
8.353837013244627,5.806297395763056
8.353837013244627,5.913057785723924
8.353837013244627,5.929185804884632
8.354838132858276,5.8511051140197
8.354838132858276,5.806777796518689
8.354838132858276,5.774286027526649
8.355844020843506,5.858548104169478
8.355844020843506,5.806814734853597
8.355844020843506,5.831446430980975
8.356841087341309,5.911974632303335
8.356841087341309,5.89281746727837
8.356841087341309,5.814394346242073
8.3578360080719,5.840117123195249
8.3578360080719,5.812700917554985
8.3578360080719,5.829357036837134
8.358835935592651,5.814877411955202
8.358835935592651,5.830730265821077
8.358835935592651,5.809472068546755
8.359843969345093,5.833822695992445
8.359843969345093,5.935739744973689
8.359843969345093,5.90011631358791
8.360836029052734,5.780960734043989
8.360836029052734,5.921508838213467
8.360836029052734,5.913057785723924
8.361835956573486,5.844155647011201
8.361835956573486,5.83224676157064
8.361835956573486,5.807153150721901
8.362842082977297,5.852270611253542
8.362842082977297,5.842290109296992
8.362842082977297,5.861439313183107
8.363842964172363,5.800091755498582
8.363842964172363,5.787639859668061
8.363842964172363,5.832449062204831
8.366766929626465,5.802320031034948
8.366766929626465,5.825437828902982
8.366766929626465,5.757606092295237
8.367763996124268,5.910891343948184
8.367763996124268,5.891443529888004
8.367763996124268,5.8505302928079885
8.36876106262207,5.830502631223856
8.36876106262207,5.969318243152072
8.36876106262207,5.890357846444474
8.369768142700195,5.785319255161247
8.369768142700195,5.782050566725138
8.369768142700195,5.929602752664959
8.370760917663574,5.879877614357039
8.370760917663574,5.842433612198085
8.370760917663574,5.816108284981784
8.371274948120115,5.921298981244097
8.371274948120115,5.855448387532048
8.371274948120115,5.866866549723385
8.371761083602903,5.810417285116718
8.371761083602903,5.844237619754419
8.371761083602903,5.930559573606802
8.372759103775024,5.91037754688976
8.372759103775024,5.859058291728511
8.372759103775024,5.814877411955202
8.373762130737305,5.809989104034543
8.373762130737305,5.792991296721091
8.373762130737305,5.799766698151396
8.37476110458374,5.839973687761435
8.37476110458374,5.858404230198355
8.37476110458374,5.829070638240454
8.375760078430176,5.801322358656052
8.375760078430176,5.909439785454053
8.375760078430176,5.928021049790852
8.37684202194214,5.870698117662933
8.37684202194214,5.824865571447848
8.37684202194214,5.791572662258805
8.377835988998411,5.8137350559978405
8.377835988998411,5.788492781001215
8.377835988998411,5.927938267440292
8.378838062286375,5.924400890568075
8.378838062286375,5.868019430576172
8.378838062286375,5.817513628390231
8.379848003387451,5.798200040480366
8.379848003387451,5.810185535015519
8.379848003387451,5.792799149912294
8.38083791732788,5.811416374308459
8.38083791732788,5.843355721225207
8.38083791732788,5.799003542032114
8.381837129592896,5.806867899068952
8.381837129592896,5.914074348940765
8.381837129592896,5.879733166914048
8.382837057113647,5.786977027391716
8.382837057113647,5.949324180272568
8.382837057113647,5.922882100931049
8.383846044540403,5.867587100256377
8.383846044540403,5.790053096748077
8.383846044540403,5.82249089191742
8.384836912155151,5.867663304547296
8.384836912155151,5.896140939144515
8.384836912155151,5.89274052084739
8.385838985443115,5.77139785454055
8.385838985443115,5.84366347321549
8.385838985443115,5.9191333490756985
8.38877296447754,5.7703521117258125
8.38877296447754,5.817656557819459
8.38877296447754,5.769360106598299
8.389760971069336,5.821975644312509
8.389760971069336,5.797019295641614
8.389760971069336,5.793083794359737
8.390762090682983,5.778831466738632
8.390762090682983,5.930122689245716
8.390762090682983,5.928728781540953
8.39176893234253,5.799521791930913
8.39176893234253,5.788302354608016
8.39176893234253,5.757848603427338
8.392765998840332,5.868960599109434
8.392765998840332,5.832330319794901
8.392765998840332,5.8373096073404405
8.393759965896606,5.8742406557819455
8.393759965896606,5.87525084334098
8.393759965896606,5.867222136014034
8.394767999649048,5.771867426798004
8.394767999649048,5.757383349075699
8.394767999649048,5.858770476318985
8.395766973495483,5.836366549723386
8.395766973495483,5.827898765348806
8.395766973495483,5.831243894211308
8.396762132644652,5.942167048981244
8.396762132644652,5.912978747807313
8.396762132644652,5.853852111725813
8.397762060165403,5.7888711037646745
8.397762060165403,5.765282586695453
8.397762060165403,5.875325091080827
8.39876103401184,5.873952030765079
8.39876103401184,5.803835919579005
8.39876103401184,5.78683490756983
8.399765968322754,5.971973013088652
8.399765968322754,5.863908379435975
8.399765968322754,5.883057482121171
8.400768995285034,5.811505060045876
8.400768995285034,5.764291526109837
8.400768995285034,5.949500134934557
8.401762008666992,5.832449062204831
8.401762008666992,5.784987349885306
8.401762008666992,5.796969099986508
8.402761936187744,5.7418560922952375
8.402761936187744,5.82784064228849
8.402761936187744,5.929103292403185
8.403772115707396,5.907060450681421
8.403772115707396,5.851328700580219
8.403772115707396,5.838600222642019
8.40476393699646,5.8052615031709625
8.40476393699646,5.801464883281609
8.40476393699646,5.768270138982594
8.405764102935793,5.893319659964917
8.405764102935793,5.924837471326407
8.405764102935793,5.8638986304142495
8.406764030456545,5.8227769531777085
8.406764030456545,5.823778167588719
8.406764030456545,5.803887801916071
8.407771110534668,5.816712184590474
8.407771110534668,5.927729861017407
8.407771110534668,5.901565510727297
8.408769130706789,5.868748144649845
8.408769130706789,5.8289859668061
8.408769130706789,5.839604034543247
8.409763097763062,5.827039974362434
8.409763097763062,5.922963432735124
8.409763097763062,5.912252462555659
8.411854028701782,5.802137599514235
8.411854028701782,5.809043988665498
8.411854028701782,5.809900148428013
8.412842988967896,5.843744703818649
8.412842988967896,5.824436378356498
8.412842988967896,5.821602955066793
8.413838148117064,5.78607617055728
8.413838148117064,5.792279854270679
8.413838148117064,5.921444406962624
8.414838075637816,5.894043583861828
8.414838075637816,5.873081095668601
8.414838075637816,5.823405613277562
8.415847063064575,5.894043583861828
8.415847063064575,5.837083389556066
8.415847063064575,5.820372216974768
8.41683793067932,5.791382269599246
8.41683793067932,5.826038051545001
8.41683793067932,5.891875927675079
8.41783595085144,5.790955606530834
8.41783595085144,5.766556807448388
8.41783595085144,5.811505060045876
8.418837070465088,5.926292740520847
8.418837070465088,5.874673593307246
8.418837070465088,5.835709958170286
8.419846057891846,5.769926966671164
8.419846057891846,5.872572864660639
8.419846057891846,5.912978747807313
8.420840978622437,5.81519616111186
8.420840978622437,5.823063014437998
8.420840978622437,5.7923291728511686
8.421844005584717,5.904816590203751
8.421844005584717,5.854203481311565
8.421844005584717,5.814251518013763
8.422773122787476,5.760695587639995
8.422773122787476,5.94558446903252
8.422773122787476,5.872428653353123
8.4237699508667,5.816108284981784
8.4237699508667,5.817942416677911
8.4237699508667,5.784750910808259
8.42476201057434,5.818712724328701
8.42476201057434,5.844155647011201
8.42476201057434,5.950347355282689
8.425760984420776,5.88818958305222
8.425760984420776,5.861871137498315
8.425760984420776,5.808758602077993
8.426764011383057,5.824865571447848
8.426764011383057,5.827383821346646
8.426764011383057,5.813965861557145
8.427771091461182,5.80918668195925
8.427771091461182,5.898093779516935
8.427771091461182,5.949148900283363
8.428761959075928,5.87481790581568
8.428761959075928,5.849875286735933
8.428761959075928,5.83193462420726
8.429760932922363,5.796826710295508
8.429760932922363,5.837370125489139
8.429760932922363,5.798820165969506
8.430763006210327,5.784655984347593
8.430763006210327,5.771256072055055
8.430763006210327,5.887755734718662
8.431770086288452,5.906625286735934
8.431770086288452,5.894336121980841
8.431770086288452,5.776368641209015
8.43477201461792,5.824064228849008
8.43477201461792,5.8155913844285525
8.43477201461792,5.747245648360546
8.435769081115724,5.767930778572391
8.435769081115724,5.910813115638916
8.435769081115724,5.900840912157603
8.436766147613524,5.903229152610985
8.436766147613524,5.785697948994738
8.436766147613524,5.830645830522196
8.437763929367064,5.854858521117258
8.437763929367064,5.822204830657132
8.437763929367064,5.765664957495613
8.438767910003662,5.821459991903927
8.438767910003662,5.914152476049118
8.438767910003662,5.882262144110108
8.439769983291626,5.845754688975847
8.439769983291626,5.848707866684659
8.439769983291626,5.812218863851031
8.440768003463743,5.748939751720417
8.440768003463743,5.823721056537579
8.440768003463743,5.852191134799623
8.44176697731018,5.92202610983673
8.44176697731018,5.881395257050332
8.44176697731018,5.865781372284443
8.44276213645935,5.810613614896776
8.44276213645935,5.830045742814735
8.44276213645935,5.806582647416005
8.443769931793211,5.809043988665498
8.443769931793211,5.80469126973418
8.443769931793211,5.775465524220753
8.444844961166382,5.924255363648631
8.444844961166382,5.899322459856969
8.444844961166382,5.890720280663879
8.44583511352539,5.822347861287276
8.44583511352539,5.845611118607476
8.44583511352539,5.847846242072596
8.446836948394775,5.872496761570639
8.446836948394775,5.861661179328026
8.446836948394775,5.832305829172852
8.447848081588743,5.817283767372825
8.447848081588743,5.84315112670355
8.447848081588743,5.921088584536499
8.448838949203491,5.823864120901362
8.448838949203491,5.7739055458102815
8.448838949203491,5.821745918229659
8.449839115142822,5.871054985831872
8.449839115142822,5.820999055458104
8.449839115142822,5.829929834030496
8.450839042663574,5.892959823235731
8.450839042663574,5.909082310079612
8.450839042663574,5.884140399406289
8.451847076416016,5.8455294494670085
8.451847076416016,5.792564431250844
8.451847076416016,5.8524786128727575
8.452839136123655,5.855304547294564
8.452839136123655,5.819371710970181
8.452839136123655,5.846472540817704
8.45384407043457,5.90576285251653
8.45384407043457,5.90409148562947
8.45384407043457,5.899757117797868
8.45483899116516,5.807438402374849
8.45483899116516,5.7892035487788425
8.45483899116516,5.858338753204696
8.455846071243286,5.882768452300634
8.455846071243286,5.816624780731345
8.455846071243286,5.758838483335584
8.457772970199583,5.928894616111187
8.457772970199583,5.872496761570639
8.457772970199583,5.87525084334098
8.45876407623291,5.864916914046688
8.45876407623291,5.925128525165295
8.45876407623291,5.880959485899339
8.459772109985352,5.842802253407097
8.459772109985352,5.816481918769396
8.459772109985352,5.787403386857375
8.460763931274414,5.809846377007151
8.460763931274414,5.8134494670085015
8.460763931274414,5.96019700445284
8.461765050888062,5.785319255161247
8.461765050888062,5.923981648900283
8.461765050888062,5.884141647550937
8.462764024734495,5.867587100256377
8.462764024734495,5.842638375387939
8.462764024734495,5.8373096073404405
8.463769912719728,5.830359431925516
8.463769912719728,5.765424166779113
8.463769912719728,5.838682768857104
8.464767932891846,5.791995277290515
8.464767932891846,5.831303197948996
8.464767932891846,5.933660774524356
8.465764045715332,5.909372554311158
8.465764045715332,5.885948589933881
8.465764045715332,5.84315112670355
8.466763019561768,5.913269261907974
8.466763019561768,5.885442585346107
8.466763019561768,5.878212015922278
8.467772960662842,5.825094251787882
8.467772960662842,5.792044663338282
8.467772960662842,5.781624612063149
8.468765020370483,5.7913333895560655
8.468765020370483,5.803317703413845
8.468765020370483,5.816283497503711
8.46976399421692,5.840629807043586
8.46976399421692,5.9597578936715685
8.46976399421692,5.853212319525031
8.470763921737673,5.775659222776953
8.470763921737673,5.813877850492512
8.470763921737673,5.918631628660101
8.471773147583008,5.936177236540279
8.471773147583008,5.845323977870732
8.471773147583008,5.875320267170422
8.472764015197754,5.887105248954257
8.472764015197754,5.865713668870599
8.472764015197754,5.874962218324113
8.473768949508669,5.786692787747943
8.473768949508669,5.757241903926596
8.473768949508669,5.819601470786669
8.474764108657835,5.822174807718257
8.474764108657835,5.764815274591822
8.474764108657835,5.78214613412495
8.475770950317385,5.924628019160708
8.475770950317385,5.91832613682364
8.475770950317385,5.895851302118473
8.476763010025024,5.862967548239106
8.476763010025024,5.92989407637296
8.476763010025024,5.88696066657671
8.477762937545776,5.886671501821616
8.477762937545776,5.834993287005801
8.477762937545776,5.760595668600729
8.480854034423828,5.864916914046688
8.480854034423828,5.838456820941843
8.480854034423828,5.882333220887871
8.48184299468994,5.862015078936716
8.48184299468994,5.821260659829984
8.48184299468994,5.812218863851031
8.48284101486206,5.804353730940495
8.48284101486206,5.901634664687627
8.48284101486206,5.853341047092161
8.483848094940186,5.872140230738092
8.483848094940186,5.787591418162191
8.483848094940186,5.802462555660505
8.484839916229248,5.9393612535420335
8.484839916229248,5.84720901362839
8.484839916229248,5.816910504655242
8.485839128494264,5.806064836054514
8.485839128494264,5.859123600053975
8.485839128494264,5.914497233841589
8.486839056015016,5.790622115773851
8.486839056015016,5.810702739171502
8.486839056015016,5.805404061530158
8.487848997116089,5.880381831061936
8.487848997116089,5.887682633922548
8.487848997116089,5.810274558089327
8.488837957382202,5.744781271083525
8.488837957382202,5.9186972743219535
8.488837957382202,5.948564633652679
8.489840984344482,5.812415463500202
8.489840984344482,5.821260659829984
8.489840984344482,5.768695182836325
8.490771055221558,5.902863108892188
8.490771055221558,5.886020779921737
8.490771055221558,5.81519616111186
8.491774082183838,5.79171070031035
8.491774082183838,5.937987990824452
8.491774082183838,5.891081264336797
8.492764949798584,5.780960734043989
8.492764949798584,5.815624746997705
8.492764949798584,5.918406557819457
8.493766069412231,5.918050330589665
8.493766069412231,5.852558156793956
8.493766069412231,5.846553805154501
8.494763135910034,5.905822594791527
8.494763135910034,5.895996120631494
8.494763135910034,5.836569963567667
8.495770931243896,5.837202536769667
8.495770931243896,5.813163878019161
8.495770931243896,5.806064836054514
8.496762990951538,5.880166509243018
8.496762990951538,5.807010524895428
8.496762990951538,5.77944501416813
8.497764110565186,5.804638915126164
8.497764110565186,5.907273478612875
8.497764110565186,5.946752732424774
8.498764991760254,5.803602752664958
8.498764991760254,5.807100053973824
8.498764991760254,5.7888711037646745
8.499771118164062,5.780154601268385
8.499771118164062,5.835136621238697
8.499771118164062,5.807438402374849
8.500762939453123,5.802941573336931
8.500762939453123,5.946227567129943
8.500762939453123,5.863610612602888
8.501765012741089,5.785129469707193
8.501765012741089,5.90011631358791
8.501765012741089,5.91898799082445
8.503849029541016,5.88131831061935
8.503849029541016,5.813163878019161
8.503849029541016,5.836283295101874
8.50484299659729,5.779541222507085
8.50484299659729,5.835769531777089
8.50484299659729,5.956920995817029
8.50583791732788,5.785271589529079
8.50583791732788,5.868528167588721
8.50583791732788,5.782998245850763
8.506839036941528,5.899902003778168
8.506839036941528,5.870690325192284
8.506839036941528,5.848869585750911
8.507848978042604,5.814394346242073
8.507848978042604,5.870189920388612
8.507848978042604,5.9511661044393485
8.508846044540403,5.839604034543247
8.508846044540403,5.83456328430711
8.508846044540403,5.802747604911618
8.509845972061155,5.893249325327217
8.509845972061155,5.845898259344219
8.509845972061155,5.786076507893672
8.510841131210327,5.756656321683984
8.510841131210327,5.90792133315342
8.510841131210327,5.928166644177574
8.511847972869871,5.827755633517745
8.511847972869871,5.791808932667657
8.511847972869871,5.8200303602752665
8.512841939926147,5.852414384023749
8.512841939926147,5.827183106193497
8.512841939926147,5.843868641209014
8.513838052749634,5.80909728781541
8.513838052749634,5.928394278774795
8.513838052749634,5.9137050330589656
8.514837980270386,5.776226757522601
8.514837980270386,5.79630751585481
8.514837980270386,5.786598029955472
8.515850067138672,5.899322459856969
8.515850067138672,5.863100931048442
8.515850067138672,5.829357036837134
8.516839981079102,5.794747503710701
8.516839981079102,5.878141951153691
8.516839981079102,5.97285305626771
8.517840147018433,5.84885147078667
8.517840147018433,5.792991296721091
8.517840147018433,5.818569828633113
8.5188410282135,5.880237417352585
8.5188410282135,5.85651986911348
8.5188410282135,5.802034981783836
8.51984691619873,5.917098333558224
8.51984691619873,5.915078396977469
8.51984691619873,5.861727196059912
8.520838975906372,5.823119619484551
8.520838975906372,5.785792403184457
8.520838975906372,5.849444272028066
8.52184009552002,5.886237754688976
8.52184009552002,5.828041897179869
8.52184009552002,5.804600425043855
8.522840023040771,5.941695621373635
8.522840023040771,5.907631088921872
8.522840023040771,5.827612501686683
8.523848056793211,5.832278774794225
8.523848056793211,5.816624780731345
8.523848056793211,5.77257617055728
8.52678608894348,5.886165328565646
8.52678608894348,5.86382080690865
8.52678608894348,5.809329375253004
8.528770923614502,5.97123964377277
8.528770923614502,5.845898259344219
8.528770923614502,5.880452030765079
8.529765129089355,5.80194413709351
8.529765129089355,5.771485831871542
8.529765129089355,5.88457529348266
8.530771017074583,5.867587100256377
8.530771017074583,5.83179142490892
8.530771017074583,5.757080353528539
8.531772136688232,5.855577384968291
8.531772136688232,5.8863823370665225
8.531772136688232,5.862956955876401
8.532764911651611,5.832676561867496
8.532764911651611,5.808811968695184
8.532764911651611,5.921524760491161
8.533764123916626,5.818536364863041
8.533764123916626,5.804548711374983
8.533764123916626,5.808294157333695
8.53476595878601,5.947250033733639
8.53476595878601,5.887683578464444
8.53476595878601,5.810523883416544
8.53577208518982,5.749786803400352
8.53577208518982,5.824436378356498
8.53577208518982,5.94523303197949
8.536765098571776,5.807490756982864
8.536765098571776,5.843950546484954
8.536765098571776,5.79919700445284
8.53776502609253,5.878719471056538
8.53776502609253,5.813789232222372
8.53776502609253,5.843642659560116
8.538769960403442,5.779303096748078
8.538769960403442,5.88775536364863
8.538769960403442,5.91811584131696
8.539772033691406,5.841060214545947
8.539772033691406,5.801140399406288
8.539772033691406,5.780012683848334
8.54076600074768,5.886888071785184
8.54076600074768,5.879291593577115
8.54076600074768,5.83599662663608
8.5417640209198,5.916821886385106
8.5417640209198,5.922106328430711
8.5417640209198,5.890791897179868
8.542766094207764,5.832793819997301
8.542766094207764,5.806867899068952
8.542766094207764,5.759929361759547
8.543771982192991,5.879152610983673
8.543771982192991,5.861072999595196
8.543771982192991,5.874447611658344
8.544765949249268,5.805455572797194
8.544765949249268,5.980507758737015
8.544765949249268,5.904602955066793
8.545764923095703,5.799766698151396
8.545764923095703,5.818767710160572
8.545764923095703,5.830359431925516
8.546770095825195,5.90684688301174
8.546770095825195,5.878141951153691
8.546770095825195,5.864330657131291
8.547851085662842,5.830703953582513
8.547851085662842,5.94800701659695
8.547851085662842,5.910455876399945
8.548838138580322,5.83324962892997
8.548838138580322,5.802799082445014
8.548838138580322,5.793088921872893
8.5508451461792,5.8616486304142486
8.5508451461792,5.838600222642019
8.5508451461792,5.788919241667792
8.551851987838743,5.916610174065577
8.551851987838743,5.891225947915261
8.551851987838743,5.864618674942654
8.552840948104858,5.825637565780597
8.552840948104858,5.775562677101606
8.552840948104858,5.791666711644853
8.55383801460266,5.792377816758873
8.55383801460266,5.763991161786534
8.55383801460266,5.939300769126975
8.55484104156494,5.907495614626907
8.55484104156494,5.870469302388343
8.55484104156494,5.81705336661719
8.555850982666016,5.812558190527594
8.555850982666016,5.801475779247065
8.555850982666016,5.814163439481852
8.556847095489502,5.950815038456349
8.556847095489502,5.873081095668601
8.556847095489502,5.841121171231952
8.557841062545776,5.79412960464175
8.557841062545776,5.815734178923223
8.557841062545776,5.943945014168129
8.55884313583374,5.903229152610985
8.55884313583374,5.908510997166376
8.55884313583374,5.860719605991095
8.559849977493286,5.83439576305492
8.559849977493286,5.792946700850089
8.559849977493286,5.821975644312509
8.560841083526611,5.843581635406829
8.560841083526611,5.943799082445016
8.560841083526611,5.87279260558629
8.561842918395996,5.810238564296317
8.561842918395996,5.850718324112807
8.561842918395996,5.802229118877344
8.56284213066101,5.832650620698962
8.56284213066101,5.9199254486574
8.56284213066101,5.934389421130751
8.563848972320557,5.893251518013763
8.563848972320557,5.86194912967211
8.563848972320557,5.7945564701119965
8.564841985702516,5.7955524895425725
8.564841985702516,5.781050802860613
8.564841985702516,5.854427202806639
8.565846920013428,5.871987619754421
8.565846920013428,5.862669005532317
8.565846920013428,5.856807482121172
8.56683897972107,5.815394143840238
8.56683897972107,5.7847980367022
8.56683897972107,5.829759479152612
8.567814111709597,5.930622385642965
8.567814111709597,5.884791661044393
8.567814111709597,5.884718324112807
8.568766117095947,5.862943799757117
8.568766117095947,5.871054985831872
8.568766117095947,5.753908514370532
8.569765090942385,5.9002665632168405
8.569765090942385,5.8610074888679
8.569765090942385,5.829186951828364
8.570770978927612,5.8179650519498045
8.570770978927612,5.783803670219944
8.570770978927612,5.798535386587506
8.573776006698608,5.856088449601943
8.573776006698608,5.875100526244772
8.573776006698608,5.798912157603562
8.574767112731934,5.855065915530968
8.574767112731934,5.879948589933883
8.574767112731934,5.837143300499257
8.575773000717165,5.927165902037512
8.575773000717165,5.901859937930104
8.575773000717165,5.868307650789369
8.5767719745636,5.806492612333019
8.5767719745636,5.767647550937794
8.5767719745636,5.888189009580353
8.577767133712769,5.853548104169478
8.577767133712769,5.826525232762109
8.577767133712769,5.77120240183511
8.57876706123352,5.92202610983673
8.57876706123352,5.904098873296452
8.57876706123352,5.85853316016732
8.579774141311646,5.7994393469167465
8.579774141311646,5.794271893131832
8.579774141311646,5.9432153555525575
8.58076810836792,5.845960059371205
8.58076810836792,5.811094521656997
8.58076810836792,5.779967075968156
8.58176612854004,5.907708743759279
8.58176612854004,5.860497368776144
8.58176612854004,5.870036972068548
8.582765102386476,5.841038051545
8.582765102386476,5.857302658210768
8.582765102386476,5.970105653757927
8.583773136138916,5.821602955066793
8.583773136138916,5.844586155714479
8.583773136138916,5.796121643502902
8.584770917892456,5.914152476049118
8.584770917892456,5.8956362164350296
8.584770917892456,5.869028201322359
8.58577013015747,5.797588719471056
8.58577013015747,5.881029550667927
8.58577013015747,5.9158947510457445
8.586766004562378,5.83834894076373
8.586766004562378,5.821459991903927
8.586766004562378,5.825637565780597
8.587773084640505,5.869316421535556
8.587773084640505,5.8646846579409
8.587773084640505,5.815679800296857
8.588767051696776,5.770012987451088
8.588767051696776,5.837800229388748
8.588767051696776,5.911326811496423
8.589766025543211,5.849138678990691
8.589766025543211,5.764415598434759
8.589766025543211,5.816536769666712
8.590841054916382,5.8202292875455415
8.590841054916382,5.802280056672514
8.590841054916382,5.833653015787343
8.591848134994509,5.797495783295103
8.591848134994509,5.931350694912968
8.591848134994509,5.907640669275403
8.592840909957886,5.94581702874106
8.592840909957886,5.948067028741061
8.592840909957886,5.872420051275133
8.593841075897217,5.824779381999731
8.593841075897217,5.843499190392662
8.593841075897217,5.821427742544867
8.594841003417969,5.864540682768858
8.594841003417969,5.824207259479152
8.594841003417969,5.762010457428149
8.597847938537598,5.882403622992849
8.597847938537598,5.935034307111052
8.597847938537598,5.911036499797596
8.5988450050354,5.789393064363784
8.5988450050354,5.772009175549858
8.5988450050354,5.876185939819187
8.599851131439207,5.871266900553233
8.599851131439207,5.937012548913777
8.599851131439207,5.940030090406154
8.600841999053957,5.901205977600864
8.600841999053957,5.832278774794225
8.600841999053957,5.80815153150722
8.601840019226074,5.789914316556471
8.601840019226074,5.790625084334098
8.601840019226074,5.935617359330726
8.602843046188354,5.8951310889218735
8.602843046188354,5.962099817838348
8.602843046188354,5.8635194305761695
8.603852033615112,5.866136486304144
8.603852033615112,5.842268654702468
8.603852033615112,5.828299116178654
8.604846954345703,5.827383821346646
8.604846954345703,5.827011536904601
8.604846954345703,5.936721090271218
8.605840921401978,5.9228179732829584
8.605840921401978,5.947482897044934
8.605840921401978,5.901495749561462
8.60684299468994,5.780960734043989
8.60684299468994,5.8082037174470384
8.60684299468994,5.8050789367156925
8.6078519821167,5.94017595466199
8.6078519821167,5.971571717716906
8.6078519821167,5.892600728646607
8.608839988708496,5.940697982728377
8.608839988708496,5.882044326001891
8.608839988708496,5.843068782890301
8.609839916229248,5.818107880178113
8.609839916229248,5.796357205505332
8.609839916229248,5.79484104709216
8.610841989517212,5.802992342463905
8.610841989517212,5.907212724328701
8.610841989517212,5.929185804884632
8.611850023269652,5.982270273917152
8.611850023269652,5.9216044393469165
8.611850023269652,5.817481952503036
8.612772941589355,5.862446903251923
8.612772941589355,5.808774085818379
8.612772941589355,5.79412960464175
8.613765001296995,5.811612467953044
8.613765001296995,5.942862805289436
8.613765001296995,5.922767305356902
8.61476707458496,5.861713331534206
8.61476707458496,5.797446363513696
8.61476707458496,5.808061125354203
8.615775108337402,5.882114795574147
8.615775108337402,5.884788827418704
8.615775108337402,5.8121300094454185
8.616765975952148,5.903808966401296
8.616765975952148,5.892456078801782
8.616765975952148,5.832335852111726
8.61776614189148,5.828814802320874
8.61776614189148,5.828728309270003
8.61776614189148,5.838660437187966
8.620772123336792,5.902939245715828
8.620772123336792,5.834167858588585
8.620772123336792,5.820053467818108
8.621763944625854,5.871266900553233
8.621763944625854,5.8565033058966405
8.621763944625854,5.844155647011201
8.622761964797974,5.960286735933073
8.622761964797974,5.890286061260288
8.622761964797974,5.83164822561058
8.62376594543457,5.845098839562811
8.62376594543457,5.793893975172042
8.62376594543457,5.915962252057753
8.624771118164062,5.846821279179597
8.624771118164062,5.794653353123736
8.624771118164062,5.77958693158818
8.625765085220335,5.912700580218596
8.625765085220335,5.890503440831197
8.625765085220335,5.82706787208204
8.626764059066772,5.775934894076374
8.626764059066772,5.823119619484551
8.626764059066772,5.943799082445016
8.627772092819214,5.836486034273378
8.627772092819214,5.790909391445149
8.627772092819214,5.789155579543921
8.628767013549805,5.901570233436783
8.628767013549805,5.873005498583186
8.628767013549805,5.839664012953719
8.629764080047607,5.813557279719335
8.629764080047607,5.874880245580893
8.629764080047607,5.963237147483471
8.630769968032835,5.802656591553096
8.630769968032835,5.834024625556606
8.630769968032835,5.804508973148023
8.631775140762327,5.911694508163541
8.631775140762327,5.880954594521657
8.631775140762327,5.820943934691675
8.632766008377075,5.777929361759547
8.632766008377075,5.920441573336932
8.632766008377075,5.915023613547431
8.633770942687988,5.866712656861423
8.633770942687988,5.829530292807988
8.633770942687988,5.809667926055864
8.634841918945312,5.914945688840913
8.634841918945312,5.830332006476859
8.634841918945312,5.838635541762246
8.635848999023438,5.832708271488328
8.635848999023438,5.914510018890839
8.635848999023438,5.901640635541763
8.636845111846924,5.824605181486978
8.636845111846924,5.765424166779113
8.636845111846924,5.932952975306978
8.637839078903198,5.844503474564839
8.637839078903198,5.801952739171503
8.637839078903198,5.795267912562408
8.638840913772585,5.86345449332074
8.638840913772585,5.93882414653893
8.638840913772585,5.89390197004453
8.639848947525024,5.779631965996492
8.639848947525024,5.822944946700851
8.639848947525024,5.944297260828501
8.640841007232666,5.801190932397787
8.640841007232666,5.806168195924977
8.640841007232666,5.791666981513966
8.64184594154358,5.923189515584943
8.64184594154358,5.909091215760357
8.64184594154358,5.89802610983673
8.644845962524414,5.9004114154635
8.644845962524414,5.913939616785857
8.644845962524414,5.875608824720011
8.645848035812378,5.847025705033059
8.645848035812378,5.822746660369721
8.645848035812378,5.790767237889624
8.646841049194336,5.781857610309
8.646841049194336,5.750737080016193
8.646841049194336,5.872640939144516
8.647850036621094,5.934118270138985
8.647850036621094,5.868595871002564
8.647850036621094,5.835541897179868
8.648843050003052,5.941864626905951
8.648843050003052,5.923044089866415
8.648843050003052,5.898242342463905
8.649842023849487,5.831763324787478
8.649842023849487,5.811469774659291
8.649842023849487,5.81123718121711
8.650843143463137,5.845385912832276
8.650843143463137,5.818767710160572
8.650843143463137,5.800671231952504
8.651852130889893,5.784935366347321
8.651852130889893,5.881970381864797
8.651852130889893,5.966954392119822
8.652849912643433,5.848400182161651
8.652849912643433,5.792377816758873
8.652849912643433,5.80986304142491
8.653847932815552,5.907640669275403
8.653847932815552,5.853691809472406
8.653847932815552,5.868585211172582
8.6548490524292,5.926373937390366
8.6548490524292,5.91487842396438
8.6548490524292,5.899545405478343
8.65577507019043,5.846534205910133
8.65577507019043,5.828299116178654
8.65577507019043,5.790672142760761
8.656769037246704,5.837489137768183
8.656769037246704,5.850861928214817
8.656769037246704,5.760636587505061
8.657774925231934,5.834454324652545
8.657774925231934,5.949527357981379
8.657774925231934,5.870402037511808
8.658774137496948,5.834283092700041
8.658774137496948,5.785792403184457
8.658774137496948,5.782806099041965
8.6597740650177,5.906342801241399
8.6597740650177,5.840009985157197
8.6597740650177,5.821372722979356
8.660767078399658,5.871920051275133
8.660767078399658,5.966368506274457
8.660767078399658,5.871478073134531
8.661772966384888,5.847969572257454
8.661772966384888,5.772845938469844
8.661772966384888,5.8546346984212665
8.662771940231323,5.865626737282418
8.662771940231323,5.8871038996086895
8.662771940231323,5.834655410875725
8.663774967193604,5.808631493725544
8.663774967193604,5.945842126568615
8.663774967193604,5.968384023748483
8.664772987365724,5.806972203481312
8.664772987365724,5.787354979085144
8.664772987365724,5.898747672378897
8.667784929275513,5.85034894076373
8.667784929275513,5.824692585346109
8.667784929275513,5.849056807448388
8.668766021728516,5.779348198623668
8.668766021728516,5.831190797463231
8.668766021728516,5.865181790581569
8.669770956039429,5.963327486169208
8.669770956039429,5.890141478882741
8.669770956039429,5.888260018890837
8.670769929885864,5.816733740385913
8.670769929885864,5.80730839292943
8.670769929885864,5.8212297935501285
8.67177391052246,5.876330218593981
8.67177391052246,5.852605046552422
8.67177391052246,5.839723316691402
8.67276692390442,5.906632775603833
8.67276692390442,5.910831871542303
8.67276692390442,5.8822592092834975
8.67376708984375,5.835170489812443
8.67376708984375,5.891008973148022
8.67376708984375,5.935555255700986
8.674767971038818,5.868873296451223
8.674767971038818,5.840464444744299
8.674767971038818,5.789393064363784
8.67577314376831,5.964994400215896
8.67577314376831,5.874082714883282
8.67577314376831,5.876754992578598
8.676772117614746,5.802379908244503
8.676772117614746,5.76395037781676
8.676772117614746,5.901135676696803
8.677848100662231,5.932515989744975
8.677848100662231,5.878570031034948
8.677848100662231,5.893613277560383
8.678842067718506,5.838980299554716
8.678842067718506,5.829100998515719
8.678842067718506,5.810718796383755
8.679847955703735,5.8158409121576025
8.679847955703735,5.954937053029282
8.679847955703735,5.90677776278505
8.680849075317385,5.808682903791661
8.680849075317385,5.802280056672514
8.680849075317385,5.939323775468899
8.681847095489502,5.837632438267441
8.681847095489502,5.85484145189583
8.681847095489502,5.830015888544056
8.682850122451782,5.956486405343409
8.682850122451782,5.896289097287816
8.682850122451782,5.847969572257454
8.68385100364685,5.791193698556201
8.68385100364685,5.826694541897181
8.68385100364685,5.935555255700986
8.68484902381897,5.851292740520849
8.68484902381897,5.842125219268654
8.68484902381897,5.82555056672514
8.685847043991089,5.9429473755228726
8.685847043991089,5.820821616515989
8.685847043991089,5.84819538523816
8.68684196472168,5.78711678585886
8.68684196472168,5.785934455539064
8.68684196472168,5.894698353798408
8.687850952148438,5.904098873296452
8.687850952148438,5.84768249898799
8.687850952148438,5.82640854810417
8.68884301185608,5.951896775064094
8.68884301185608,5.923916644177574
8.68884301185608,5.874371070031035
8.691784143447876,5.796027796518689
8.691784143447876,5.793041694778033
8.691784143447876,5.924999865065444
8.692768096923828,5.831620192956417
8.692768096923828,5.776785588989341
8.692768096923828,5.74115605181487
8.693773984909058,5.884858656051815
8.693773984909058,5.830045742814735
8.693773984909058,5.791193698556201
8.694767951965332,5.822142221022805
8.694767951965332,5.761060922952369
8.694767951965332,5.837489137768183
8.695775032043455,5.939115672648765
8.695775032043455,5.906347861287276
8.695775032043455,5.859188233706654
8.696768045425417,5.83574342194036
8.696768045425417,5.807878491431656
8.696768045425417,5.826352718931318
8.697768926620483,5.916185130211849
8.697768926620483,5.924854405613278
8.697768926620483,5.861425583591959
8.698765993118286,5.827035555255701
8.698765993118286,5.81521683983268
8.698765993118286,5.824891107812711
8.699774026870728,5.824660099851573
8.699774026870728,5.886670354877884
8.699774026870728,5.92493462420726
8.700767993927002,5.905333423289704
8.700767993927002,5.867432870058023
8.700767993927002,5.886452098232358
8.701844930648804,5.798585211172582
8.701844930648804,5.842041863446229
8.701844930648804,5.932388881392526
8.702858924865724,5.912778369990553
8.702858924865724,5.918062744568883
8.702858924865724,5.850636081500472
8.703850030899048,5.83843330859533
8.703850030899048,5.798492038861154
8.703850030899048,5.748768722169748
8.70484495162964,5.88131831061935
8.70484495162964,5.916397922007826
8.70484495162964,5.833424099311834
8.705842971801758,5.833424099311834
8.705842971801758,5.832793819997301
8.705842971801758,5.768780461476183
8.706844091415403,5.864972608284983
8.706844091415403,5.846882202131966
8.706844091415403,5.80939569558764
8.707853078842165,5.933244299014979
8.707853078842165,5.867210835244906
8.707853078842165,5.886088854405615
8.708842992782593,5.828442180542437
8.708842992782593,5.800720550532992
8.708842992782593,5.879366785858859
8.709845066070557,5.866621204965592
8.709845066070557,5.856727567129943
8.709845066070557,5.778160032384293
8.710844993591309,5.952422142760761
8.710844993591309,5.904393469167454
8.710844993591309,5.8494258871947125
8.711852073669434,5.810627783025232
8.711852073669434,5.791857036837135
8.711852073669434,5.821856429631629
8.71478509902954,5.863663338280934
8.71478509902954,5.852317703413844
8.71478509902954,5.771812171097018
8.715775966644289,5.800720550532992
8.715775966644289,5.768214006206988
8.715775966644289,5.781573775468899
8.716767072677612,5.922767305356902
8.716767072677612,5.934281608419917
8.716767072677612,5.874591822965861
8.717767000198364,5.853385440561327
8.717767000198364,5.839807380920256
8.717767000198364,5.803704628255296
8.718768119812012,5.811574551342599
8.718768119812012,5.784560450681421
8.718768119812012,5.927246896505196
8.719774961471558,5.902294494670085
8.719774961471558,5.8802257455134255
8.719774961471558,5.851374510862232
8.7207670211792,5.855353393604103
8.7207670211792,5.860482795844017
8.7207670211792,5.814609027121847
8.721766948699951,5.812611321009311
8.721766948699951,5.828442180542437
8.721766948699951,5.851579948724869
8.72277307510376,5.9511072392389694
8.72277307510376,5.853036061260289
8.72277307510376,5.854329105383888
8.723774909973145,5.8282675077587385
8.723774909973145,5.847108352449062
8.723774909973145,5.816501686681959
8.724766969680786,5.817786533531237
8.724766969680786,5.804223991364188
8.724766969680786,5.957627175819729
8.725844144821169,5.948092362704091
8.725844144821169,5.916610174065577
8.725844144821169,5.82706787208204
8.726843118667604,5.885874173525841
8.726843118667604,5.870247739846175
8.726843118667604,5.846247132640669
8.72785210609436,5.833366617190663
8.72785210609436,5.752469133720147
8.72785210609436,5.78138658750506
8.728842973709106,5.90924254486574
8.728842973709106,5.8575265146404
8.728842973709106,5.814841822965861
8.729843139648438,5.945112467953044
8.729843139648438,5.9186437727702055
8.729843139648438,5.881029550667927
8.73084306716919,5.822746660369721
8.73084306716919,5.811522500337338
8.73084306716919,5.830531979489947
8.73185110092163,5.871622183241128
8.73185110092163,5.844442652813386
8.73185110092163,5.812896707596816
8.732842922210692,5.913862096883014
8.732842922210692,5.938241094319256
8.732842922210692,5.878706652273648
8.733840942382812,5.8089680205100525
8.733840942382812,5.821515652408583
8.733840942382812,5.940843813250574
8.734848976135254,5.873438132505734
8.734848976135254,5.8899968965051945
8.734848976135254,5.793563284307111
8.7358500957489,5.959701389825934
8.7358500957489,5.926373937390366
8.7358500957489,5.85484145189583
8.738770961761476,5.779250775873701
8.738770961761476,5.780818782890299
8.738770961761476,5.964408649305088
8.739776134490969,5.777876399946026
8.739776134490969,5.7937517204156
8.739776134490969,5.794605248954258
8.74076795578003,5.844012144110108
8.74076795578003,5.9274569558764
8.74076795578003,5.870757522601539
8.741766929626465,5.862288827418703
8.741766929626465,5.804885474294967
8.741766929626465,5.771528808527865
8.742767095565796,5.759341856699501
8.742767095565796,5.793609465659157
8.742767095565796,5.887899912292538
8.743776082992554,5.8915157536095
8.743776082992554,5.953767440291459
8.743776082992554,5.890214208608826
8.744769096374512,5.836258231007962
8.744769096374512,5.838230333288357
8.744769096374512,5.828385508028606
8.745772123336792,5.803419713938739
8.745772123336792,5.798108217514506
8.745772123336792,5.945963027931453
8.7467679977417,5.810095904736205
8.7467679977417,5.89997685872352
8.7467679977417,5.886307617055729
8.747775077819824,5.874523546080151
8.747775077819824,5.847908244501417
8.747775077819824,5.868009040615303
8.7487690448761,5.886888071785184
8.7487690448761,5.870613412494941
8.7487690448761,5.868019430576172
8.749767065048218,5.77726487653488
8.749767065048218,5.800244062879504
8.749767065048218,5.769120226690056
8.750767946243286,5.83843330859533
8.750767946243286,5.838635541762246
8.750767946243286,5.773949939279451
8.751774072647097,5.8575265146404
8.751774072647097,5.9216044393469165
8.751774072647097,5.893323100796114
8.75277304649353,5.849856699500744
8.75277304649353,5.909372554311158
8.75277304649353,5.891009580353528
8.753768920898438,5.822230299554716
8.753768920898438,5.866501754149239
8.753768920898438,5.807205572797193
8.754768133163452,5.856376062609635
8.754768133163452,5.812183241128054
8.754768133163452,5.80839778707327
8.755774974822998,5.790150789367157
8.755774974822998,5.885947780326541
8.755774974822998,5.931078531912023
8.75676703453064,5.853053569019026
8.75676703453064,5.840464444744299
8.75676703453064,5.793515584941305
8.757767915725708,5.839973687761435
8.757767915725708,5.790435163945487
8.757767915725708,5.793088921872893
8.75876808166504,5.813877850492512
8.75876808166504,5.927812036162463
8.75876808166504,5.854778437457833
8.76185703277588,5.874379301038997
8.76185703277588,5.835482930778573
8.76185703277588,5.833594926460668
8.762843132019045,5.83433652678451
8.762843132019045,5.776413776818243
8.762843132019045,5.788824585076238
8.763849020004272,5.870978612872759
8.763849020004272,5.858900553231684
8.763849020004272,5.825580893266765
8.76484203338623,5.763767372824181
8.76484203338623,5.88110389960869
8.76484203338623,5.888044460936445
8.7658429145813,5.804081500472271
8.7658429145813,5.867587100256377
8.7658429145813,5.7945564701119965
8.766869068145752,5.93301571987586
8.766869068145752,5.858900553231684
8.766869068145752,5.825952840372419
8.76784896850586,5.791475644312509
8.76784896850586,5.949354034543247
8.76784896850586,5.884284880582919
8.768845081329346,5.771485831871542
8.768845081329346,5.832135609229524
8.768845081329346,5.78134064228849
8.769845962524414,5.852622351909324
8.769845962524414,5.841121171231952
8.769845962524414,5.864252732424775
8.770843982696531,5.8653387194710565
8.770843982696531,5.920717278369991
8.770843982696531,5.839460632843072
8.771846055984495,5.826954527054378
8.771846055984495,5.812986371609769
8.771846055984495,5.779115369046013
8.772841930389404,5.830932229118877
8.772841930389404,5.797304007556336
8.772841930389404,5.805598097422751
8.773843050003052,5.873802320874376
8.773843050003052,5.9274569558764
8.773843050003052,5.846697409256512
8.774893045425417,5.832819828633114
8.774893045425417,5.7722926730535695
8.774893045425417,5.825494535150452
8.775891065597534,5.859842969909595
8.775891065597534,5.865493219538524
8.775891065597534,5.829558629064904
8.776809930801392,5.781578059641075
8.776809930801392,5.978840507353934
8.776809930801392,5.903084199163407
8.77777099609375,5.787592632573203
8.77777099609375,5.81496565915531
8.77777099609375,5.882188773444881
8.778769969940186,5.813075428417217
8.778769969940186,5.882622115773851
8.778769969940186,5.9038014437997575
8.77977204322815,5.910310720550531
8.77977204322815,5.815163000944542
8.77977204322815,5.844606126028877
8.780769109725952,5.799054581028201
8.780769109725952,5.783566320334639
8.780769109725952,5.802177506409392
8.78176999092102,5.81350371070031
8.78176999092102,5.845160167318851
8.78176999092102,5.843950546484954
8.78276801109314,5.888623431385779
8.78276801109314,5.917112467953045
8.78276801109314,5.868384023748484
8.784775972366331,5.853772264201862
8.784775972366331,5.974625759006883
8.784775972366331,5.907418566995009
8.785768985748293,5.91125914181622
8.785768985748293,5.84778356497099
8.785768985748293,5.833679429226826
8.786770105361938,5.796784172176497
8.786770105361938,5.777742005127514
8.786770105361938,5.929831433004993
8.787770986557009,5.844893266765618
8.787770986557009,5.786550667926057
8.787770986557009,5.817910538388881
8.788769006729126,5.939215355552558
8.788769006729126,5.871419174200511
8.788769006729126,5.822976622588047
8.789768934249878,5.893394076372959
8.789768934249878,5.892888948859803
8.789768934249878,5.862080353528538
8.790769100189207,5.872359870462826
8.790769100189207,5.811701828363243
8.790769100189207,5.811469774659291
8.79177212715149,5.857972608284983
8.79177212715149,5.8261531507219
8.79177212715149,5.775801106463366
8.79277205467224,5.781056672513831
8.79277205467224,5.836856632033462
8.79277205467224,5.947162528673593
8.793769121170044,5.828041897179869
8.793769121170044,5.831243894211308
8.793769121170044,5.914933106193498
8.794770002365112,5.924482525974902
8.794770002365112,5.847908244501417
8.794770002365112,5.8461229928484695
8.795773029327393,5.940321818917826
8.795773029327393,5.859424133045474
8.795773029327393,5.854794191067333
8.79676914215088,5.873946565915531
8.79676914215088,5.820974666036974
8.79676914215088,5.783803670219944
8.797856092453005,5.834276615841315
8.797856092453005,5.853133247874781
8.797856092453005,5.833822695992445
8.798846960067747,5.814910437187964
8.798846960067747,5.892815072189989
8.798846960067747,5.931059371204968
8.79984998703003,5.779303096748078
8.79984998703003,5.78816016731885
8.79984998703003,5.8615172041559855
8.800847053527832,5.875395155849413
8.800847053527832,5.803887801916071
8.800847053527832,5.795829982458509
8.801846981048584,5.941231986236677
8.801846981048584,5.874962218324113
8.801846981048584,5.847415429766564
8.802845001220703,5.803265686142221
8.802845001220703,5.79356045068142
8.802845001220703,5.768084671434353
8.803848028182983,5.872648360545136
8.803848028182983,5.949500134934557
8.803848028182983,5.863255633517745
8.80484700202942,5.832676561867496
8.80484700202942,5.795360949939281
8.80484700202942,5.845117764134397
8.807862043380736,5.786124308460397
8.807862043380736,5.825294764539199
8.807862043380736,5.9369669410336
8.808776140213013,5.971039434624208
8.808776140213013,5.873807718256645
8.808776140213013,5.840916745378494
8.809770107269289,5.8612953717447045
8.809770107269289,5.835506341924169
8.809770107269289,5.795311024153286
8.810770988464355,5.880310956686009
8.810770988464355,5.874310315746863
8.810770988464355,5.808990014842801
8.811772108078005,5.801659155309674
8.811772108078005,5.782761705572797
8.811772108078005,5.934658278235056
8.81276798248291,5.820316286600999
8.81276798248291,5.764050465524222
8.81276798248291,5.776464748347053
8.813770055770874,5.855814498718122
8.813770055770874,5.82784064228849
8.813770055770874,5.848501754149237
8.814770936965942,5.822404635002025
8.814770936965942,5.946285926325732
8.814770936965942,5.898163372014573
8.815771102905272,5.878722034813117
8.815771102905272,5.844318985292134
8.815771102905272,5.786124308460397
8.816769123077393,5.876982593442181
8.816769123077393,5.861738496829038
8.816769123077393,5.840916745378494
8.817769050598145,5.779352853865875
8.817769050598145,5.8638318040750255
8.817769050598145,5.9132030090406165
8.81885814666748,5.8196575698286335
8.81885814666748,5.817084840102551
8.81885814666748,5.807100053973824
8.819847106933594,5.840199399541224
8.819847106933594,5.878286331129402
8.819847106933594,5.853866144919715
8.820843935012816,5.8120215220618
8.820843935012816,5.926128322763461
8.820843935012816,5.877853191202267
8.821844100952148,5.803550802860613
8.821844100952148,5.810185535015519
8.821844100952148,5.788537849143166
8.822844982147217,5.887248684388072
8.822844982147217,5.860797328295777
8.822844982147217,5.815108487383618
8.823848009109495,5.779257320199704
8.823848009109495,5.8993154095263804
8.823848009109495,5.908423694508162
8.824847936630247,5.817799487248685
8.824847936630247,5.7898178383484025
8.825846910476685,5.879585750910809
8.825846910476685,5.818886654972339
8.825846910476685,5.786929091890434
8.8268461227417,5.81130754958845
8.8268461227417,5.775659222776953
8.8268461227417,5.8435199365807575
8.827846050262451,5.91824504115504
8.827846050262451,5.901413237080017
8.827846050262451,5.868239879908246
8.828845977783203,5.822004284172176
8.828845977783203,5.850466266360815
8.828845977783203,5.769076676561867
8.831774950027466,5.801801646201591
8.831774950027466,5.803640770476319
8.831774950027466,5.880961813520444
8.832770109176636,5.855592227769534
8.832770109176636,5.82763864525705
8.832770109176636,5.85718749156659
8.83377194404602,5.811505060045876
8.83377194404602,5.773808156793955
8.83377194404602,5.937902273647282
8.834769010543823,5.827925043853731
8.834769010543823,5.804496323033329
8.834769010543823,5.799858284981784
8.835772037506104,5.893104574281475
8.835772037506104,5.867450546484955
8.835772037506104,5.8588483672918645
8.83677101135254,5.747771690729997
8.83677101135254,5.84735265146404
8.83677101135254,5.95280141006612
8.837769985198976,5.864618674942654
8.837769985198976,5.811735933072461
8.837769985198976,5.7979151936310895
8.838769912719728,5.92548306571313
8.838769912719728,5.8524786128727575
8.838769912719728,5.884213601403319
8.83977198600769,5.809934691674537
8.83977198600769,5.876842531372285
8.83977198600769,5.939507151531508
8.840857028961182,5.84626659695048
8.840857028961182,5.850832883551478
8.840857028961182,5.8419410335987045
8.841846942901611,5.95818125084334
8.841846942901611,5.877493556874915
8.841846942901611,5.833476723788963
8.842845916748049,5.782288152745919
8.842845916748049,5.922654567534745
8.842845916748049,5.894692754014304
8.84384799003601,5.816569288894886
8.84384799003601,5.810845466198893
8.84384799003601,5.768465456753475
8.844847917556764,5.857907030090407
8.844847917556764,5.971826339225476
8.844847917556764,5.885875725273243
8.845848083496094,5.851041222507085
8.845848083496094,5.846841013358523
8.845848083496094,5.856899676157063
8.846844911575316,5.787875792740521
8.846844911575316,5.756050937795169
8.846844911575316,5.915644751045742
8.847849130630491,5.8954864390770485
8.847849130630491,5.949120226690057
8.847849130630491,5.8857316826339225
8.848843097686768,5.88891101065983
8.848843097686768,5.836366549723386
8.848843097686768,5.819800499257861
8.849844932556152,5.784418870597761
8.849844932556152,5.809846377007151
8.849844932556152,5.925419579004182
8.850845098495483,5.936991026851977
8.850845098495483,5.927501383079207
8.850845098495483,5.868095736068009
8.85177493095398,5.841777560383217
8.85177493095398,5.8588483672918645
8.85177493095398,5.824007185265146
8.854777097702026,5.773099244366484
8.854777097702026,5.87106166509243
8.854777097702026,5.931121677236541
8.855772972106934,5.841203683713401
8.855772972106934,5.8092399473755245
8.855772972106934,5.782099041964648
8.856765031814575,5.848501754149237
8.856765031814575,5.843601133450276
8.856765031814575,5.786929091890434
8.85776400566101,5.91587046282553
8.85776400566101,5.870189920388612
8.85776400566101,5.872861287275671
8.858765125274658,5.80099794224801
8.858765125274658,5.832903521791931
8.858765125274658,5.962999662663608
8.85976791381836,5.837022803940089
8.85976791381836,5.853277020644988
8.85976791381836,5.822690628795036
8.860769033432009,5.927602482795844
8.860769033432009,5.883057482121171
8.860769033432009,5.861151430306302
8.861779928207396,5.758939245715829
8.861779928207396,5.865848401025503
8.861779928207396,5.918180744838752
8.86276912689209,5.852270611253542
8.86276912689209,5.781862096883013
8.86276912689209,5.796876939684254
8.863770961761476,5.87777897719606
8.863770961761476,5.870045742814735
8.863770961761476,5.851616178653353
8.864764928817747,5.8034082445014175
8.864764928817747,5.922527054378627
8.864764928817747,5.904602955066793
8.86576509475708,5.839890837943598
8.86576509475708,5.82784064228849
8.86576509475708,5.773763729591148
8.866765022277832,5.915368978545407
8.866765022277832,5.884502631223857
8.866765022277832,5.8208316691404685
8.867285966873167,5.8205703683713415
8.867285966873167,5.901344757792471
8.867285966873167,5.893828329510188
8.867769956588743,5.842864120901363
8.867769956588743,5.758979894751047
8.867769956588743,5.768934961543651
8.868770122528076,5.936262042909189
8.868770122528076,5.898962892996897
8.868770122528076,5.903076339225476
8.869769096374512,5.863178585885845
8.869769096374512,5.869681318310621
8.869769096374512,5.804068546754824
8.870769023895264,5.838086965321821
8.870769023895264,5.928874443394955
8.870769023895264,5.858770476318985
8.871772050857544,5.767845095128863
8.871772050857544,5.756333693158818
8.871772050857544,5.793182701389827
8.872846126556396,5.836056132775604
8.872846126556396,5.8760468222911895
8.872846126556396,5.837226757522603
8.873846054077148,5.890791897179868
8.873846054077148,5.882044326001891
8.873846054077148,5.8821903926595605
8.8748459815979,5.907350559978412
8.8748459815979,5.906402948320066
8.8748459815979,5.832162596140873
8.877849102020264,5.827813115638914
8.877849102020264,5.7898178383484025
8.877849102020264,5.78134064228849
8.878842115402222,5.8200303602752665
8.878842115402222,5.850018958305222
8.878842115402222,5.803084064228848
8.879846096038818,5.831960228039402
8.879846096038818,5.794933983268116
8.879846096038818,5.795930238834168
8.880846977233888,5.98212339765214
8.880846977233888,5.894767507758737
8.880846977233888,5.817767676426932
8.881847143173218,5.8584690325192295
8.881847143173218,5.834049925785995
8.881847143173218,5.832592295236812
8.882811069488524,5.847271825664555
8.882811069488524,5.85391600323843
8.882811069488524,5.782951356092296
8.883772134780884,5.863610612602888
8.883772134780884,5.878356362164351
8.883772134780884,5.933722439616786
8.88477110862732,5.798535386587506
8.88477110862732,5.796263931992985
8.88477110862732,5.787497706112536
8.885770082473757,5.916319659964916
8.885770082473757,5.903008096073405
8.885770082473757,5.826954527054378
8.886770963668823,5.757888847658886
8.886770963668823,5.914933106193498
8.886770963668823,5.899757117797868
8.887773036956789,5.8126471461341245
8.887773036956789,5.816536769666712
8.887773036956789,5.812896707596816
8.888771057128906,5.868816455269196
8.888771057128906,5.832735528268791
8.888771057128906,5.813271825664552
8.889768123626707,5.800855485089731
8.889768123626707,5.936637700715154
8.889768123626707,5.898598029955472
8.89077091217041,5.828126973417893
8.89077091217041,5.775704527054378
8.89077091217041,5.75912130616651
8.891776084899902,5.875608824720011
8.891776084899902,5.8616486304142486
8.891776084899902,5.871563385508028
8.892771005630491,5.843642659560116
8.892771005630491,5.832819828633114
8.892771005630491,5.929977061125355
8.89384698867798,5.810238564296317
8.89384698867798,5.777742005127514
8.89384698867798,5.849076305491837
8.894845008850098,5.897948927270273
8.894845008850098,5.877271218459047
8.894845008850098,5.867864997975983
8.895848989486694,5.783661617865336
8.895848989486694,5.821459991903927
8.895848989486694,5.802137599514235
8.896847009658812,5.853277020644988
8.896847009658812,5.92202610983673
8.896847009658812,5.906411820267171
8.897846937179564,5.854650384563487
8.897846937179564,5.853053569019026
8.897846937179564,5.811327081365538
8.90085792541504,5.834539029820538
8.90085792541504,5.809435163945487
8.90085792541504,5.761969201187425
8.902847051620483,5.935617359330726
8.902847051620483,5.875533261368237
8.902847051620483,5.8524786128727575
8.903813123703005,5.802514100661179
8.903813123703005,5.840751248144651
8.903813123703005,5.80824133045473
8.90476894378662,5.8485642625826495
8.90476894378662,5.837919039265957
8.90476894378662,5.833822695992445
8.905770063400269,5.7937517204156
8.905770063400269,5.885296248819324
8.905770063400269,5.946022567804615
8.90676999092102,5.856599109431927
8.90676999092102,5.839747436243422
8.90676999092102,5.792946700850089
8.907772064208984,5.886092295236811
8.907772064208984,5.871563385508028
8.907772064208984,5.843868641209014
8.908770084381104,5.798108217514506
8.908770084381104,5.935263797058426
8.908770084381104,5.919648900283364
8.909770011901855,5.846821279179597
8.909770011901855,5.7923291728511686
8.909770011901855,5.792093374713265
8.910768985748293,5.842781844555393
8.910768985748293,5.870834469032521
8.910768985748293,5.811416374308459
8.911772012710571,5.789724227499663
8.911772012710571,5.985216367561732
8.911772012710571,5.900771319659965
8.912769079208374,5.767789164755092
8.912769079208374,5.727414653892864
8.912769079208374,5.786977027391716
8.91376805305481,5.873225340709755
8.91376805305481,5.85789367156929
8.91376805305481,5.835685163945488
8.914844989776611,5.864252732424775
8.914844989776611,5.941756038321415
8.914844989776611,5.886165328565646
8.915848016738892,5.8202292875455415
8.915848016738892,5.824120597760087
8.915848016738892,5.822373228983944
8.916845083236694,5.80568917824855
8.916845083236694,5.802849885305626
8.916845083236694,5.814163439481852
8.917845010757446,5.907205505329917
8.917845010757446,5.911114019700445
8.917845010757446,5.846984617460533
8.918844938278198,5.770918971798677
8.918844938278198,5.850369046012684
8.918844938278198,5.931224126298745
8.919848918914797,5.833738159492647
8.919848918914797,5.833653015787343
8.919848918914797,5.8089546282552975
8.920846939086914,5.855065915530968
8.920846939086914,5.840117123195249
8.920846939086914,5.807062980704359
8.921844959259031,5.827440729995952
8.921844959259031,5.822404635002025
8.921844959259031,5.9317876804749705
8.92284607887268,5.843355721225207
8.92284607887268,5.779915733369316
8.92284607887268,5.792755937120498
8.92578101158142,5.924207495614628
8.92578101158142,5.869537174470383
8.92578101158142,5.858037511806774
8.926772117614746,5.898673188503576
8.926772117614746,5.895710093104845
8.926772117614746,5.861281709620836
8.92777395248413,5.824207259479152
8.92777395248413,5.886888071785184
8.92777395248413,5.9129235258399655
8.928770065307615,5.817822223721495
8.928770065307615,5.834740790716504
8.928770065307615,5.775465524220753
8.92976999282837,5.919291829712591
8.92976999282837,5.898962892996897
8.92976999282837,5.892962150856834
8.930772066116331,5.7786833760626095
8.930772066116331,5.937282620429092
8.930772066116331,5.929768182431522
8.9317729473114,5.801852685197679
8.9317729473114,5.789250944541897
8.9317729473114,5.819943428687087
8.932770013809204,5.932388881392526
8.932770013809204,5.874379301038997
8.932770013809204,5.816448151396573
8.933769941329956,5.796784172176497
8.933769941329956,5.959001484280126
8.933769941329956,5.90677034138443
8.934859037399292,5.832592295236812
8.934859037399292,5.8090072864660645
8.934859037399292,5.786786769666713
8.935847997665403,5.838863311294022
8.935847997665403,5.846225104574284
8.935847997665403,5.805546619889355
8.93684697151184,5.89599959519633
8.93684697151184,5.869383281608421
8.93684697151184,5.868739981109163
8.937847137451172,5.817393739036568
8.937847137451172,5.923916644177574
8.937847137451172,5.894262582647416
8.938847064971924,5.885803265416273
8.938847064971924,5.835971697476724
8.938847064971924,5.808488901632708
8.939847946166992,5.866058763999461
8.939847946166992,5.853036061260289
8.939847946166992,5.83027445688841
8.940845966339111,5.842125219268654
8.940845966339111,5.78583861827014
8.940845966339111,5.865992443664824
8.941848993301392,5.81038122385643
8.941848993301392,5.815502361354743
8.941848993301392,5.78176659695048
8.942846059799194,5.834968830117394
8.942846059799194,5.853691809472406
8.942846059799194,5.81209313857779
8.943849086761476,5.76613206719741
8.943849086761476,5.798869923087302
8.943849086761476,5.916688368641209
8.944812059402466,5.818624848198623
8.944812059402466,5.792425785993793
8.944812059402466,5.853484786128728
8.945770978927612,5.931287714208609
8.945770978927612,5.860993961678587
8.945770978927612,5.872428653353123
8.94878101348877,5.771712758062342
8.94878101348877,5.81682242612333
8.94878101348877,5.926519430576171
8.949774026870728,5.784276413439483
8.949774026870728,5.7933733639185006
8.949774026870728,5.887607947645393
8.95077109336853,5.869316421535556
8.95077109336853,5.806829645122116
8.95077109336853,5.77498589933882
8.951772928237917,5.946985022264202
8.951772928237917,5.86403025907435
8.951772928237917,5.897444305761706
8.952770948410034,5.8121300094454185
8.952770948410034,5.793893975172042
8.952770948410034,5.908801106463367
8.95376992225647,5.832135609229524
8.95376992225647,5.817072729726082
8.95376992225647,5.7937517204156
8.9547700881958,5.910098164890028
8.9547700881958,5.927893536634732
8.9547700881958,5.851949062204831
8.955783128738403,5.821713533936042
8.955783128738403,5.778213129132372
8.955783128738403,5.948213061665093
8.956769943237305,5.918353258669544
8.956769943237305,5.881681554446094
8.956769943237305,5.800101673188505
8.957770109176636,5.848256645526919
8.957770109176636,5.838660437187966
8.957770109176636,5.771103764674134
8.958770036697388,5.839579982458506
8.958770036697388,5.925209991903927
8.958770036697388,5.892166779112131
8.959772109985352,5.846759681554447
8.959772109985352,5.784418432060452
8.959772109985352,5.777167318850357
8.96077013015747,5.811469774659291
8.96077013015747,5.9307873431385785
8.96077013015747,5.9250800499257865
8.961769104003906,5.885225205775199
8.961769104003906,5.839520644987183
8.961769104003906,5.8449338820672
8.962769031524658,5.798535386587506
8.962769031524658,5.810523883416544
8.962769031524658,5.896868101470787
8.963774919509888,5.888984819862366
8.963774919509888,5.7994393469167465
8.963774919509888,5.856790783969776
8.96477198600769,5.836029888004319
8.96477198600769,5.928539839427878
8.96477198600769,5.874303400350829
8.965770959854126,5.855002293887465
8.965770959854126,5.820427472675752
8.965770959854126,5.812896707596816
8.966860055923462,5.795791121306168
8.966860055923462,5.810523883416544
8.966860055923462,5.866490790716503
8.967849969863892,5.972103123734989
8.967849969863892,5.884718324112807
8.967849969863892,5.841468256645527
8.968846082687378,5.772619552017271
8.968846082687378,5.818964849547969
8.968846082687378,5.90474794224801
8.969847917556764,5.794698758602078
8.969847917556764,5.849138678990691
8.969847917556764,5.828299116178654
8.97285294532776,5.894770273917152
8.97285294532776,5.8994717649440025
8.97285294532776,5.869161381729862
8.973848104476929,5.861137835649711
8.973848104476929,5.908579274052086
8.973848104476929,5.914945688840913
8.974848985671995,5.838922142760762
8.974848985671995,5.907785723923898
8.974848985671995,5.90359438672244
8.97585105895996,5.794605248954258
8.97585105895996,5.772803940089057
8.97585105895996,5.781102685197679
8.976809978485107,5.888406490352179
8.976809978485107,5.863166610443936
8.976809978485107,5.825693563621645
8.977769136428831,5.770437930103902
8.977769136428831,5.9105417622453125
8.977769136428831,5.847764674133046
8.978768110275269,5.855864930508704
8.978768110275269,5.820999055458104
8.978768110275269,5.83588665497234
8.979830026626589,5.75849379301039
8.979830026626589,5.841038051545
8.979830026626589,5.935492544865741
8.980770111083984,5.855847389016327
8.980770111083984,5.879366785858859
8.980770111083984,5.84768249898799
8.981770992279053,5.788207293212793
8.981770992279053,5.794178484684929
8.981770992279053,5.857015112670355
8.982770919799805,5.782141445149104
8.982770919799805,5.930996457967886
8.982770919799805,5.885151767642695
8.983773946762083,5.873938537309405
8.983773946762083,5.8826867494265285
8.983773946762083,5.838576642828227
8.984771013259888,5.810718796383755
8.984771013259888,5.813091755498584
8.984771013259888,5.836629334772637
8.985769987106323,5.880301781136149
8.985769987106323,5.898458035352855
8.985769987106323,5.844360005397385
8.98677110671997,5.790860612602888
8.98677110671997,5.786502664957497
8.98677110671997,5.831190797463231
8.987859964370728,5.887318985292134
8.987859964370728,5.924854405613278
8.987859964370728,5.879291593577115
8.988847970962524,5.826694541897181
8.988847970962524,5.836915935771152
8.988847970962524,5.815787882876804
8.989845991134644,5.893685568749157
8.989845991134644,5.886741060585617
8.989845991134644,5.891443529888004
8.990845918655396,5.825693563621645
8.990845918655396,5.8095777897719625
8.990845918655396,5.948299014977735
8.991848945617676,5.8449338820672
8.991848945617676,5.828212117123194
8.991848945617676,5.843642659560116
8.992850065231323,5.872496761570639
8.992850065231323,5.874591822965861
8.992850065231323,5.87314077047632
8.995861053466797,5.801525570098503
8.995861053466797,5.8320778235056006
8.995861053466797,5.906052826878964
8.996850967407228,5.871699332073946
8.996850967407228,5.855128862501687
8.996850967407228,5.79114610039131
8.997812032699583,5.772902982053704
8.997812032699583,5.805648900283362
8.997812032699583,5.855047463230333
8.998773097991943,5.872420051275133
8.998773097991943,5.876322358656051
8.998773097991943,5.8549221764944015
8.999774932861328,5.834798610174066
8.999774932861328,5.784702469302389
8.999774932861328,5.92710140331939
9.00077199935913,5.875745513425987
9.00077199935913,5.956134664687628
9.00077199935913,5.917045945216569
9.001770973205566,5.86569248414519
9.001770973205566,5.820107475374444
9.001770973205566,5.813700006746728
9.002771139144896,5.83834894076373
9.002771139144896,5.8158409121576025
9.002771139144896,5.898747672378897
9.0037739276886,5.939469572257456
9.0037739276886,5.88413658750506
9.0037739276886,5.867420186209689
9.004771947860718,5.829244096613143
9.004771947860718,5.871333963027932
9.004771947860718,5.77654513560923
9.005770921707152,5.814270914856294
9.005770921707152,5.882040210497909
9.005770921707152,5.936011874240995
9.006772994995115,5.950668938065039
9.006772994995115,5.884499932532723
9.006772994995115,5.860770476318986
9.007774114608765,5.79830049925786
9.007774114608765,5.815787882876804
9.007774114608765,5.803042436918094
9.008858919143677,5.804609094589124
9.008858919143677,5.96803562272298
9.008858919143677,5.883703346377007
9.00984811782837,5.924643772770207
9.00984811782837,5.9050435838618265
9.00984811782837,5.860274591822967
9.010849952697754,5.854266630684117
9.010849952697754,5.83067507758737
9.010849952697754,5.79114610039131
9.011852025985718,5.9257919646471455
9.011852025985718,5.880232863311295
9.011852025985718,5.871766293347727
9.012846946716309,5.798349716637432
9.012846946716309,5.777919848873298
9.012846946716309,5.920732289839427
9.013848066329956,5.868806976116584
9.013848066329956,5.836831298070437
9.013848066329956,5.829586695452705
9.014848947525024,5.862288827418703
9.014848947525024,5.872496761570639
9.014848947525024,5.818536364863041
9.015851974487305,5.813985460801511
9.015851974487305,5.817876096343274
9.015851974487305,5.937677978680339
9.016849040985107,5.876899203886115
9.016849040985107,5.83156294697072
9.016849040985107,5.805221427607609
9.019819974899292,5.905258500877076
9.019819974899292,5.875889724733503
9.019819974899292,5.8489950748886805
9.020774126052856,5.827210902712184
9.020774126052856,5.943822561057888
9.020774126052856,5.8822592092834975
9.021772146224976,5.812806436378358
9.021772146224976,5.983644245041157
9.021772146224976,5.890937289164755
9.022771120071411,5.9240620698961015
9.022771120071411,5.919437120496561
9.022771120071411,5.88399591822966
9.023775100708008,5.878425718526515
9.023775100708008,5.851805424369181
9.023775100708008,5.835085008770746
9.024770975112917,5.820713264066929
9.024770975112917,5.855928349750372
9.024770975112917,5.935720550532992
9.025772094726562,5.8224280124139804
9.025772094726562,5.903808966401296
9.025772094726562,5.911694508163541
9.02677297592163,5.872852482795846
9.02677297592163,5.821086864120902
9.02677297592163,5.826495749561463
9.027775049209597,5.867654365132911
9.027775049209597,5.879655478343005
9.027775049209597,5.857158885440562
9.028773069381714,5.805129199838079
9.028773069381714,5.810951862096885
9.028773069381714,5.807684995277292
9.029773950576782,5.842615470246931
9.029773950576782,5.828242409931183
9.029773950576782,5.857957934151936
9.030861139297484,5.808255228714074
9.030861139297484,5.935118067737148
9.030861139297484,5.893396201592228
9.03184700012207,5.911114019700445
9.03184700012207,5.8994717649440025
9.03184700012207,5.871343340979625
9.032851934432983,5.8408946498448255
9.032851934432983,5.832135609229524
9.032851934432983,5.832908379435974
9.033849000930786,5.958358352449063
9.033849000930786,5.8845738429361765
9.033849000930786,5.834311091620566
9.034850120544434,5.812468627715559
9.034850120544434,5.810861422210229
9.034850120544434,5.966277560383214
9.03585410118103,5.824636351369586
9.03585410118103,5.831276615841317
9.03585410118103,5.788587235190933
9.03684902191162,5.881751450546485
9.03684902191162,5.886165328565646
9.03684902191162,5.85600870327891
9.037848949432371,5.803369046012683
9.037848949432371,5.872785116718393
9.037848949432371,5.944467683173662
9.038847923278809,5.81469909593847
9.038847923278809,5.816679597895021
9.038847923278809,5.788966704898125
9.039852142333984,5.9190676022129285
9.039852142333984,5.885874173525841
9.039852142333984,5.879296990959386
9.04278802871704,5.781908581837809
9.04278802871704,5.888551072729726
9.04278802871704,5.867720955336663
9.043776035308838,5.885947780326541
9.043776035308838,5.896868101470787
9.043776035308838,5.843438132505735
9.04477310180664,5.8242635946565935
9.04477310180664,5.833366617190663
9.04477310180664,5.800855485089731
9.045772075653076,5.8715551882337085
9.045772075653076,5.822570908109568
9.045772075653076,5.779728849008231
9.046771049499512,5.863166610443936
9.046771049499512,5.921749797598165
9.046771049499512,5.841408042099581
9.047774076461792,5.783044460936447
9.047774076461792,5.7786833760626095
9.047774076461792,5.964610848738363
9.048772096633911,5.9050379166104445
9.048772096633911,5.88269245041155
9.048772096633911,5.821317028741061
9.049771070480348,5.892094049386048
9.049771070480348,5.945464984482528
9.049771070480348,5.880093003643233
9.050771951675417,5.783424301713669
9.050771951675417,5.871122756712996
9.050771951675417,5.915962252057753
9.051774978637695,5.8818998785589
9.051774978637695,5.861072999595196
9.051774978637695,5.829100998515719
9.05286192893982,5.893757252732425
9.05286192893982,5.838719977061124
9.05286192893982,5.815536972068546
9.053847074508669,5.81682242612333
9.053847074508669,5.759969774659291
9.053847074508669,5.807295776548375
9.05484914779663,5.836999966266359
9.05484914779663,5.814360275266495
9.05484914779663,5.819393334232897
9.055850982666016,5.900701119956822
9.055850982666016,5.837943597355284
9.055850982666016,5.862446903251923
9.056848049163818,5.778638780191608
9.056848049163818,5.821944440696264
9.056848049163818,5.907563655377143
9.057847023010254,5.848501754149237
9.057847023010254,5.802941573336931
9.057847023010254,5.819053434084468
9.058849096298218,5.879222439616787
9.058849096298218,5.868816455269196
9.058849096298218,5.855800836594252
9.059853076934814,5.792755937120498
9.059853076934814,5.789345702334368
9.059853076934814,5.918420085008773
9.060848951339722,5.857814127648091
9.060848951339722,5.785319255161247
9.060848951339722,5.780960734043989
9.061847925186155,5.880959485899339
9.061847925186155,5.85600870327891
9.061847925186155,5.839830252327619
9.062811136245728,5.777883922547565
9.062811136245728,5.886020779921737
9.062811136245728,5.884140399406289
9.063776016235352,5.89151531507219
9.063776016235352,5.812843644582378
9.063776016235352,5.816358925920927
9.065778017044067,5.808436783160168
9.065778017044067,5.856440021589529
9.065778017044067,5.785177169073
9.066774129867554,5.835196329780057
9.066774129867554,5.810238564296317
9.066774129867554,5.8216896505195
9.067775011062622,5.849156928889489
9.067775011062622,5.819800499257861
9.067775011062622,5.841408042099581
9.068772077560425,5.908510997166376
9.068772077560425,5.947103967075969
9.068772077560425,5.879585750910809
9.06977105140686,5.829759479152612
9.06977105140686,5.808383990014844
9.06977105140686,5.816536769666712
9.070771932601929,5.8835624746997714
9.070771932601929,5.812843644582378
9.070771932601929,5.832676561867496
9.071774005889893,5.873005498583186
9.071774005889893,5.892525570098503
9.071774005889893,5.855369417082715
9.072772979736328,5.811184388071786
9.072772979736328,5.841898461746053
9.072772979736328,5.809900148428013
9.07378101348877,5.838003305896639
9.07378101348877,5.801089191742005
9.07378101348877,5.764999426528134
9.074774026870728,5.811469774659291
9.074774026870728,5.961479894751046
9.074774026870728,5.865272230468224
9.075776100158691,5.813021083524491
9.075776100158691,5.858260356227231
9.075776100158691,5.931933342328972
9.0767719745636,5.912688233706651
9.0767719745636,5.870189920388612
9.0767719745636,5.795787916610445
9.07777214050293,5.879370935096479
9.07777214050293,5.840690864930507
9.07777214050293,5.814360275266495
9.078773975372314,5.7888711037646745
9.078773975372314,5.80194413709351
9.078773975372314,5.76599048711375
9.079777956008911,5.809900148428013
9.079777956008911,5.81089900148428
9.079777956008911,5.768934961543651
9.08077311515808,5.90011631358791
9.08077311515808,5.94017595466199
9.08077311515808,5.886888038051545
9.08177399635315,5.802320031034948
9.08177399635315,5.815965456753474
9.08177399635315,5.940905275941169
9.082772970199583,5.846328970449333
9.082772970199583,5.83193462420726
9.082772970199583,5.793937727702066
9.083863973617554,5.844012144110108
9.083863973617554,5.826467447038187
9.083863973617554,5.822118641209015
9.084850072860718,5.769545270543787
9.084850072860718,5.815481885035758
9.084850072860718,5.902863108892188
9.085849046707152,5.833822695992445
9.085849046707152,5.784986506544327
9.085849046707152,5.79422237214951
9.088864088058472,5.915883888813925
9.088864088058472,5.896934961543652
9.088864088058472,5.785177169073
9.089847087860107,5.822547631898531
9.089847087860107,5.812183241128054
9.089847087860107,5.780062778302524
9.09084701538086,5.8196575698286335
9.09084701538086,5.90474794224801
9.09084701538086,5.895127209553367
9.091850996017456,5.870257893671571
9.091850996017456,5.821117662933478
9.091850996017456,5.800428113614896
9.092849016189575,5.920717278369991
9.092849016189575,5.854714748347052
9.092849016189575,5.852270611253542
9.093850135803224,5.753122722979356
9.093850135803224,5.911895999190393
9.093850135803224,5.960050634192417
9.094778060913086,5.826668330859533
9.094778060913086,5.791572662258805
9.094778060913086,5.767703413844287
9.095776081085203,5.865060990419647
9.095776081085203,5.845467548239105
9.095776081085203,5.864618674942654
9.096771955490112,5.931766293347726
9.096771955490112,5.888984482525975
9.096771955490112,5.880526244771286
9.09777307510376,5.825723957630549
9.09777307510376,5.750376602347863
9.09777307510376,5.892815072189989
9.098772048950195,5.887393334232897
9.098772048950195,5.840486337876133
9.098772048950195,5.842720618000271
9.099776029586792,5.8550818040750245
9.099776029586792,5.918050330589665
9.099776029586792,5.863543718796385
9.100773096084597,5.755909560113345
9.100773096084597,5.772009175549858
9.100773096084597,5.983796856024831
9.101773977279665,5.828497841047092
9.101773977279665,5.791191134799623
9.101773977279665,5.775562677101606
9.102771043777466,5.8691806773714745
9.102771043777466,5.911393873971126
9.102771043777466,5.913189616785861
9.103775024414062,5.8432122520577545
9.103775024414062,5.8373096073404405
9.103775024414062,5.802605080286062
9.10486102104187,5.842146606395898
9.10486102104187,5.840547429496693
9.10486102104187,5.810791256240723
9.105849981307983,5.904159357711512
9.105849981307983,5.913124004857643
9.105849981307983,5.815394143840238
9.10684895515442,5.810988193226284
9.10684895515442,5.775897078666847
9.10684895515442,5.848582242612332
9.107854127883911,5.835936445823777
9.107854127883911,5.8189429226825
9.107854127883911,5.859699095938471
9.10884714126587,5.78844454189718
9.10884714126587,5.810042841721765
9.10884714126587,5.958935366347321
9.10984992980957,5.912833490756983
9.10984992980957,5.844237619754419
9.10984992980957,5.821489677506409
9.1128511428833,5.834706618540007
9.1128511428833,5.8288428012413975
9.1128511428833,5.760653353123736
9.113847970962524,5.781294022399137
9.113847970962524,5.802890129537175
9.113847970962524,5.936529348266092
9.11484694480896,5.9309759816489
9.11484694480896,5.861805154500067
9.11484694480896,5.8788664822561065
9.115283966064451,5.811735933072461
9.115283966064451,5.904159357711512
9.115283966064451,5.930185400080963
9.115771055221558,5.843376399946026
9.115771055221558,5.837943597355284
9.115771055221558,5.799949264606665
9.116771936416626,5.840629807043586
9.116771936416626,5.915950141681288
9.116771936416626,5.855814498718122
9.11777400970459,5.826610578869249
9.11777400970459,5.783803670219944
9.11777400970459,5.85292470651734
9.118773937225342,5.812361624612062
9.118773937225342,5.954523681014707
9.118773937225342,5.91832613682364
9.119776010513306,5.835936445823777
9.119776010513306,5.802320031034948
9.119776010513306,5.80099794224801
9.120773077011108,5.870478275536365
9.120773077011108,5.8381090271218445
9.120773077011108,5.865349143165566
9.121772050857544,5.774807920658481
9.121772050857544,5.802034981783836
9.121772050857544,5.930913709350966
9.122772932052612,5.8019826609094585
9.122772932052612,5.800091755498582
9.122772932052612,5.790244501416814
9.12377405166626,5.867010659829984
9.12377405166626,5.824064228849008
9.12377405166626,5.834419950074212
9.124774932861328,5.858560484415059
9.124774932861328,5.927001889083796
9.124774932861328,5.895346646876266
9.12585997581482,5.774047362029416
9.12585997581482,5.792514505464851
9.12585997581482,5.834849952772903
9.126847982406616,5.871494400215895
9.126847982406616,5.842433612198085
9.126847982406616,5.816108284981784
9.12785291671753,5.929977061125355
9.12785291671753,5.890284037241938
9.12785291671753,5.894333153420591
9.128849983215332,5.858612872756715
9.128849983215332,5.856677742544867
9.128849983215332,5.7548188503575775
9.129848003387451,5.798535386587506
9.129848003387451,5.915434489272704
9.129848003387451,5.930331061934963
9.130851030349731,5.872284442045607
9.130851030349731,5.848007556335177
9.130851030349731,5.81496565915531
9.131853103637695,5.877997571177979
9.131853103637695,5.775846377007151
9.131853103637695,5.828328160841992
9.13486099243164,5.840486337876133
9.13486099243164,5.8002856564566185
9.13486099243164,5.886598974497368
9.13681411743164,5.884141647550937
9.13681411743164,5.835853292403183
9.13681411743164,5.805546619889355
9.137773036956789,5.811362299284846
9.137773036956789,5.8126471461341245
9.137773036956789,5.849363581163136
9.13877296447754,5.882406625286737
9.13877296447754,5.825580893266765
9.13877296447754,5.79830049925786
9.139775037765505,5.929831433004993
9.139775037765505,5.86794251787883
9.139775037765505,5.848869585750911
9.140772104263306,5.787687626501148
9.140772104263306,5.77731625286736
9.140772104263306,5.91811584131696
9.141772031784058,5.853484786128728
9.141772031784058,5.808758602077993
9.141772031784058,5.800000742140061
9.142772912979126,5.895851302118473
9.142772912979126,5.887249831331803
9.142772912979126,5.871266900553233
9.143775939941406,5.840177641343948
9.143775939941406,5.924255363648631
9.143775939941406,5.8927442315477006
9.144773006439207,5.829272297935502
9.144773006439207,5.790435163945487
9.144773006439207,5.809846377007151
9.14577293395996,5.924628019160708
9.14577293395996,5.851041222507085
9.14577293395996,5.87662420725948
9.146773099899292,5.8818998785589
9.146773099899292,5.944881122655514
9.146773099899292,5.832676561867496
9.147862911224363,5.815910470921603
9.147862911224363,5.78134064228849
9.147862911224363,5.839890837943598
9.148849964141846,5.844012144110108
9.148849964141846,5.859280191607072
9.148849964141846,5.782004115503981
9.14984893798828,5.8092399473755245
9.14984893798828,5.811612467953044
9.14984893798828,5.796826710295508
9.150851011276243,5.9228179732829584
9.150851011276243,5.928248718121712
9.150851011276243,5.901054850897316
9.151850938796995,5.83888702604237
9.151850938796995,5.83193462420726
9.151850938796995,5.843376399946026
9.152849912643433,5.828957900418297
9.152849912643433,5.785982188638511
9.152849912643433,5.814877411955202
9.153847932815552,5.785650350829848
9.153847932815552,5.940880447982729
9.153847932815552,5.876116718391581
9.1548490524292,5.814074753744433
9.1548490524292,5.80738537309405
9.1548490524292,5.882551106463366
9.155853033065796,5.899107745243557
9.155853033065796,5.910667926055865
9.155853033065796,5.838600222642019
9.1568500995636,5.8515362299284845
9.1568500995636,5.841981783834839
9.1568500995636,5.785982188638511
9.158782958984377,5.792613682364054
9.158782958984377,5.76613206719741
9.158782958984377,5.9024281473485365
9.15977692604065,5.894625556605047
9.15977692604065,5.826382134664687
9.15977692604065,5.815020206449872
9.160774946212769,5.781670489812441
9.160774946212769,5.797396269059508
9.160774946212769,5.797019295641614
9.161773920059204,5.897224666036973
9.161773920059204,5.885876231277829
9.161773920059204,5.807490756982864
9.162775039672852,5.799054581028201
9.162775039672852,5.797588719471056
9.162775039672852,5.936614728106869
9.163777112960815,5.843007623802456
9.163777112960815,5.802656591553096
9.163777112960815,5.817679395493186
9.16477394104004,5.880163270813656
9.16477394104004,5.852191134799623
9.16477394104004,5.851823640534341
9.165772914886476,5.818712724328701
9.165772914886476,5.927020375118068
9.165772914886476,5.881828700580219
9.166774034500122,5.833796215085684
9.166774034500122,5.798912157603562
9.166774034500122,5.81805340035083
9.167773962020874,5.867144784779383
9.167773962020874,5.808383990014844
9.167773962020874,5.7915244906220495
9.16886305809021,5.904381527459182
9.16886305809021,5.924482525974902
9.16886305809021,5.883055458102821
9.16985011100769,5.818339124274727
9.16985011100769,5.783235460801513
9.16985011100769,5.858260356227231
9.17084813117981,5.808008905680746
9.17084813117981,5.9315789704493325
9.17084813117981,5.898887801916071
9.17185091972351,5.873946565915531
9.17185091972351,5.81038122385643
9.17185091972351,5.812361624612062
9.17284893989563,5.817767676426932
9.17284893989563,5.796357205505332
9.17284893989563,5.872359870462826
9.173846960067747,5.81507407907165
9.173846960067747,5.79616515989745
9.173846960067747,5.948272500337336
9.17484712600708,5.88775536364863
9.17484712600708,5.853852111725813
9.17484712600708,5.827240723249224
9.17585301399231,5.915368978545407
9.17585301399231,5.873802320874376
9.17585301399231,5.828242409931183
9.176850080490112,5.865482728376738
9.176850080490112,5.831218627715558
9.176850080490112,5.790861725812981
9.177848100662231,5.844668229658615
9.177848100662231,5.845098839562811
9.177848100662231,5.842268654702468
9.178849935531616,5.841203683713401
9.178849935531616,5.922171535555256
9.178849935531616,5.905327890972879
9.181785106658936,5.800713027931453
9.181785106658936,5.968090945891245
9.181785106658936,5.860195115369047
9.182774066925049,5.8137350559978405
9.182774066925049,5.815020206449872
9.182774066925049,5.805313048171637
9.183776140213013,5.930059371204966
9.183776140213013,5.882328970449332
9.183776140213013,5.847702637970586
9.18477702140808,5.812611321009311
9.18477702140808,5.802086627985426
9.18477702140808,5.926729321279179
9.1857750415802,5.847908244501417
9.1857750415802,5.786692787747943
9.1857750415802,5.829043819997302
9.18677306175232,5.88508069086493
9.18677306175232,5.867000742140063
9.18677306175232,5.8261531507219
9.187777042388916,5.796263931992985
9.187777042388916,5.940966131426259
9.187777042388916,5.876041661044394
9.188776016235352,5.827956213736338
9.188776016235352,5.836114964242344
9.188776016235352,5.825294764539199
9.189784049987791,5.83027445688841
9.189784049987791,5.82606665767103
9.189784049987791,5.776652408581838
9.190773963928224,5.899832006476859
9.190773963928224,5.914229928484684
9.190773963928224,5.902794292268251
9.191776990890505,5.798250607205507
9.191776990890505,5.836342733774121
9.191776990890505,5.8095777897719625
9.19277310371399,5.861792538119013
9.19277310371399,5.856599109431927
9.19277310371399,5.826296215085684
9.193773984909058,5.783803670219944
9.193773984909058,5.903374106058562
9.193773984909058,5.944236877614358
9.19477391242981,5.817447712859264
9.19477391242981,5.79289819187694
9.19477391242981,5.874667791121307
9.195775985717772,5.866424571582784
9.195775985717772,5.819339158008366
9.195775985717772,5.80909728781541
9.196774959564207,5.949850897314803
9.196774959564207,5.894986337876131
9.196774959564207,5.835541897179868
9.197776079177856,5.784702469302389
9.197776079177856,5.801240790716503
9.197776079177856,5.92202610983673
9.19877314567566,5.825580893266765
9.19877314567566,5.806116853326137
9.19877314567566,5.800671231952504
9.199777126312256,5.922251720415598
9.199777126312256,5.918406557819457
9.199777126312256,5.829186951828364
9.200850009918211,5.815305795439212
9.200850009918211,5.803796518688436
9.200850009918211,5.940490149777358
9.201852083206177,5.863886317635947
9.201852083206177,5.82752691944407
9.201852083206177,5.784702469302389
9.2028489112854,5.847559033868575
9.2028489112854,5.840177641343948
9.2028489112854,5.81123718121711
9.205855131149292,5.797823438132507
9.205855131149292,5.8951310889218735
9.205855131149292,5.929122082040212
9.206854104995728,5.813271825664552
9.206854104995728,5.7838963702604245
9.206854104995728,5.92600168668196
9.207854986190796,5.871487518553503
9.207854986190796,5.926082951018756
9.207854986190796,5.9216044393469165
9.2088520526886,5.867366212386994
9.2088520526886,5.845016664417758
9.2088520526886,5.759726757522602
9.209851026535034,5.895781001214412
9.209851026535034,5.836056132775604
9.209851026535034,5.819482019970314
9.210813999176024,5.80909728781541
9.210813999176024,5.799104945351506
9.210813999176024,5.828814802320874
9.211777925491331,5.839890837943598
9.211777925491331,5.784702469302389
9.211777925491331,5.78996154365133
9.212775945663452,5.900046889758468
9.212775945663452,5.950522837673728
9.212775945663452,5.870613412494941
9.213776111602783,5.854266630684117
9.213776111602783,5.800855485089731
9.213776111602783,5.8432122520577545
9.21477508544922,5.851312002428823
9.21477508544922,5.879655478343005
9.21477508544922,5.836974564836055
9.215775966644289,5.922040514100661
9.215775966644289,5.920652408581837
9.215775966644289,5.868230670624748
9.216774940490724,5.828385508028606
9.216774940490724,5.83104766563217
9.216774940490724,5.842351437053032
9.21777606010437,5.91486708946161
9.21777606010437,5.825351504520308
9.21777606010437,5.819482019970314
9.218775033950806,5.932015854810418
9.218775033950806,5.879580218593981
9.218775033950806,5.876041661044394
9.219779014587402,5.82706787208204
9.219779014587402,5.7614445418971805
9.219779014587402,5.860274591822967
9.220775127410889,5.854329105383888
9.220775127410889,5.922607812710836
9.220775127410889,5.8715551882337085
9.221853017807009,5.834082613682364
9.221853017807009,5.83742996896505
9.221853017807009,5.872929294292269
9.22285294532776,5.795743287005802
9.22285294532776,5.791808932667657
9.22285294532776,5.927602482795844
9.22385597229004,5.797019295641614
9.22385597229004,5.781812440966132
9.22385597229004,5.93642963162866
9.224853038787842,5.920943192551612
9.224853038787842,5.887321717716906
9.224853038787842,5.808488901632708
9.22585105895996,5.863388881392525
9.22585105895996,5.90576285251653
9.22585105895996,5.861569457563083
9.228868007659912,5.863676831736608
9.228868007659912,5.803939009580353
9.228868007659912,5.805363918499527
9.229855060577393,5.903084199163407
9.229855060577393,5.916610174065577
9.229855060577393,5.888911752799892
9.2308509349823,5.8313618270138985
9.2308509349823,5.812040547834301
9.2308509349823,5.7965485089731486
9.231815099716188,5.792755937120498
9.231815099716188,5.94213331534206
9.231815099716188,5.9226878963702605
9.23277497291565,5.801240790716503
9.23277497291565,5.811327081365538
9.23277497291565,5.96087208204021
9.23377513885498,5.874523546080151
9.23377513885498,5.847908244501417
9.23377513885498,5.823230805559303
9.234775066375732,5.784844487923358
9.234775066375732,5.900990824450141
9.234775066375732,5.908434185669951
9.235774040222168,5.92441802725678
9.235774040222168,5.906197814060182
9.235774040222168,5.8565033058966405
9.236774921417236,5.885514235595736
9.236774921417236,5.804366482256105
9.236774921417236,5.837919039265957
9.237774133682253,5.800051545000675
9.237774133682253,5.961953447577924
9.237774133682253,5.905403454324653
9.238774061203005,5.782948050195656
9.238774061203005,5.804366482256105
9.238774061203005,5.769446397247337
9.2397780418396,5.858612872756715
9.2397780418396,5.823747402509784
9.2397780418396,5.783657805964108
9.240775108337402,5.902799723384159
9.240775108337402,5.940467683173662
9.240775108337402,5.878425718526515
9.241775035858154,5.846534205910133
9.241775035858154,5.806595769801646
9.241775035858154,5.787545506679261
9.242851972579956,5.889271623262718
9.242851972579956,5.828385508028606
9.242851972579956,5.819910605856159
9.24385404586792,5.812558190527594
9.24385404586792,5.76162670354878
9.24385404586792,5.794511132100932
9.24485206604004,5.939239677506411
9.24485206604004,5.912342902442314
9.24485206604004,5.855928349750372
9.245851993560793,5.847599716637432
9.245851993560793,5.819196296046417
9.245851993560793,5.841898461746053
9.246851921081545,5.921459081095668
9.246851921081545,5.870247739846175
9.246851921081545,5.846103596005936
9.24785304069519,5.801995142355957
9.24785304069519,5.857957934151936
9.24785304069519,5.900195857509108
9.248852968215942,5.793182701389827
9.248852968215942,5.83539863041425
9.248852968215942,5.821713533936042
9.249851942062378,5.879222439616787
9.249851942062378,5.833939414384024
9.249851942062378,5.845794697071923
9.25281810760498,5.775552894346242
9.25281810760498,5.927020375118068
9.25281810760498,5.901785521522062
9.253777027130129,5.809110578869249
9.253777027130129,5.785934455539064
9.253777027130129,5.866634799622183
9.25477695465088,5.801852685197679
9.25477695465088,5.74115605181487
9.25477695465088,5.7740367021994325
9.255778074264526,5.915381358790987
9.255778074264526,5.900195857509108
9.255778074264526,5.85484145189583
9.256773948669434,5.797780427742547
9.256773948669434,5.821053501551748
9.256773948669434,5.810523883416544
9.25777506828308,5.808774085818379
9.25777506828308,5.937595466198894
9.25777506828308,5.907930778572394
9.258774995803831,5.889563149372553
9.258774995803831,5.823230805559303
9.258774995803831,5.825494535150452
9.25977897644043,5.779108925920928
9.25977897644043,5.929429294292268
9.25977897644043,5.9225425043853726
9.260776042938232,5.848687255431115
9.260776042938232,5.815876973417892
9.260776042938232,5.826495749561463
9.261775970458984,5.853754419106733
9.261775970458984,5.814360275266495
9.261775970458984,5.795979355012819
9.262776136398315,5.940052759411685
9.262776136398315,5.858228174335448
9.262776136398315,5.846390669275401
9.263854026794434,5.857302658210768
9.263854026794434,5.819536162461206
9.263854026794434,5.805027998920525
9.26485013961792,5.821427742544867
9.26485013961792,5.826551545000676
9.26485013961792,5.868086594251789
9.265851020812988,5.93476406692754
9.265851020812988,5.871478073134531
9.265851020812988,5.866568614222103
9.26685094833374,5.811004048036703
9.26685094833374,5.81380505329915
9.26685094833374,5.828957900418297
9.267854928970335,5.788445149102686
9.267854928970335,5.780101875590338
9.267854928970335,5.824406591553098
9.268852949142456,5.920441573336932
9.268852949142456,5.850143907704765
9.268852949142456,5.831763324787478
9.269851922988892,5.771287815409528
9.269851922988892,5.8310173390905415
9.269851922988892,5.930641748751856
9.270852088928224,5.843786128727569
9.270852088928224,5.860051275131562
9.270852088928224,5.780243725543111
9.271855115890505,5.968475138307921
9.271855115890505,5.884281001214411
9.271855115890505,5.857238901632709
9.272851943969728,5.827726858723518
9.272851943969728,5.941572965861558
9.272851943969728,5.9419874173525855
9.27578592300415,5.811198151396573
9.27578592300415,5.801333355822426
9.27578592300415,5.798492038861154
9.276775121688845,5.774135406827688
9.276775121688845,5.9250800499257865
9.276775121688845,5.921974092565106
9.277775049209597,5.8770516124679535
9.277775049209597,5.826924841451897
9.277775049209597,5.835371407367427
9.27877712249756,5.844563621643502
9.27877712249756,5.8489950748886805
9.27877712249756,5.833653015787343
9.279778003692629,5.805791391175279
9.279778003692629,5.81080920253677
9.279778003692629,5.939177978680341
9.28077507019043,5.894987720955337
9.28077507019043,5.860402644717313
9.28077507019043,5.835685163945488
9.281775951385498,5.807827553636487
9.281775951385498,5.813091755498584
9.281775951385498,5.8259236270408845
9.282776117324827,5.7319591822965865
9.282776117324827,5.832049588449602
9.282776117324827,5.916319659964916
9.283776998519896,5.851230873026583
9.283776998519896,5.889489947375522
9.283776998519896,5.794937795169344
9.2847740650177,5.812183241128054
9.2847740650177,5.835170489812443
9.2847740650177,5.858309067602213
9.285774946212769,5.791572662258805
9.285774946212769,5.890286061260288
9.285774946212769,5.932388881392526
9.28685212135315,5.894625556605047
9.28685212135315,5.824033328835515
9.28685212135315,5.844276750775872
9.287856101989746,5.864893907704763
9.287856101989746,5.879874510862233
9.287856101989746,5.840094116853328
9.28885006904602,5.79560103224936
9.28885006904602,5.83058814599919
9.28885006904602,5.945464984482528
9.289850950241089,5.834024625556606
9.289850950241089,5.82555056672514
9.289850950241089,5.803184860342734
9.290853023529053,5.863375522871407
9.290853023529053,5.869172311428958
9.290853023529053,5.841324854945352
9.291856050491331,5.783612400485764
9.291856050491331,5.896072729726083
9.291856050491331,5.940321818917826
9.292853116989136,5.848277054378628
9.292853116989136,5.830045742814735
9.292853116989136,5.796690797463231
9.29384994506836,5.913358993388205
9.29384994506836,5.862576575360951
9.29384994506836,5.875244771285926
9.29485297203064,5.796499527729053
9.29485297203064,5.9346183713399006
9.29485297203064,5.908732154904872
9.295855045318604,5.834225812980704
9.295855045318604,5.797588719471056
9.295855045318604,5.765465929024424
9.296814918518066,5.884862805289436
9.296814918518066,5.856072088786939
9.296814918518066,5.849363581163136
9.298782110214232,5.817501012009175
9.298782110214232,5.902724868438807
9.298782110214232,5.937658042099582
9.299778938293455,5.801567770881123
9.299778938293455,5.783328430711105
9.299778938293455,5.868153083254623
9.300777912139893,5.953913641883688
9.300777912139893,5.879222439616787
9.300777912139893,5.888622655512076
9.301774978637695,5.797161651598975
9.301774978637695,5.78152853865875
9.301774978637695,5.808916677911213
9.302776098251345,5.794511132100932
9.302776098251345,5.800193968425313
9.302776098251345,5.923334941303469
9.30378007888794,5.913939616785857
9.30378007888794,5.853628525165296
9.30378007888794,5.85600870327891
9.304777145385742,5.822659087842397
9.304777145385742,5.783424301713669
9.304777145385742,5.791288287680476
9.305776119232178,5.785128525165296
9.305776119232178,5.825319997301309
9.305776119232178,5.907350559978412
9.30677604675293,5.901785521522062
9.30677604675293,5.86460602482796
9.30677604675293,5.834825563351775
9.307780027389526,5.830188874645798
9.307780027389526,5.820339191742005
9.307780027389526,5.806920388611524
9.308777093887327,5.787403386857375
9.308777093887327,5.787024288220214
9.308777093887327,5.838719977061124
9.30977702140808,5.923108892187289
9.30977702140808,5.869028201322359
9.30977702140808,5.841468256645527
9.310778141021729,5.920943192551612
9.310778141021729,5.878137093509648
9.310778141021729,5.854554041289974
9.311779022216797,5.806777796518689
9.311779022216797,5.828528606126029
9.311779022216797,5.810290918904332
9.312777042388916,5.907998920523547
9.312777042388916,5.851455673998111
9.312777042388916,5.8293871947105655
9.313777923583984,5.8228336256915405
9.313777923583984,5.785082141411416
9.313777923583984,5.855065915530968
9.314777135849,5.773851909323978
9.314777135849,5.813895560653084
9.314777135849,5.93272432870058
9.3157799243927,5.945173053569022
9.3157799243927,5.886307617055729
9.3157799243927,5.831505026312239
9.316776037216188,5.888189009580353
9.316776037216188,5.87365807583322
9.316776037216188,5.841408042099581
9.317865133285522,5.815502361354743
9.317865133285522,5.806064836054514
9.317865133285522,5.788113985966807
9.318854093551636,5.860497368776144
9.318854093551636,5.846616111186075
9.318854093551636,5.802422513830792
9.32186508178711,5.85888251026427
9.32186508178711,5.951871908672104
9.32186508178711,5.859617065672046
9.322857141494753,5.8944695878872
9.322857141494753,5.829534734671063
9.322857141494753,5.832797124077181
9.323857069015505,5.774675629830953
9.323857069015505,5.807552044179727
9.323857069015505,5.821489099635691
9.324851036071776,5.929539582490025
9.324851036071776,5.892373561556699
9.324851036071776,5.876034493725785
9.32585310935974,5.935825806202895
9.32585310935974,5.86598745157
9.326852083206177,5.797315156421674
9.326852083206177,5.811905944601862
9.326852083206177,5.870752279342317
9.327853918075562,5.838865436881976
9.327853918075562,5.861291235374623
9.327853918075562,5.855718889145899
9.32878303527832,5.953099327280789
9.32878303527832,5.878562766244532
9.32878303527832,5.893169003835849
9.329776048660278,5.769889550685249
9.329776048660278,5.808122390562656
9.329776048660278,5.815312775882342
9.33077597618103,5.9121822702827735
9.33077597618103,5.799308535245475
9.33077597618103,5.823124578345766
9.331778049468994,5.875815132327148
9.331778049468994,5.802238863509321
9.331778049468994,5.812851327126583
9.332776069641112,5.817971963607626
9.332776069641112,5.785615566992425
9.332776069641112,5.926564626342065
9.333776950836182,5.812191387652037
9.333776950836182,5.791207208118893
9.333776950836182,5.764210880124907
9.334775924682615,5.90654262803832
9.334775924682615,5.917465496636404
9.334775924682615,5.842351876481813
9.335778951644896,5.827874631353727
9.335778951644896,5.927064573334104
9.335778951644896,5.889625320457218
9.336776971817017,5.882539775246246
9.336776971817017,5.7856170174829895
9.336776971817017,5.853913972898477
9.337775945663452,5.835316929778909
9.337775945663452,5.841121961680064
9.337775945663452,5.8270160758688485
9.338865041732788,5.804661688737254
9.338865041732788,5.780691826172441
9.338865041732788,5.896782513155613
9.339856147766112,5.825298964899092
9.339856147766112,5.796226411457431
9.339856147766112,5.8892640808419605
9.340853929519652,5.859041591973632
9.340853929519652,5.817059503845488
9.340853929519652,5.783864791148635
9.341853141784668,5.839522306713699
9.341853141784668,5.919406455405849
9.341853141784668,5.910808621985775
9.342854022979736,5.873795307349796
9.342854022979736,5.803521535688815
9.342854022979736,5.781163707858672
9.3458571434021,5.87885546174753
9.3458571434021,5.841265425316602
9.3458571434021,5.830192852599318
9.34685492515564,5.812708571869158
9.34685492515564,5.78376939609476
9.34685492515564,5.798261348522524
9.347856998443604,5.888107196553519
9.347856998443604,5.937345313132482
9.347856998443604,5.891069941594865
9.34885311126709,5.810050564775729
9.34885311126709,5.790305711366835
9.34885311126709,5.8065539380096
9.349781036376951,5.913767555272846
9.349781036376951,5.855718889145899
9.349781036376951,5.84134739489967
9.350775957107544,5.921571464369014
9.350775957107544,5.872346469669808
9.350775957107544,5.865699309932729
9.351778030395508,5.782728416122131
9.351778030395508,5.919842614545386
9.351778030395508,5.915365321228244
9.352776050567629,5.884203892711889
9.352776050567629,5.8426388712195685
9.352776050567629,5.839665702885562
9.353776931762695,5.896997320688526
9.353776931762695,5.851598045451918
9.353776931762695,5.79300278050849
9.35477614402771,5.791394624992772
9.35477614402771,5.781685682067889
9.35477614402771,5.7763839703926445
9.355778932571411,5.811192336976426
9.355778932571411,5.814849900730547
9.355778932571411,5.817059503845488
9.356775999069214,5.879866318741689
9.356775999069214,5.931559002679312
9.356775999069214,5.863317671890361
9.357778072357178,5.844873503729835
9.357778072357178,5.992245841284528
9.357778072357178,5.931475784999711
9.358776092529297,5.840609128934637
9.358776092529297,5.853274272827156
9.358776092529297,5.847558125638506
9.359867095947266,5.901040748665164
9.359867095947266,5.811423774552324
9.359867095947266,5.8342549008269255
9.3608500957489,5.813598903217101
9.3608500957489,5.804415139073615
9.3608500957489,5.859120222055167
9.361846923828123,5.852971660016578
9.361846923828123,5.808249291620887
9.361846923828123,5.795657009579984
9.362847089767456,5.948014109755393
9.362847089767456,5.874880038165732
9.362847089767456,5.861213347404538
9.363351106643677,5.759282990227261
9.363351106643677,5.802186645848993
9.363351106643677,5.95026412421211
9.364850044250488,5.818146899516182
9.364850044250488,5.827530966286938
9.364850044250488,5.820576606141214
9.365849018096924,5.771317136991847
9.365849018096924,5.894540257136799
9.365849018096924,5.909725206731048
9.368864059448242,5.851310645926098
9.368864059448242,5.949094826423023
9.368864059448242,5.896707627363674
9.369853019714355,5.868233553075426
9.369853019714355,5.843294661616456
9.369853019714355,5.8309938269820165
9.370779037475586,5.829932573873823
9.370779037475586,5.796745619614874
9.370779037475586,5.845529327859056
9.371777057647703,5.89533438385474
9.371777057647703,5.886444563310782
9.371777057647703,5.861080509454693
9.372772932052612,5.807393164864396
9.372772932052612,5.941586783669694
9.372772932052612,5.849218768673259
9.373773097991943,5.824811566337055
9.373773097991943,5.797122005050213
9.373773097991943,5.882035375585498
9.374773979187012,5.895693700726691
9.374773979187012,5.845897617533106
9.374773979187012,5.833454533626323
9.375778913497925,5.782491277780991
9.375778913497925,5.922717284450356
9.375778913497925,5.937467356733941
9.376774072647097,5.780929133175274
9.376774072647097,5.794425947878718
9.376774072647097,5.809996221978064
9.377774953842165,5.851901231712255
9.377774953842165,5.808962730584629
9.377774953842165,5.795840243643863
9.37877607345581,5.896132828312034
9.37877607345581,5.850384457102104
9.37877607345581,5.860859326509764
9.37977695465088,5.801720464928007
9.37977695465088,5.800956191329826
9.37977695465088,5.790683378631045
9.380865097045898,5.888468166310068
9.380865097045898,5.886155409703349
9.380865097045898,5.834707926135817
9.381850004196169,5.901262201468803
9.381850004196169,5.897280402474991
9.381850004196169,5.820178294685713
9.38285207748413,5.780739759825749
9.38285207748413,5.839256934405057
9.38285207748413,5.884637521926021
9.383853912353516,5.863461708976657
9.383853912353516,5.829333892326375
9.383853912353516,5.788456909346748
9.384851932525637,5.895114314076987
9.384851932525637,5.857825102642688
9.384851932525637,5.853338903988127
9.385848999023438,5.759807696755914
9.385848999023438,5.804219491509088
9.385848999023438,5.952133233100098
9.386852025985718,5.813170435050791
9.386852025985718,5.822838528113495
9.386852025985718,5.798300815358816
9.387853145599363,5.82472659457584
9.387853145599363,5.839605119605235
9.387853145599363,5.936154629040654
9.388844966888428,5.911232435089343
9.388844966888428,5.864181894408143
9.388844966888428,5.831675591279709
9.389848947525024,5.813598903217101
9.389848947525024,5.800865552535709
9.389848947525024,5.76975758977621
9.391782999038696,5.774443416411265
9.391782999038696,5.864834885020914
9.391782999038696,5.900468513271266
9.39277696609497,5.8271015873474825
9.39277696609497,5.936154629040654
9.39277696609497,5.916579516760152
9.393775939941406,5.839318259796835
9.393775939941406,5.836736521521233
9.393775939941406,5.820321286069508
9.394774913787842,5.817686250698742
9.394774913787842,5.920407833612831
9.394774913787842,5.921426010524491
9.395780086517334,5.808445377705816
9.395780086517334,5.756454196302936
9.395780086517334,5.887889589236493
9.396776914596558,5.894969467414561
9.396776914596558,5.842720537211591
9.396776914596558,5.823124578345766
9.397778034210203,5.825585150060719
9.397778034210203,5.939363518957577
9.397778034210203,5.901475693440506
9.398778915405272,5.796979587116175
9.398778915405272,5.796318467009773
9.398778915405272,5.788127479326896
9.39978313446045,5.869098585169337
9.39978313446045,5.860637603847414
9.39978313446045,5.799155727751114
9.400777101516724,5.88817887777328
9.400777101516724,5.91253939455271
9.400777101516724,5.849809523121109
9.401865005493164,5.785143213053452
9.401865005493164,5.825813450529117
9.401865005493164,5.863893820235548
9.402854919433594,5.837658156479502
9.402854919433594,5.838805325854393
9.402854919433594,5.807678540449893
9.403856992721558,5.982978151082325
9.403856992721558,5.908776518437133
9.403856992721558,5.841265425316602
9.404855012893677,5.846552699550878
9.404855012893677,5.792767969698722
9.404855012893677,5.809015993947456
9.405851125717165,5.802329198712387
9.405851125717165,5.858112906956572
9.405851125717165,5.900758341525473
9.406853914260864,5.873581275660672
9.406853914260864,5.86497895583955
9.406853914260864,5.86215505310434
9.407855987548828,5.847907997455619
9.407855987548828,5.81251140634939
9.407855987548828,5.7681894408142025
9.40885305404663,5.789927571849883
9.40885305404663,5.863029597717766
9.40885305404663,5.92872909558781
9.4098539352417,5.870684477341507
9.4098539352417,5.844892427571851
9.4098539352417,5.811709285067176
9.410851955413818,5.820663736772104
9.410851955413818,5.830622332735789
9.410851955413818,5.7671977100560925
9.411855936050417,5.765442683937625
9.411855936050417,5.945149829410744
9.411855936050417,5.901620675032288
9.41478991508484,5.871192823685884
9.41478991508484,5.865334191098518
9.41478991508484,5.825813450529117
9.416778087615969,5.871123807320881
9.416778087615969,5.868157790242681
9.416778087615969,5.862442992347578
9.417777061462402,5.817575203839705
9.417777061462402,5.7720260220898645
9.417777061462402,5.830850633204187
9.41877794265747,5.852396726035583
9.41877794265747,5.864026658185393
9.41877794265747,5.844524374024172
9.419780015945436,5.80835548102315
9.419780015945436,5.817861051677944
9.419780015945436,5.934368231847182
9.42077612876892,5.824268779274851
9.42077612876892,5.806733528980899
9.42077612876892,5.819948948514813
9.42177700996399,5.855797991480175
9.42177700996399,5.847046406060256
9.42177700996399,5.805075213477515
9.422778129577637,5.825556005320071
9.422778129577637,5.902055619807631
9.422778129577637,5.860349732068853
9.423779010772703,5.851965525549837
9.423779010772703,5.82303812236165
9.423779010772703,5.8122258283698605
9.424865007400513,5.845323223269531
9.424865007400513,5.798118930588485
9.424865007400513,5.808873339887046
9.425854921340942,5.95678117831878
9.425854921340942,5.901482912160991
9.425854921340942,5.918679523506622
9.426855087280272,5.851741745214827
9.426855087280272,5.813741725939205
9.426855087280272,5.7872745908749215
9.427856922149658,5.750091771236918
9.427856922149658,5.864546743383643
9.427856922149658,5.933930959540469
9.42885398864746,5.849937098826115
9.42885398864746,5.893092465159313
9.42885398864746,5.814598662271826
9.42985200881958,5.859342180843886
9.42985200881958,5.834541490776616
9.42985200881958,5.845304097033484
9.430853128433228,5.774205266099965
9.430853128433228,5.786185474854952
9.430853128433228,5.858753855124425
9.431859016418455,5.929374159100985
9.431859016418455,5.884926608068776
9.431859016418455,5.842126207135835
9.432852983474731,5.869310896509186
9.432852983474731,5.843130452591607
9.432852983474731,5.854137078586712
9.43385410308838,5.826300612964783
9.43385410308838,5.835544555600533
9.43385410308838,5.805930935445942
9.43485403060913,5.782160228608879
9.43485403060913,5.794425947878718
9.43485403060913,5.941174776884674
9.43578600883484,5.9412948640104855
9.43578600883484,5.884637521926021
9.43578600883484,5.871913852425837
9.436775922775269,5.832282570982479
9.436775922775269,5.834911669461633
9.436775922775269,5.808873339887046
9.438781023025513,5.871625440929855
9.438781023025513,5.866054376530003
9.438781023025513,5.808820042791881
9.439777135849,5.845960022359722
9.439777135849,5.95441509088456
9.439777135849,5.905237186530195
9.440778017044067,5.852540459530832
9.440778017044067,5.804661688737254
9.440778017044067,5.825442057479905
9.441776990890505,5.819202856647199
9.441776990890505,5.917306279997685
9.441776990890505,5.885360237282908
9.442776918411257,5.8426388712195685
9.442776918411257,5.777848493610132
9.442776918411257,5.775152807494361
9.443779945373535,5.882754481582145
9.443779945373535,5.8618671138611
9.443779945373535,5.836201627826289
9.44477891921997,5.867360897472967
9.44477891921997,5.950147342855492
9.44477891921997,5.896707627363674
9.445785999298096,5.824068780238634
9.445785999298096,5.776855346093795
9.445785999298096,5.847907997455619
9.44677710533142,5.853259127007075
9.44677710533142,5.859342180843886
9.44677710533142,5.853482671215715
9.447781085968018,5.764435706162417
9.447781085968018,5.930248096532316
9.447781085968018,5.928520461072882
9.448776006698608,5.842986988955069
9.448776006698608,5.829561889203724
9.448776006698608,5.86902261994256
9.449777126312256,5.870251961294551
9.449777126312256,5.806981697796797
9.449777126312256,5.832021921201258
9.450778007507324,5.938694606680931
9.450778007507324,5.894540257136799
9.450778007507324,5.833884317353843
9.451781034469604,5.771786657414367
9.451781034469604,5.794617648759614
9.451781034469604,5.950702610883017
9.452779054641724,5.844217342277222
9.452779054641724,5.856883565604581
9.452779054641724,5.836344956533472
9.453777074813845,5.957805258389715
9.453777074813845,5.916870222055166
9.453777074813845,5.848132654831435
9.454777002334597,5.78741673895025
9.454777002334597,5.809158648007865
9.454777002334597,5.932724252587753
9.45577907562256,5.825412980203937
9.45577907562256,5.8586885155843405
9.45577907562256,5.797742309026774
9.456855058670044,5.878925962335434
9.456855058670044,5.838435349563408
9.456855058670044,5.864834885020914
9.457853078842165,5.795849115248945
9.457853078842165,5.778324794232733
9.457853078842165,5.872854681084832
9.458854913711548,5.803236497426705
9.458854913711548,5.933661134563119
9.458854913711548,5.843581723818889
9.461868047714232,5.84719000462615
9.461868047714232,5.820862453979453
9.461868047714232,5.792767969698722
9.4638569355011,5.960991783766072
9.4638569355011,5.933930959540469
9.4638569355011,5.888541028161685
9.4648540019989,5.830049692553827
9.4648540019989,5.805930935445942
9.4648540019989,5.7904479269068405
9.465855121612549,5.82180739798377
9.465855121612549,5.78447946182463
9.465855121612549,5.89439547793905
9.46681809425354,5.91615792999094
9.46681809425354,5.895338060679659
9.46681809425354,5.85991792440101
9.467781066894531,5.963446553518765
9.467781066894531,5.908921668690607
9.467781066894531,5.863528566471984
9.46877908706665,5.793101616260914
9.46877908706665,5.830393492549974
9.46877908706665,5.789216662811543
9.469778060913086,5.791585651226893
9.469778060913086,5.953479693132096
9.469778060913086,5.921862372058059
9.470777988433838,5.78414888490526
9.470777988433838,5.785285259931765
9.470777988433838,5.888757454846855
9.471780061721802,5.861291235374623
9.471780061721802,5.814082085236802
9.471780061721802,5.788032961313827
9.47277808189392,5.761747070105438
9.47277808189392,5.923316910503288
9.47277808189392,5.865688616781357
9.473777055740356,5.808017415524587
9.473777055740356,5.772070143988897
9.473777055740356,5.946317777906283
9.474775075912476,5.863594749320535
9.474775075912476,5.802238863509321
9.474775075912476,5.778654561575975
9.475779056549072,5.913265483143468
9.475779056549072,5.870031587925751
9.475779056549072,5.858019704504714
9.47677493095398,5.817740762158099
9.47677493095398,5.762979008847512
9.47677493095398,5.924690592532624
9.47785496711731,5.8974318606758045
9.47785496711731,5.869599173075812
9.47785496711731,5.815938342103742
9.47885513305664,5.9175969852927
9.47885513305664,5.848707184024365
9.47885513305664,5.8252699550878
9.479855060577393,5.936324774957113
9.479855060577393,5.897651390736137
9.479855060577393,5.845078326490488
9.480854034423828,5.851023246400278
9.480854034423828,5.836918271362209
9.480854034423828,5.784763488116579
9.481853008270264,5.832224214036509
9.481853008270264,5.836261030474759
9.481853008270264,5.767608671138611
9.482854127883911,5.7867539322269135
9.482854127883911,5.89504856974884
9.482854127883911,5.884273077738584
9.48385500907898,5.787606618284856
9.48385500907898,5.843704307137763
9.48385500907898,5.922444187436151
9.48685908317566,5.872490675417799
9.48685908317566,5.866774561961488
9.48685908317566,5.806929277742439
9.487821102142334,5.900039100599473
9.487821102142334,5.874228126987799
9.487821102142334,5.848051596021512
9.488778114318848,5.854408994969064
9.488778114318848,5.795946601707819
9.488778114318848,5.8270160758688485
9.4897780418396,5.767425200948362
9.4897780418396,5.813761324427996
9.4897780418396,5.902566732203783
9.490777969360352,5.869954779390506
9.490777969360352,5.840465699030436
9.490777969360352,5.835831145550223
9.491780042648315,5.886661124925308
9.491780042648315,5.898520268316661
9.491780042648315,5.8675050020239405
9.492777109146118,5.794097361167331
9.492777109146118,5.825928545268801
9.492777109146118,5.862508770408065
9.493777990341188,5.850143507006689
9.493777990341188,5.801679378939456
9.493777990341188,5.795279848300854
9.494777917861938,5.940737099789896
9.494777917861938,5.89490382428343
9.494777917861938,5.893169003835849
9.495779991149902,5.775101062086779
9.495779991149902,5.822951059195435
9.495779991149902,5.774250197575127
9.496777057647703,5.8270160758688485
9.496777057647703,5.815652764124212
9.496777057647703,5.822434617089767
9.497777938842772,5.926436443454962
9.497777938842772,5.877408040825769
9.497777938842772,5.844360839646099
9.498852968215942,5.818202625339734
9.498852968215942,5.7839114092407335
9.498852968215942,5.7763773588542575
9.499855041503906,5.806929277742439
9.499855041503906,5.80518025598026
9.499855041503906,5.803572775111317
9.500854969024658,5.8528279265213285
9.500854969024658,5.871982025482373
9.500854969024658,5.825040001734807
9.501856088638306,5.767665914917404
9.501856088638306,5.860559243624588
9.501856088638306,5.954064342026641
9.502856016159058,5.809586610189095
9.502856016159058,5.759606314693807
9.502856016159058,5.930640167505156
9.50385808944702,5.865622265271112
9.50385808944702,5.854265261473815
9.50385808944702,5.829591742323483
9.50485610961914,5.911389222999673
9.50485610961914,5.84413469804738
9.50485610961914,5.892661770658648
9.50585412979126,5.782537558549703
9.50585412979126,5.8383515584340495
9.50585412979126,5.7757655554270535
9.506854057312012,5.808925962335435
9.506854057312012,5.825611967269994
9.506854057312012,5.80518025598026
9.509793996810911,5.770456253975598
9.509793996810911,5.94748572640182
9.509793996810911,5.859983634996819
9.51077914237976,5.811673798646852
9.51077914237976,5.792486844387904
9.51077914237976,5.816026889492859
9.511781930923462,5.786659110622796
9.511781930923462,5.936055051176777
9.511781930923462,5.87769672218046
9.512778997421265,5.834743884808883
9.512778997421265,5.811013150793193
9.512778997421265,5.800631854893117
9.513778924942017,5.885573054607838
9.513778924942017,5.90574907477014
9.513778924942017,5.915153313479443
9.514778137207031,5.831566602093333
9.514778137207031,5.792723375546945
9.514778137207031,5.777086412613967
9.515782117843628,5.864890475915111
9.515782117843628,5.842126207135835
9.515782117843628,5.806178126024016
9.516777992248535,5.8030028335164525
9.516777992248535,5.938803224811582
9.516777992248535,5.933369754621331
9.517779111862184,5.812334109177124
9.517779111862184,5.805231765261475
9.517779111862184,5.898449295476012
9.518777132034302,5.884780412112801
9.518777132034302,5.86105574991808
9.518777132034302,5.809586610189095
9.519781112670898,5.825499368723378
9.519781112670898,5.929685171263903
9.519781112670898,5.887021453767421
9.520853996276855,5.824611027583416
9.520853996276855,5.79499882418705
9.520853996276855,5.764394417779835
9.521855115890505,5.842556598045452
9.521855115890505,5.838064901019681
9.521855115890505,5.819971953969815
9.522855043411257,5.921943228473949
9.522855043411257,5.917465496636404
9.522855043411257,5.854184641184295
9.523859024047852,5.779409153992945
9.523859024047852,5.792249773511441
9.523859024047852,5.913991571734228
9.524853944778442,5.853466142369745
9.524853944778442,5.807746207521346
9.524853944778442,5.804091612213035
9.525854110717772,5.898590633975211
9.525854110717772,5.818686245879836
9.525854110717772,5.855558862931052
9.526854038238524,5.791065026311226
9.526854038238524,5.922750342142294
9.526854038238524,5.928666049846759
9.527859926223757,5.825499368723378
9.527859926223757,5.85672549586538
9.527859926223757,5.8165094980628
9.52885603904724,5.865832620135316
9.52885603904724,5.852154359181943
9.52885603904724,5.871116993388462
9.529853105545044,5.804091612213035
9.529853105545044,5.946609765030167
9.529853105545044,5.890999407274621
9.530817985534668,5.800305224657376
9.530817985534668,5.813136837641435
9.530817985534668,5.785711400566703
9.53278112411499,5.822236270938145
9.53278112411499,5.838494887141233
9.53278112411499,5.836344956533472
9.533781051635742,5.832282570982479
9.533781051635742,5.8131006765743365
9.533781051635742,5.820147834383856
9.53477907180786,5.929621282214384
9.53477907180786,5.8734316390061485
9.53477907180786,5.8718378534667215
9.535782098770142,5.770031226507837
9.535782098770142,5.915298531197595
9.535782098770142,5.9105183214788255
9.53678011894226,5.868878481659246
9.53678011894226,5.780595925133484
9.53678011894226,5.770881281443359
9.537779092788696,5.943861793789394
9.537779092788696,5.872481938742073
9.537779092788696,5.825785486420326
9.538779973983765,5.818026407602306
9.538779973983765,5.79376395073151
9.538779973983765,5.790496299080553
9.539782047271729,5.893024325835116
9.539782047271729,5.922298733591628
9.539782047271729,5.87263488116579
9.540777921676636,5.89562755161048
9.540777921676636,5.837145087607704
9.540777921676636,5.839809099057423
9.541779041290283,5.801913919890515
9.541779041290283,5.822291693170648
9.541779041290283,5.77453381907901
9.54277801513672,5.931850315156423
9.54277801513672,5.906909197363096
9.54277801513672,5.866131522388636
9.543780088424684,5.835687850575378
9.543780088424684,5.786137541201643
9.543780088424684,5.798831020258679
9.544778108596802,5.895772297075889
9.544778108596802,5.949767651650958
9.544778108596802,5.923316910503288
9.545778036117554,5.874365350141676
9.545778036117554,5.823839703926444
9.545778036117554,5.809871918309915
9.546778917312622,5.79589819580177
9.546778917312622,5.77273490718788
9.546778917312622,5.93445209044122
9.547780990600586,5.941113822548624
9.547780990600586,5.864902079839628
9.547780990600586,5.8408959887430365
9.54877996444702,5.821894191291275
9.54877996444702,5.788980367778871
9.54877996444702,5.850143507006689
9.549778938293455,5.936616357292932
9.549778938293455,5.867716301393628
9.549778938293455,5.859250024094528
9.550779104232788,5.793337101717458
9.550779104232788,5.773869123344707
9.550779104232788,5.783105476204245
9.551870107650757,5.75090047032518
9.551870107650757,5.886372038782553
9.551870107650757,5.89562755161048
9.552854061126707,5.849999874708456
9.552854061126707,5.920634447464291
9.552854061126707,5.854345274581238
9.555866956710815,5.835831145550223
9.555866956710815,5.833681720927543
9.555866956710815,5.808588031766226
9.556855916976929,5.839318259796835
9.556855916976929,5.810389608512115
9.556855916976929,5.86909015208466
9.55785608291626,5.893961140345805
9.55785608291626,5.86779321112589
9.55785608291626,5.903146523641551
9.558856964111328,5.812708571869158
9.558856964111328,5.81081767189036
9.558856964111328,5.82627113090075
9.559859991073608,5.871040555908943
9.559859991073608,5.806786657414368
9.559859991073608,5.781685682067889
9.5608549118042,5.90654262803832
9.5608549118042,5.933661134563119
9.5608549118042,5.872421962643844
9.561852931976318,5.802238863509321
9.561852931976318,5.800631854893117
9.561852931976318,5.8837690828659
9.562784910202026,5.876611721505811
9.562784910202026,5.833538425952698
9.562784910202026,5.797457540623373
9.563781023025513,5.852891343318107
9.563781023025513,5.911165982382082
9.563781023025513,5.88731202413308
9.564775943756104,5.926646359798763
9.564775943756104,5.8857216792922005
9.564775943756104,5.842925865957324
9.565778017044067,5.822236270938145
9.565778017044067,5.815686260336553
9.565778017044067,5.774108386823184
9.56677794456482,5.827445353611288
9.56677794456482,5.915787717573585
9.56677794456482,5.843868786021321
9.567780017852783,5.91601264480811
9.567780017852783,5.873932732897704
9.567780017852783,5.840691570770447
9.56877899169922,5.828103471539545
9.56877899169922,5.77978985716764
9.56877899169922,5.791252375720426
9.569777965545654,5.931122033963646
9.569777965545654,5.895988049114286
9.569777965545654,5.8539932776267865
9.570779085159302,5.901910638215849
9.570779085159302,5.853338903988127
9.570779085159302,5.858466118275219
9.571782112121582,5.824297316833401
9.571782112121582,5.7859012461689705
9.571782112121582,5.808730685826636
9.572865962982178,5.7867539322269135
9.572865962982178,5.797792266620405
9.572865962982178,5.819805990863355
9.573854923248293,5.953887989359856
9.573854923248293,5.91934121706278
9.573854923248293,5.895044757994565
9.574855089187622,5.854632809036413
9.574855089187622,5.788079208350201
9.574855089187622,5.775340021974212
9.575858116149902,5.828103471539545
9.575858116149902,5.808249291620887
9.575858116149902,5.795514659110623
9.57685399055481,5.773345833574278
9.57685399055481,5.9641430588484745
9.57685399055481,5.879866318741689
9.57986307144165,5.83851853351067
9.57986307144165,5.77401090036431
9.57986307144165,5.797691676786369
9.58085298538208,5.860925475625976
9.58085298538208,5.84886774995663
9.58085298538208,5.776004076794078
9.581850051879885,5.904443936853063
9.581850051879885,5.904665288459686
9.581850051879885,5.864834885020914
9.582850933074951,5.893022133233101
9.582850933074951,5.898156093987934
9.582850933074951,5.863173634804064
9.583776950836182,5.779130052622449
9.583776950836182,5.780265887931534
9.583776950836182,5.840322269126236
9.584779977798462,5.866275593207272
9.584779977798462,5.840526079916731
9.584779977798462,5.822552477881223
9.58578109741211,5.7917278667669
9.58578109741211,5.965223269531025
9.58578109741211,5.837001725168181
9.586779117584229,5.9091447406465045
9.586779117584229,5.920698741301877
9.586779117584229,5.827387839973786
9.587779998779297,5.808588031766226
9.587779998779297,5.838601110275834
9.587779998779297,5.780265887931534
9.5887770652771,5.830707439426358
9.5887770652771,5.951959579020413
9.5887770652771,5.840548107133907
9.589779138565063,5.883842248308565
9.589779138565063,5.887456600936797
9.589779138565063,5.805645694789799
9.590780973434448,5.798546184390602
9.590780973434448,5.762171591588118
9.590780973434448,5.7638849920006185
9.591783046722412,5.92735575088186
9.591783046722412,5.89540893232329
9.591783046722412,5.877263700148424
9.592777967453005,5.928020176757456
9.592777967453005,5.918534137126777
9.592777967453005,5.839891979413635
9.593912124633787,5.844873503729835
9.593912124633787,5.810050564775729
9.593912124633787,5.800062048227607
9.594851970672607,5.820464277453305
9.594851970672607,5.790163495826827
9.594851970672607,5.810389608512115
9.595854043960571,5.791775935349564
9.595854043960571,5.935450027949654
9.595854043960571,5.929457208118893
9.59685492515564,5.783864791148635
9.59685492515564,5.822236270938145
9.59685492515564,5.797976512654446
9.59785509109497,5.963153689354074
9.59785509109497,5.879939821507739
9.59785509109497,5.839605119605235
9.598855018615724,5.793906233736195
9.598855018615724,5.932432940110642
9.598855018615724,5.921862372058059
9.599857091903688,5.7856170174829895
9.599857091903688,5.780170088089593
9.599857091903688,5.822093313286686
9.602869987487791,5.890782474604367
9.602869987487791,5.863893820235548
9.602869987487791,5.823553653694172
9.603821992874146,5.833825015902389
9.603821992874146,5.798973438192719
9.603821992874146,5.758899284874419
9.60477900505066,5.913186549470884
9.60477900505066,5.914203309624319
9.60477900505066,5.8877457545442295
9.605778932571411,5.917386225640433
9.605778932571411,5.853035043081016
9.605778932571411,5.871337029433875
9.60678005218506,5.799166151043775
9.60678005218506,5.815971973245437
9.60678005218506,5.808588031766226
9.607782125473022,5.946961559590586
9.607782125473022,5.903863875556585
9.607782125473022,5.840178839222036
9.608773946762083,5.8249271333294805
9.608773946762083,5.7845750255402
9.608773946762083,5.899019372000232
9.609775066375732,5.8271015873474825
9.609775066375732,5.787322389598875
9.609775066375732,5.800824871335223
9.610774993896484,5.882975192274332
9.610774993896484,5.9712491470537215
9.610774993896484,5.8718378534667215
9.611289978027344,5.793337101717458
9.611289978027344,5.955057826866362
9.611289978027344,5.899019372000232
9.611777067184448,5.896203261435264
9.611777067184448,5.836488285240657
9.611777067184448,5.81542092176025
9.612777948379517,5.812565816611731
9.612777948379517,5.804895150253473
9.612777948379517,5.906619166714857
9.613778114318848,5.930393752770872
9.613778114318848,5.902421784344341
9.613778114318848,5.808925962335435
9.614866971969604,5.864181894408143
9.614866971969604,5.95967450220706
9.614866971969604,5.950439532373409
9.615859031677246,5.81156652980975
9.615859031677246,5.783864791148635
9.615859031677246,5.831566602093333
9.616856098175049,5.892228917288306
9.616856098175049,5.882179851192197
9.616856098175049,5.831423408315504
9.6178560256958,5.822609148210259
9.6178560256958,5.921441864723684
9.6178560256958,5.919115682646158
9.618855953216553,5.817345284219049
9.618855953216553,5.773018461227087
9.618855953216553,5.813707858671139
9.61985993385315,5.89490382428343
9.61985993385315,5.857076851905396
9.61985993385315,5.804182385936505
9.620857000350952,5.791679123537462
9.620857000350952,5.912037086296961
9.620857000350952,5.871982025482373
9.621855974197388,5.759182096802174
9.621855974197388,5.7791764683205145
9.621855974197388,5.814367663216331
9.622854948043823,5.881384240251355
9.622854948043823,5.850942761040113
9.622854948043823,5.849793432795544
9.625821113586426,5.8383515584340495
9.625821113586426,5.960901617224696
9.625821113586426,5.907122824264153
9.626780033111572,5.825412980203937
9.626780033111572,5.824354897935583
9.626780033111572,5.771786657414367
9.627784013748167,5.93863422579464
9.627784013748167,5.884709304342798
9.627784013748167,5.840526079916731
9.628777980804443,5.820663736772104
9.628777980804443,5.832224214036509
9.628777980804443,5.782537558549703
9.629778146743774,5.807732107403768
9.629778146743774,5.955700225524779
9.629778146743774,5.8718378534667215
9.630778074264526,5.839725611519112
9.630778074264526,5.80309397829565
9.630778074264526,5.933078374679544
9.63178300857544,5.8037152605100335
9.63178300857544,5.760232117041578
9.63178300857544,5.786090788180189
9.632779121398926,5.8776218701208585
9.632779121398926,5.92490010408836
9.632779121398926,5.902276836484898
9.633779048919678,5.852907602305365
9.633779048919678,5.94485784228686
9.633779048919678,5.926355317180362
9.63477897644043,5.885069363326202
9.63477897644043,5.811192336976426
9.63477897644043,5.842700061681991
9.63587212562561,5.887528754409299
9.63587212562561,5.821664440332311
9.63587212562561,5.813190438327648
9.636857986450195,5.803897280209717
9.636857986450195,5.770696495691899
9.636857986450195,5.836261030474759
9.637856006622314,5.851678058559341
9.637856006622314,5.815598421326548
9.637856006622314,5.782395579136067
9.63885498046875,5.895843269916536
9.63885498046875,5.837264095298677
9.63885498046875,5.856373330249234
9.639859914779665,5.797315156421674
9.639859914779665,5.938427412825998
9.639859914779665,5.929830760037781
9.640857934951782,5.810157226430734
9.640857934951782,5.826958461034332
9.640857934951782,5.843069363326202
9.641857147216797,5.918614453825246
9.641857147216797,5.864680593303649
9.641857147216797,5.840404643497369
9.642854928970335,5.786421702422946
9.642854928970335,5.936033192621293
9.642854928970335,5.89432484242179
9.6438570022583,5.851741745214827
9.6438570022583,5.8215770735750505
9.6438570022583,5.809533481755624
9.644856929779053,5.880517589005186
9.644856929779053,5.825356309874903
9.644856929779053,5.8030028335164525
9.645817041397097,5.841326278455637
9.645817041397097,5.884637521926021
9.645817041397097,5.8638165731799
9.648788928985596,5.805841005030938
9.648788928985596,5.79722286474296
9.648788928985596,5.794945257233178
9.649778127670288,5.910149694481389
9.649778127670288,5.917095587810097
9.649778127670288,5.842413134408914
9.650777101516724,5.838457680371635
9.650777101516724,5.813653718267508
9.650777101516724,5.790211935465218
9.651782989501951,5.812654195339155
9.651782989501951,5.904153906204823
9.651782989501951,5.869310896509186
9.652776002883911,5.78447946182463
9.652776002883911,5.794141314404673
9.652776002883911,5.901841992906571
9.653779029846191,5.845529327859056
9.653779029846191,5.841326278455637
9.653779029846191,5.802096344378265
9.65477705001831,5.814796030185624
9.65477705001831,5.922362791302839
9.65477705001831,5.87943309431562
9.655781030654907,5.815257690973227
9.655781030654907,5.803897280209717
9.655781030654907,5.806411351413868
9.656786918640137,5.876323107615799
9.656786918640137,5.88203244087203
9.656786918640137,5.85319513676054
9.657779932022097,5.9179675013011055
9.657779932022097,5.88969673181827
9.657779932022097,5.842495373850691
9.658777952194214,5.810764172401164
9.658777952194214,5.806696524605333
9.658777952194214,5.926482218238594
9.65978193283081,5.854345274581238
9.65978193283081,5.817861051677944
9.65978193283081,5.784669982073671
9.660778045654297,5.949037009194472
9.660778045654297,5.911746718325334
9.660778045654297,5.893024325835116
9.661777973175049,5.770369224541722
9.661777973175049,5.8549998843462685
9.661777973175049,5.923607818192333
9.66277813911438,5.8110496154513385
9.66277813911438,5.839378910541838
9.66277813911438,5.803987379286417
9.663783073425291,5.938694606680931
9.663783073425291,5.931184405057923
9.663783073425291,5.836344956533472
9.664780139923096,5.817114824880973
9.664780139923096,5.736283910638216
9.664780139923096,5.924172497542358
9.665779113769531,5.823696678810308
9.665779113769531,5.798311845833574
9.665779113769531,5.840404643497369
9.666779041290283,5.949124679542783
9.666779041290283,5.900247566452708
9.666779041290283,5.890420121821932
9.667870044708252,5.8372279679639165
9.667870044708252,5.806644037086296
9.667870044708252,5.850080764856686
9.66885495185852,5.839438886640067
9.66885495185852,5.817202394032267
9.66885495185852,5.8249271333294805
9.669856071472168,5.875745879835772
9.669856071472168,5.909725206731048
9.669856071472168,5.815257690973227
9.672863006591797,5.839461689701035
9.672863006591797,5.848707184024365
9.672863006591797,5.837658156479502
9.673856019973757,5.909792570211454
9.673856019973757,5.854345274581238
9.673856019973757,5.816630833285145
9.674854040145874,5.84784539023497
9.674854040145874,5.81465324119586
9.674854040145874,5.787794844734865
9.675859928131104,5.866419664025907
9.675859928131104,5.920860319204303
9.675859928131104,5.829275501648066
9.676855087280272,5.8865891401144985
9.676855087280272,5.838291987123886
9.676855087280272,5.8016687869851005
9.677856922149658,5.826300612964783
9.677856922149658,5.813422348156287
9.677856922149658,5.901620675032288
9.678821086883543,5.8870949228011344
9.678821086883543,5.911601534339521
9.678821086883543,5.9005438375836095
9.679784059524536,5.854424680506565
9.679784059524536,5.805698418435205
9.679784059524536,5.7808798164960775
9.68078112602234,5.792198837679987
9.68078112602234,5.811192336976426
9.68078112602234,5.938573237726248
9.681780099868774,5.882468802405598
9.681780099868774,5.86699594730045
9.681780099868774,5.820464277453305
9.682780981063845,5.949503797297559
9.682780981063845,5.913622303822357
9.682780981063845,5.840322269126236
9.683784008026125,5.778370737678059
9.683784008026125,5.779647945218683
9.683784008026125,5.87885546174753
9.68478012084961,5.850017348059909
9.68478012084961,5.831937759016173
9.68478012084961,5.799685527862912
9.685779094696043,5.928666049846759
9.685779094696043,5.892373561556699
9.685779094696043,5.872277723163515
9.686779022216797,5.801150523333141
9.686779022216797,5.774250197575127
9.686779022216797,5.90741292237707
9.687782049179075,5.893530041057075
9.687782049179075,5.840404643497369
9.687782049179075,5.787701035100909
9.688780069351196,5.891938211993293
9.688780069351196,5.825785486420326
9.688780069351196,5.8167737234719255
9.68986701965332,5.765243663139229
9.68986701965332,5.809248106170127
9.68986701965332,5.914929566876771
9.69085693359375,5.834828080726306
9.69085693359375,5.798881382640375
9.69085693359375,5.813225351298214
9.69185709953308,5.802432891921587
9.69185709953308,5.870531197594403
9.69185709953308,5.883697738969526
9.6928551197052,5.891577545827792
9.6928551197052,5.847252105861717
9.6928551197052,5.849218768673259
9.696874141693115,5.796511112396153
9.696874141693115,5.762071271612792
9.696874141693115,5.806358796430155
9.697857141494753,5.851086427070685
9.697857141494753,5.81763106459261
9.697857141494753,5.799400691994835
9.698856115341188,5.8391748298926345
9.698856115341188,5.928229283525126
9.698856115341188,5.897216951945875
9.699859142303469,5.910886138900133
9.699859142303469,5.904298921528944
9.699859142303469,5.798027077430175
9.700819969177246,5.826643839511172
9.700819969177246,5.807732107403768
9.700819969177246,5.831137020759845
9.701777935028076,5.864968600011566
9.701777935028076,5.915140933711135
9.701777935028076,5.887022870525647
9.702779054641724,5.758899284874419
9.702779054641724,5.836463019718962
9.702779054641724,5.931912854912393
9.703781127929688,5.877910484010871
9.703781127929688,5.83027785809287
9.703781127929688,5.836631613947841
9.704779148101808,5.919050511767766
9.704779148101808,5.880369706432276
9.704779148101808,5.868446066809307
9.70577907562256,5.796888003816574
9.70577907562256,5.818631295900076
9.70577907562256,5.8661984136163
9.706778049468994,5.89403535149097
9.706778049468994,5.8852873416989535
9.706778049468994,5.837264095298677
9.707782983779907,5.914203309624319
9.707782983779907,5.901482912160991
9.707782983779907,5.839295524200544
9.70878005027771,5.797792266620405
9.70878005027771,5.81886151911178
9.70878005027771,5.923026002814242
9.709779977798462,5.837718537365794
9.709779977798462,5.8237530792806345
9.709779977798462,5.8308228714894295
9.71077799797058,5.876825044815822
9.71077799797058,5.901841992906571
9.71077799797058,5.867140018119086
9.711871147155762,5.761605562944544
9.711871147155762,5.8094439561286855
9.711871147155762,5.861278754409299
9.71285605430603,5.864181894408143
9.71285605430603,5.767807557007653
9.71285605430603,5.800540035467145
9.713855028152466,5.783247455617881
9.713855028152466,5.786611817883923
9.713855028152466,5.86699594730045
9.714853048324583,5.899894253937046
9.714853048324583,5.918033043235219
9.714853048324583,5.862730931590818
9.715857982635498,5.827073016056596
9.715857982635498,5.827244713660634
9.715857982635498,5.7818276614815245
9.716854095458984,5.817257681335416
9.716854095458984,5.7894068120048585
9.716854095458984,5.786137541201643
9.71785593032837,5.906397578981862
9.71785593032837,5.907122824264153
9.71785593032837,5.893169003835849
9.720860004425049,5.879503459974171
9.720860004425049,5.9434240154976
9.720860004425049,5.857459039302994
9.721858024597168,5.818345515526515
9.721858024597168,5.790354117272886
9.721858024597168,5.751786214075061
9.72282099723816,5.758575791746179
9.72282099723816,5.869310896509186
9.72282099723816,5.917320211453574
9.72378396987915,5.916315055224658
9.72378396987915,5.851454345689008
9.72378396987915,5.826357721814224
9.724780082702637,5.7946663582567135
9.724780082702637,5.794995214826809
9.724780082702637,5.855207877946762
9.725779056549072,5.9087093910830975
9.725779056549072,5.853690327492821
9.725779056549072,5.82337993214981
9.726781129837036,5.934368231847182
9.726781129837036,5.921943228473949
9.726781129837036,5.8269299572081215
9.72778296470642,5.824325044815822
9.72778296470642,5.792767969698722
9.72778296470642,5.89555371152104
9.728780031204224,5.854057740126064
9.728780031204224,5.8399524952292845
9.728780031204224,5.841099664604176
9.729779958724976,5.978211434299042
9.729779958724976,5.900613427398371
9.729779958724976,5.8341708398388565
9.730778932571411,5.828904412189904
9.730778932571411,5.7845750255402
9.730778932571411,5.788317189999808
9.731784105300903,5.821608208523681
9.731784105300903,5.817114824880973
9.731784105300903,5.796133748722991
9.73277997970581,5.926209795871162
9.73277997970581,5.8723378004587605
9.73277997970581,5.83316801114131
9.733781099319458,5.753506192293607
9.733781099319458,5.806696524605333
9.733781099319458,5.942341915804083
9.734856128692629,5.824039062048229
9.734856128692629,5.797030388018273
9.734856128692629,5.789785390042215
9.735857963562012,5.943689893791323
9.735857963562012,5.858466118275219
9.735857963562012,5.896277607509783
9.73685598373413,5.887165963106461
9.73685598373413,5.860637603847414
9.73685598373413,5.850655428978971
9.73785400390625,5.820345978141446
9.73785400390625,5.817916844966172
9.73785400390625,5.817543394244299
9.738856077194214,5.8489314366121175
9.738856077194214,5.821235567377936
9.738856077194214,5.796276065460013
9.7398579120636,5.910730430424643
9.7398579120636,5.912975047707166
9.7398579120636,5.881310400161917
9.740855932235718,5.820663736772104
9.740855932235718,5.896277607509783
9.740855932235718,5.863660257522311
9.743866920471191,5.853626438443301
9.743866920471191,5.821521482680853
9.743866920471191,5.787937836118662
9.745816946029665,5.9079162426029805
9.745816946029665,5.8826861735962535
9.745816946029665,5.846328413230787
9.746782064437866,5.822752139594057
9.746782064437866,5.842760577497639
9.746782064437866,5.799777144894851
9.747782945632936,5.891504076794079
9.747782945632936,5.869310896509186
9.747782945632936,5.848482391719193
9.74877905845642,5.919907346903371
9.74877905845642,5.9168049499797615
9.74877905845642,5.889119470305905
9.749778985977173,5.783485369802811
9.749778985977173,5.804557725669347
9.749778985977173,5.876541996761697
9.75078010559082,5.81763106459261
9.75078010559082,5.835114670675997
9.75078010559082,5.825813450529117
9.7517831325531,5.957894176834557
9.7517831325531,5.86938692920064
9.7517831325531,5.851023246400278
9.752779006958008,5.791585651226893
9.752779006958008,5.921135102835445
9.752779006958008,5.908419158040826
9.753780126571655,5.845610420401319
9.753780126571655,5.808160069584997
9.753780126571655,5.814796030185624
9.754780054092407,5.936762148460843
9.754780054092407,5.86288556063147
9.754780054092407,5.852907602305365
9.755780935287476,5.773257522311532
9.755780935287476,5.796226411457431
9.755780935287476,5.972862126293877
9.75685691833496,5.848132654831435
9.75685691833496,5.832940351587348
9.75685691833496,5.838744540180034
9.75785493850708,5.919261069026003
9.75785493850708,5.861213347404538
9.75785493850708,5.827472811734999
9.758856058120728,5.937844113225005
9.758856058120728,5.858766437286763
9.758856058120728,5.881457473158697
9.759859085083008,5.866275593207272
9.759859085083008,5.846409067252646
9.759859085083008,5.807446799282948
9.760857105255129,5.830192852599318
9.760857105255129,5.815400547427668
9.760857105255129,5.810764172401164
9.761855125427246,5.810674984097611
9.761855125427246,5.894899945064479
9.761855125427246,5.92735575088186
9.76285696029663,5.801098710460881
9.76285696029663,5.892732642302281
9.76285696029663,5.911601534339521
9.763859033584597,5.8903463829295095
9.763859033584597,5.871989244202856
9.763859033584597,5.819576138707378
9.764856100082396,5.911377652807495
9.764856100082396,5.875601572890766
9.764856100082396,5.821950355635228
9.765855073928831,5.822123402532816
9.765855073928831,5.825871335222344
9.765855073928831,5.813279592898861
9.775458097457886,5.842208379112936
9.775458097457886,5.831651303995837
9.775458097457886,5.757161394784018
9.77680802345276,5.903283814260106
9.77680802345276,5.85622949555697
9.77680802345276,5.856437893945528
9.777796983718872,5.7831545567570695
9.777796983718872,5.950556448659381
9.777796983718872,5.906677759787198
9.778713941574097,5.857524007787352
9.778713941574097,5.824297316833401
9.778713941574097,5.814313016827619
9.77978801727295,5.951840773723472
9.77978801727295,5.873362487711792
9.77978801727295,5.86215505310434
9.78072714805603,5.854934983326587
9.78072714805603,5.934222474411611
9.78072714805603,5.869173943214017
9.781728982925417,5.842351876481813
9.781728982925417,5.809710711463213
9.781728982925417,5.7983526282310764
9.782732963562012,5.795279848300854
9.782732963562012,5.8063055667996695
9.782732963562012,5.796745619614874
9.783728122711182,5.783722744270322
9.783728122711182,5.895548854064265
9.783728122711182,5.8883235220416745
9.784724950790403,5.789260885907592
9.784724950790403,5.889262697816072
9.784724950790403,5.891793500260221
9.78572392463684,5.9183077256693455
9.78572392463684,5.856164223481564
9.78572392463684,5.783012509878757
9.786723136901855,5.943484261454539
9.786723136901855,5.887455656431311
9.786723136901855,5.8675812371094285
9.787724018096924,5.863240559764066
9.787724018096924,5.825384071589662
9.787724018096924,5.835998188091521
9.78872299194336,5.904656990304361
9.78872299194336,5.845242198191947
9.78872299194336,5.837597100946433
9.789722919464111,5.9424625426473145
9.789722919464111,5.869599173075812
9.789722919464111,5.854503479249793
9.790722131729126,5.806358796430155
9.790722131729126,5.818631295900076
9.790722131729126,5.788741340426762
9.79172396659851,5.876034493725785
9.79172396659851,5.80602025867885
9.79172396659851,5.787794844734865
9.792722940444946,5.782207251489043
9.792722940444946,5.954147829564949
9.792722940444946,5.925254630968214
9.793723106384276,5.799543109928873
9.793723106384276,5.86852189710673
9.793723106384276,5.96306271323657
9.79472303390503,5.898156093987934
9.79472303390503,5.843519420189288
9.79472303390503,5.830935166444997
9.79572296142578,5.895404007401839
9.79572296142578,5.838744540180034
9.79572296142578,5.828904412189904
9.797734022140505,5.841234508114566
9.797734022140505,5.787318000462589
9.797734022140505,5.773632704984388
9.79873514175415,5.77988483481747
9.79873514175415,5.827422150264058
9.79873514175415,5.928531889672718
9.79987096786499,5.893912773216145
9.79987096786499,5.864351697120389
9.79987096786499,5.829940730889327
9.800854921340942,5.796745306657416
9.800854921340942,5.783340985312824
9.800854921340942,5.778700358505841
9.801859140396118,5.892681377934543
9.801859140396118,5.786703533980957
9.801859140396118,5.843325083844108
9.802856922149658,5.845927383292856
9.802856922149658,5.911471464091592
9.802856922149658,5.901355788134612
9.803864002227783,5.779126170926333
9.803864002227783,5.8121407328167765
9.803864002227783,5.806825700628348
9.804855108261108,5.907719700474153
9.804855108261108,5.880683984811689
9.804855108261108,5.862613536486642
9.805855989456177,5.863477506649705
9.805855989456177,5.931048918700127
9.805855989456177,5.888127674337921
9.806854963302612,5.83082517539802
9.806854963302612,5.787744521221234
9.806854963302612,5.784903781658378
9.807865142822266,5.876490859064801
9.807865142822266,5.859932577772639
9.807865142822266,5.771408725569562
9.808856010437012,5.813548369376663
9.808856010437012,5.934025085771558
9.808856010437012,5.891092204425426
9.809855937957764,5.835147555992444
9.809855937957764,5.812800701592075
9.809855937957764,5.802278776839752
9.810853958129885,5.835947438417948
9.810853958129885,5.8409276627732165
9.810853958129885,5.799777398712462
9.811864137649536,5.826965305886435
9.811864137649536,5.8931860182722335
9.811864137649536,5.851914594657106
9.81285810470581,5.807681575498245
9.81285810470581,5.822415447554065
9.81285810470581,5.800905781388535
9.813853979110718,5.877793526656644
9.813853979110718,5.825248294206084
9.813853979110718,5.825019467252612
9.814856052398682,5.94574157222158
9.814856052398682,5.920372576230676
9.814856052398682,5.871361242820245
9.81586503982544,5.801190803168729
9.81586503982544,5.856034694113566
9.81586503982544,5.854294273543812
9.816858053207396,5.871862712501446
9.816858053207396,5.807913438186655
9.816858053207396,5.825248294206084
9.817856073379517,5.791250761343048
9.817856073379517,5.886899112408927
9.817856073379517,5.85660999961451
9.818856954574583,5.86730981843414
9.818856954574583,5.7696975829767565
9.818856954574583,5.779647710188505
9.821799039840698,5.803846767665087
9.821799039840698,5.839184644963572
9.821799039840698,5.799960217416444
9.822782039642334,5.883791025789291
9.822782039642334,5.889212747195559
9.822782039642334,5.840210386068386
9.823787927627563,5.870997528044409
9.823787927627563,5.909238377471954
9.823787927627563,5.880972919316912
9.824785947799684,5.845334875293937
9.824785947799684,5.838527813114375
9.824785947799684,5.817008904822483
9.825782060623167,5.776805047993525
9.825782060623167,5.780545545661308
9.825782060623167,5.922311297752594
9.82678198814392,5.879815123742339
9.82678198814392,5.871065832080489
9.82779097557068,5.842014051115994
9.82779097557068,5.818294842141785
9.82779097557068,5.837584003122471
9.82878303527832,5.807538929686596
9.82878303527832,5.850972302532671
9.82878303527832,5.960793454377241
9.829783916473389,5.900486151266335
9.829783916473389,5.861528160055512
9.829783916473389,5.843879409043599
9.830783128738403,5.846501879264483
9.830783128738403,5.825391378512779
9.830783128738403,5.819811292933967
9.831790924072266,5.771114259280676
9.831790924072266,5.903522493350296
9.831790924072266,5.962516031571643
9.832782983779907,5.873016291777495
9.832782983779907,5.837607378281486
9.832782983779907,5.797691815080376
9.833781957626345,5.846196214486721
9.833781957626345,5.8152071286766125
9.833781957626345,5.779268108399831
9.834784030914308,5.78821920897421
9.834784030914308,5.941389171581665
9.834784030914308,5.894054643228866
9.835789918899536,5.874754047646584
9.835789918899536,5.841992463667554
9.835789918899536,5.789970895493621
9.836782932281494,5.847076375236111
9.836782932281494,5.874176988165454
9.836782932281494,5.830142033846034
9.837783098220823,5.8326874638603
9.837783098220823,5.908009849273352
9.837783098220823,5.915155024864114
9.838783025741575,5.867021625997456
9.838783025741575,5.781493335839019
9.838783025741575,5.772488334104314
9.839790105819702,5.818525052041171
9.839790105819702,5.842874985544119
9.839790105819702,5.798688446860184
9.84078311920166,5.929468245248834
9.84078311920166,5.922247176284646
9.84078311920166,5.864341476812767
9.84178113937378,5.8347175947342045
9.84178113937378,5.823216915307813
9.84178113937378,5.798118942986008
9.84487009048462,5.807216231062797
9.84487009048462,5.75384025288154
9.84487009048462,5.804559490767512
9.8458571434021,5.909741128907905
9.8458571434021,5.890297212906211
9.8458571434021,5.870191742800971
9.846853971481323,5.81437091862303
9.846853971481323,5.857264200493428
9.846853971481323,5.89947828726726
9.84785795211792,5.7813513646351335
9.84785795211792,5.75884908060599
9.84785795211792,5.790917505107744
9.848858118057253,5.944162247985815
9.848858118057253,5.9210836128136926
9.848858118057253,5.854948912917775
9.849858045578005,5.77353525789291
9.849858045578005,5.887621549863152
9.849858045578005,5.906849254076558
9.850855112075806,5.7872242299834245
9.850855112075806,5.796460622181104
9.850855112075806,5.798973198797272
9.85186505317688,5.928114037623839
9.85186505317688,5.844617092633284
9.85186505317688,5.814031455996298
9.85285711288452,5.809625592691107
9.85285711288452,5.93837566497051
9.85285711288452,5.9172686047184
9.853856086730955,5.8283389422150265
9.853856086730955,5.783196990285648
9.853856086730955,5.835577517250684
9.854855060577393,5.850029808025904
9.854855060577393,5.862025851933233
9.854855060577393,5.855747041363093
9.855865001678469,5.858205851740489
9.855865001678469,5.954128599514281
9.855865001678469,5.901721290621025
9.856857061386108,5.80953597104969
9.856857061386108,5.827880478778768
9.856857061386108,5.786135109479202
9.857857942581177,5.854805120272927
9.857857942581177,5.836724080605991
9.857857942581177,5.844453365329016
9.858856916427612,5.764868538221348
9.858856916427612,5.903095061871168
9.858856916427612,5.918773418526655
9.859353065490724,5.801669943332947
9.859353065490724,5.751980224355268
9.859353065490724,5.814459798195904
9.860800981521606,5.875255483597393
9.860800981521606,5.792859835781195
9.860800981521606,5.79262439767164
9.861801147460938,5.766284202613623
9.861801147460938,5.82871051617131
9.861801147460938,5.944952045025249
9.86280107498169,5.937853282448635
9.86280107498169,5.878297290004239
9.86280107498169,5.852121834162138
9.863789081573486,5.841909014687175
9.863789081573486,5.797549439111831
9.863789081573486,5.861594069234031
9.864781141281128,5.847488223275896
9.864781141281128,5.957810136463512
9.864781141281128,5.938229848502371
9.86578106880188,5.921244844069233
9.86578106880188,5.846133948190124
9.86578106880188,5.822272464438533
9.867793083190918,5.858048263366872
9.867793083190918,5.8366642091669565
9.867793083190918,5.761838402528815
9.868782997131348,5.808019621448672
9.868782997131348,5.8818367208280335
9.868782997131348,5.939810049728229
9.869784116744995,5.813031990863882
9.869784116744995,5.935045328823098
9.869784116744995,5.904613806329749
9.870784044265749,5.873516614625494
9.870784044265749,5.841358028796114
9.870784044265749,5.841131934004087
9.871791124343872,5.780590879303034
9.871791124343872,5.800296441925909
9.871791124343872,5.894418223083149
9.872781991958618,5.823702295593848
9.872781991958618,5.9202920955244585
9.872781991958618,5.906346131606337
9.873788118362429,5.813799930611774
9.873788118362429,5.807824221309896
9.873788118362429,5.827909588103775
9.8747820854187,5.823559312478316
9.8747820854187,5.767699867005897
9.8747820854187,5.95550210092132
9.87579107284546,5.798638121121005
9.87579107284546,5.882199626074554
9.87579107284546,5.849948855094251
9.876781940460203,5.810713600092518
9.876781940460203,5.832459851200802
9.876781940460203,5.8761966963494086
9.877784013748167,5.928531889672718
9.877784013748167,5.898104718399444
9.877784013748167,5.837440682703058
9.878782987594604,5.842996414941599
9.878782987594604,5.815404957403339
9.878782987594604,5.791961797926063
9.87979006767273,5.842218760841911
9.87979006767273,5.782771076673991
9.87979006767273,5.743559702787093
9.880782127380373,5.905407583554991
9.880782127380373,5.950387629621063
9.880782127380373,5.876779523726919
9.88178300857544,5.85515682703057
9.88178300857544,5.939833829651902
9.88178300857544,5.914297058710149
9.882781982421877,5.894707697274583
9.882781982421877,5.83678327743726
9.882781982421877,5.820898963031494
9.883790016174316,5.863831540804133
9.883790016174316,5.81758043251995
9.883790016174316,5.802239851971783
9.884788990020752,5.792530627192476
9.884788990020752,5.795464226514013
9.884788990020752,5.9133591852665655
9.88578200340271,5.776468756023284
9.88578200340271,5.829426275008672
9.88578200340271,5.875619636868279
9.88685703277588,5.934192118653868
9.88685703277588,5.894778497359393
9.88685703277588,5.844022898114953
9.88786506652832,5.917690841717746
9.88786506652832,5.909383485601942
9.88786506652832,5.85544434485949
9.890869140625,5.856738175089627
9.890869140625,5.82436105007517
9.890869140625,5.761879553602406
9.891869068145752,5.815976215257701
9.891869068145752,5.784002977911414
9.891869068145752,5.9054140935199095
9.892857074737549,5.873380478778767
9.892857074737549,5.880029682741605
9.892857074737549,5.833090811842258
9.893859148025513,5.773862408927952
9.893859148025513,5.859357002428588
9.893859148025513,5.9456819706256505
9.89486312866211,5.811998019544351
9.89486312866211,5.805038597201341
9.89486312866211,5.791913192436684
9.89586591720581,5.866357407193246
9.89586591720581,5.895647122316026
9.89586591720581,5.822614355653213
9.89685606956482,5.794709407887128
9.89685606956482,5.907147666820864
9.89685606956482,5.928177653135962
9.897856950759888,5.80043888535523
9.897856950759888,5.80693107436105
9.897856950759888,5.838157284800124
9.89885711669922,5.847488223275896
9.89885711669922,5.841358028796114
9.89885711669922,5.8380977506649705
9.899866104125977,5.779261159939864
9.899866104125977,5.833976740488032
9.899866104125977,5.906277625187927
9.900865077972412,5.819206878108014
9.900865077972412,5.7937134844454725
9.900865077972412,5.815316482595118
9.901857137680054,5.855013068116111
9.901857137680054,5.825791218534366
9.901857137680054,5.792055433483674
9.90285611152649,5.90620851162253
9.90285611152649,5.9234107397556
9.90285611152649,5.8705569417138905
9.90386700630188,5.8281099803400025
9.90386700630188,5.816887070660343
9.90386700630188,5.852776945761534
9.904864072799684,5.855524083497167
9.904864072799684,5.8263069224393815
9.904864072799684,5.854932823522608
9.90585994720459,5.9590699327319685
9.90585994720459,5.871430120272928
9.90585994720459,5.860076471608651
9.906856060028076,5.803898510080567
9.906856060028076,5.782771076673991
9.906856060028076,5.87612087043676
9.907794952392578,5.881328977294629
9.907794952392578,5.808822741991442
9.907794952392578,5.776991779422536
9.908782958984377,5.910254134381866
9.908782958984377,5.897239601403185
9.908782958984377,5.842874985544119
9.909784078598022,5.762828895377973
9.909784078598022,5.921826355961604
9.909784078598022,5.91611816236845
9.910782098770142,5.890441848810763
9.910782098770142,5.854357922786322
9.910782098770142,5.8348945780810295
9.911790132522585,5.89673114953163
9.911790132522585,5.865061451948653
9.911790132522585,5.867443525692918
9.913785934448242,5.863477506649705
9.913785934448242,5.95132317566786
9.913785934448242,5.886247542500288
9.91478395462036,5.895215103504106
9.91478395462036,5.916106390462974
9.91478395462036,5.884295666126982
9.915791034698486,5.881040245171735
9.915791034698486,5.928323233491383
9.915791034698486,5.882488493119001
9.91678500175476,5.847775336340157
9.91678500175476,5.8527593047685125
9.91678500175476,5.804183531860761
9.91778302192688,5.859774179869704
9.91778302192688,5.891526213330249
9.91778302192688,5.817261545430015
9.918782949447632,5.847262465787748
9.918782949447632,5.76240439844262
9.918782949447632,5.889791155892217
9.91978907585144,5.79262439767164
9.91978907585144,5.78248713426622
9.91978907585144,5.886392043483289
9.920783042907717,5.965241413206893
9.920783042907717,5.886609806869435
9.920783042907717,5.8532713657916045
9.921782970428469,5.950592575459696
9.921782970428469,5.897889585983579
9.921782970428469,5.822097943410046
9.922789096832275,5.83535041054701
9.922789096832275,5.7937623260475695
9.922789096832275,5.795989880883543
9.923789978027344,5.824933117458849
9.923789978027344,5.829913240622952
9.923789978027344,5.819118133456691
9.924785137176514,5.795940904359894
9.924785137176514,5.903674819783354
9.924785137176514,5.944977275355615
9.92578411102295,5.780403608187811
9.92578411102295,5.7842869877799625
9.92578411102295,5.870479935237655
9.926783084869385,5.85530058594503
9.926783084869385,5.8509542230446
9.926783084869385,5.83506383716896
9.927791118621826,5.87127759145754
9.927791118621826,5.873804941983731
9.927791118621826,5.868606684399214
9.92878794670105,5.820152307158553
9.92878794670105,5.803572640800279
9.92878794670105,5.793193361859605
9.929861068725586,5.849723704753094
9.929861068725586,5.829712578543617
9.929861068725586,5.770264253498324
9.93086004257202,5.800254582514168
9.93086004257202,5.910621188466134
9.93086004257202,5.9172686047184
9.931865930557253,5.771114259280676
9.931865930557253,5.785423027254153
9.931865930557253,5.929196715623915
9.932865142822266,5.839017207316603
9.932865142822266,5.831229400370071
9.932865142822266,5.80091667630392
9.93385910987854,5.921179103542656
9.93385910987854,5.870777504722252
9.93385910987854,5.844453365329016
9.936877012252808,5.775476138159671
9.936877012252808,5.850810599051693
9.936877012252808,5.97108790139162
9.937859058380129,5.930652519178134
9.937859058380129,5.90295521568174
9.937859058380129,5.812426159361628
9.938858032226562,5.843653314251571
9.938858032226562,5.847693034192974
9.938858032226562,5.801435989360472
9.939870119094849,5.890296673219998
9.939870119094849,5.907216375621602
9.939870119094849,5.868097321807179
9.940858125686646,5.801059086002852
9.940858125686646,5.752300797964612
9.940858125686646,5.886176202729271
9.941864013671877,5.846092055047994
9.941864013671877,5.797884044562662
9.941864013671877,5.791583208049035
9.942857027053831,5.816404658648472
9.942857027053831,5.828396148953394
9.942857027053831,5.918721372537682
9.943866968154907,5.87793418237539
9.943866968154907,5.84336640356964
9.943866968154907,5.801771134497513
9.944857120513916,5.773578938745615
9.944857120513916,5.82247140626807
9.944857120513916,5.770165086157049
9.945856094360352,5.918351856135074
9.945856094360352,5.882414319995375
9.945856094360352,5.856226350179252
9.94685697555542,5.8186354853321
9.94685697555542,5.821152480629121
9.94685697555542,5.855811668786863
9.94786500930786,5.859565962183416
9.94786500930786,5.92269862380016
9.94786500930786,5.946874204926565
9.948866128921509,5.863831540804133
9.948866128921509,5.8509542230446
9.948866128921509,5.791914845225704
9.949857950210571,5.780590879303034
9.949857950210571,5.935940297212905
9.949857950210571,5.927822944373772
9.950788974761965,5.8205258712077415
9.950788974761965,5.825791218534366
9.950788974761965,5.803715084229598
9.95179009437561,5.8140486584942765
9.95179009437561,5.8362101306811605
9.95179009437561,5.915392115762692
9.95278811454773,5.844944412320265
9.95278811454773,5.856674424655951
9.95278811454773,5.82072383485602
9.95378303527832,5.816226629659613
9.95378303527832,5.797457017848194
9.95378303527832,5.819064029914037
9.954782962799072,5.848862163177982
9.954782962799072,5.841909014687175
9.954782962799072,5.825734720134151
9.955790996551514,5.888848560194287
9.955790996551514,5.914666069156931
9.955790996551514,5.908956863652133
9.956788063049316,5.786229082340697
9.956788063049316,5.776370634324042
9.956788063049316,5.815316482595118
9.957788944244385,5.852041016152037
9.957788944244385,5.803572640800279
9.957788944244385,5.795940904359894
9.959788084030151,5.943603031880034
9.959788084030151,5.909750742068541
9.959788084030151,5.884440133379593
9.96078610420227,5.866147266874831
9.96078610420227,5.788693019737096
9.96078610420227,5.806748727882503
9.961790084838867,5.831658956863652
9.961790084838867,5.932818145021395
9.961790084838867,5.902375727612658
9.962784051895142,5.861148423345283
9.962784051895142,5.775464062680699
9.962784051895142,5.796367829883197
9.963788986206056,5.821009598704754
9.963788986206056,5.8452313230021975
9.963788986206056,5.8281099803400025
9.964790105819702,5.920954088123047
9.964790105819702,5.890514166763039
9.964790105819702,5.838072857638487
9.965781927108765,5.79257842315254
9.965781927108765,5.780023264330596
9.965781927108765,5.919078408696657
9.966784954071043,5.820009425234186
9.966784954071043,5.815798388651171
9.966784954071043,5.792056985081532
9.96779203414917,5.929423957249143
9.96779203414917,5.926465093866852
9.96779203414917,5.893623366485486
9.968785047531128,5.802433093365715
9.968785047531128,5.919157202883467
9.968785047531128,5.934691800624494
9.96978497505188,5.820831907019777
9.96978497505188,5.825505184842528
9.96978497505188,5.774571084383793
9.970782995224,5.911705215681738
9.970782995224,5.88537716356347
9.970782995224,5.845970760572065
9.97179102897644,5.798688446860184
9.97179102897644,5.957988435295478
9.97179102897644,5.920676824332137
9.972867965698242,5.845888256042558
9.972867965698242,5.840044972244709
9.972867965698242,5.798311071277129
9.9738609790802,5.836496704059211
9.9738609790802,5.866645397247599
9.9738609790802,5.8330050691954805
9.97485899925232,5.827451327049845
9.97485899925232,5.779119323657531
9.97485899925232,5.815030921128714
9.97586703300476,5.935566092286342
9.97586703300476,5.882050807601864
9.97586703300476,5.874448450329595
9.97686004638672,5.856163139431789
9.97686004638672,5.8417656268069855
9.97686004638672,5.800446204849466
9.977858066558838,5.76765810878532
9.977858066558838,5.761778598550558
9.977858066558838,5.817743755059557
9.978861093521118,5.897599976870591
9.978861093521118,5.89188820785629
9.978861093521118,5.840821479511198
9.97986912727356,5.856530632011102
9.97986912727356,5.795705331328785
9.97986912727356,5.807838017038665
9.982801914215088,5.801913544196445
9.982801914215088,5.820778208241779
9.982801914215088,5.852840291430554
9.983792066574097,5.835266017115764
9.983792066574097,5.755049149994218
9.983792066574097,5.790682505493235
9.984782934188845,5.9395421967156246
9.984782934188845,5.908956863652133
9.984782934188845,5.893479202806369
9.985783100128174,5.8401883601249
9.985783100128174,5.812479183531861
9.985783100128174,5.802625592691107
9.98678994178772,5.932754698161212
9.98678994178772,5.8635436182105565
9.98678994178772,5.8784363941251305
9.987788915634155,5.7856609276820485
9.987788915634155,5.854420897421071
9.987788915634155,5.906138790910141
9.988784074783323,5.800303862611311
9.988784074783323,5.820009425234186
9.988784074783323,5.8309150668825405
9.98978304862976,5.900566969276435
9.98978304862976,5.8270783701476425
9.98978304862976,5.881547921244363
9.990787029266356,5.7907287498554405
9.990787029266356,5.913727689757526
9.990787029266356,5.935648934119732
9.991791009902954,5.852902962491807
9.991791009902954,5.8387892910836126
9.991791009902954,5.788550913611657
9.99278211593628,5.893912773216145
9.99278211593628,5.844227135615435
9.99278211593628,5.805374349485371
9.993857145309448,5.816226629659613
9.993857145309448,5.9555908118422565
9.993857145309448,5.950971974866042
9.994858980178831,5.83019947669712
9.994858980178831,5.776228865502486
9.994858980178831,5.796464905940403
9.99586796760559,5.821240449481516
9.99586796760559,5.806036173432019
9.99586796760559,5.93500286226437
9.996865034103394,5.887187945722987
9.996865034103394,5.883788394819013
9.996865034103394,5.827221386993561
9.997859954833984,5.838847341081686
9.997859954833984,5.780448975559924
9.997859954833984,5.795326977564473
9.998860120773315,5.815655641648357
9.998860120773315,5.807461282332985
9.998860120773315,5.902300913611658
9.999867916107178,5.921469792028065
9.999867916107178,5.91134656046413
9.999867916107178,5.860939834624726
10.00085711479187,5.9414378108014345
10.00085711479187,5.857376151651824
10.00085711479187,5.852041016152037
10.001857042312622,5.853190277938398
10.001857042312622,5.818743220191973
10.001857042312622,5.795563056551405
10.002864122390749,5.8525340869665765
10.002864122390749,5.850092479087158
10.002864122390749,5.782532670290275
10.003852128982544,5.826133008557881
10.003852128982544,5.865349442003007
10.003852128982544,5.896299805327472
10.005792140960692,5.810677137542886
10.005792140960692,5.930151690374311
10.005792140960692,5.8827726379091
10.006792068481444,5.939126301029258
10.006792068481444,5.914666069156931
10.006792068481444,5.888344223430092
10.007791996002195,5.844000366215644
10.007791996002195,5.829483886511699
10.007791996002195,5.811247720789484
10.0087890625,5.914018040939054
10.0087890625,5.890296673219998
10.0087890625,5.862299304190278
10.00978398323059,5.798266277321614
10.00978398323059,5.807786544466289
10.00978398323059,5.91749240584403
10.010785102844238,5.844514046297367
10.010785102844238,5.822152654099688
10.010785102844238,5.791156687290391
10.011791944503784,5.978546027523997
10.011791944503784,5.894057476581473
10.011791944503784,5.8509542230446
10.012784004211426,5.806321195212212
10.012784004211426,5.868750780617555
10.012784004211426,5.8917435719517375
10.01378893852234,5.843509858910605
10.01378893852234,5.7936682857253
10.01378893852234,5.8254733433560775
10.014785051345823,5.896372730426737
10.014785051345823,5.850092479087158
10.014785051345823,5.82925465479357
10.01579213142395,5.784713002582785
10.01579213142395,5.923280135692531
10.01579213142395,5.867521071855364
10.016860961914062,5.813335260784087
10.016860961914062,5.834263246405306
10.016860961914062,5.779074968197064
10.017861127853394,5.936586099225164
10.017861127853394,5.819009251763618
10.017861127853394,5.822757305038357
10.018856048583984,5.863399656913767
10.018856048583984,5.84560127789985
10.018856048583984,5.844944412320265
10.019870042800903,5.822185507497784
10.019870042800903,5.799827454608536
10.019870042800903,5.8683076982383096
10.020859956741331,5.769173648857022
10.020859956741331,5.7744293492926255
10.020859956741331,5.861737996800432
10.02186393737793,5.937730908600285
10.02186393737793,5.863321200030839
10.02186393737793,5.842075305500945
10.0228590965271,5.827537643113219
10.0228590965271,5.941645387610348
10.0228590965271,5.923570891638717
10.02386713027954,5.893623366485486
10.02386713027954,5.840905299525848
10.02386713027954,5.8556514494429655
10.024861097335815,5.861004563239659
10.024861097335815,5.860220365444663
10.024861097335815,5.806127481592846
10.025865077972412,5.822240859064802
10.025865077972412,5.888778940673066
10.025865077972412,5.921390222042326
10.028795957565308,5.789829868740604
10.028795957565308,5.820811702517251
10.028795957565308,5.945329859103349
10.02978801727295,5.837811042365368
10.02978801727295,5.84459685440037
10.02978801727295,5.7630112755869085
10.030784130096436,5.932089905940403
10.030784130096436,5.90027729270267
10.030784130096436,5.888200531976407
10.031791925430298,5.79622552137543
10.031791925430298,5.814745359662309
10.031791925430298,5.934337800200454
10.03278398513794,5.80352214640916
10.03278398513794,5.82072383485602
10.03278398513794,5.765151671099803
10.033785104751589,5.924493485216454
10.033785104751589,5.852409217069504
10.033785104751589,5.85919887436876
10.034790992736816,5.803949577888286
10.034790992736816,5.860730503835627
10.034790992736816,5.935774073859912
10.035794019699097,5.8135144366061455
10.035794019699097,5.791156687290391
10.035794019699097,5.780641508615704
10.036787986755373,5.886318207663545
10.036787986755373,5.880537122701516
10.036787986755373,5.825219151150688
10.03778600692749,5.779597553101268
10.03778600692749,5.905628618788792
10.03778600692749,5.91292355730311
10.038784980773926,5.788550913611657
10.038784980773926,5.781067422227362
10.038784980773926,5.842505671523843
10.03979206085205,5.863975502100923
10.03979206085205,5.886682462125592
10.03979206085205,5.799492579314599
10.04079008102417,5.813228942600518
10.04079008102417,5.962606395281601
10.04079008102417,5.894419606029065
10.041784048080444,5.771255926911068
10.041784048080444,5.759374262750088
10.041784048080444,5.815030921128714
10.042784929275513,5.880825922285186
10.042784929275513,5.861515409968776
10.042784929275513,5.824876416676305
10.043795108795166,5.776185150919395
10.043795108795166,5.886393325238039
10.043795108795166,5.92738630449867
10.04478907585144,5.859565962183416
10.04478907585144,5.811944219575191
10.04478907585144,5.837524334065765
10.045783996582031,5.822415447554065
10.045783996582031,5.817778396168229
10.045783996582031,5.8126218630739
10.046783924102783,5.96731397690914
10.046783924102783,5.910176554489032
10.046783924102783,5.887839009675802
10.047791957855225,5.810481669943334
10.047791957855225,5.829483886511699
10.047791957855225,5.882128657337806
10.048780918121338,5.908735221271346
10.048780918121338,5.8255344628194745
10.048780918121338,5.837811042365368
10.049782037734984,5.909818809991904
10.049782037734984,5.911047405651285
10.049782037734984,5.857983501021549
10.051870107650757,5.781209393431248
10.051870107650757,5.803755999190471
10.051870107650757,5.884584600632206
10.052860975265505,5.860652046952701
10.052860975265505,5.793663968235612
10.052860975265505,5.806878724798581
10.053859949111938,5.90266024343703
10.053859949111938,5.902300913611658
10.053859949111938,5.885164459735555
10.05486011505127,5.817635547974249
10.05486011505127,5.816315947727534
10.05486011505127,5.792859835781195
10.055869102478027,5.883139928106088
10.055869102478027,5.834836258239853
10.055869102478027,5.8243042143710735
10.056862115859984,5.950008095293163
10.056862115859984,5.876849109517753
10.056862115859984,5.863698777996222
10.057862043380736,5.850972302532671
10.057862043380736,5.816261844184881
10.057862043380736,5.812460867931073
10.05886697769165,5.813086195597704
10.05886697769165,5.813282438996184
10.05886697769165,5.807966867121545
10.05987000465393,5.778888034385721
10.05987000465393,5.913001811803709
10.05987000465393,5.954478316179021
10.06085991859436,5.804041020970664
10.06085991859436,5.888127674337921
10.06085991859436,5.930633427778421
10.061859130859377,5.879596584557263
10.061859130859377,5.853798571758992
10.061859130859377,5.850684919625303
10.0627920627594,5.880895879110287
10.0627920627594,5.870853330634902
10.0627920627594,5.837811042365368
10.063789129257202,5.78949846767665
10.063789129257202,5.817294668671216
10.063789129257202,5.796175937704792
10.064784049987791,5.937853282448635
10.064784049987791,5.844248486951156
10.064784049987791,5.868318491962531
10.065783023834229,5.81365718360896
10.065783023834229,5.842813258933733
10.065783023834229,5.931715532361897
10.066788911819458,5.8409276627732165
10.066788911819458,5.815976215257701
10.066788911819458,5.831541440191204
10.067793130874634,5.783672386376779
10.067793130874634,5.916832774372615
10.067793130874634,5.907642188042095
10.068789958953856,5.879670723950504
10.068789958953856,5.824504066921089
10.068789958953856,5.837320602521106
10.0697820186615,5.805362712501446
10.0697820186615,5.748668035156703
10.0697820186615,5.831827946108477
10.070789098739624,5.86312266296596
10.070789098739624,5.831027658918314
10.070789098739624,5.8200971242434765
10.071792125701904,5.81288921013068
10.071792125701904,5.969383707258778
10.071792125701904,5.883574577888285
10.074794054031372,5.797529508702271
10.074794054031372,5.75211302353372
10.074794054031372,5.9274176030684425
10.075792074203491,5.891554661449801
10.075792074203491,5.833375248154503
10.075792074203491,5.846452031493938
10.076782941818236,5.869214039280689
10.076782941818236,5.834461817936512
10.076782941818236,5.784792282635932
10.077786922454834,5.811832199371663
10.077786922454834,5.843336314399708
10.07878303527832,5.852520416128598
10.07878303527832,5.854195940866951
10.07878303527832,5.833661816009098
10.079792022705078,5.782329472081415
10.079792022705078,5.821245494670702
10.079792022705078,5.797244694794055
10.080783128738403,5.990803403812425
10.080783128738403,5.928625734826437
10.080783128738403,5.824849854480272
10.081789016723633,5.75316404217181
10.081789016723633,5.828455023803558
10.081789016723633,5.88714726403639
10.082786083221436,5.797580069579633
10.082786083221436,5.794213807991058
10.082786083221436,5.7854551731781125
10.083791017532349,5.952844091513598
10.083791017532349,5.886713567064357
10.083791017532349,5.866552358190544
10.084861040115356,5.830283040687702
10.084861040115356,5.802737110421526
10.084861040115356,5.941214819883198
10.085859060287476,5.897846202031495
10.085859060287476,5.910921906019313
10.085859060287476,5.862356547424013
10.08686113357544,5.8309992916755
10.08686113357544,5.771864551009
10.08686113357544,5.807052020893163
10.087868928909302,5.905284688626334
10.087868928909302,5.930727131237592
10.087868928909302,5.867484917988552
10.088860034942629,5.816237809108957
10.088860034942629,5.7852649037256905
10.088860034942629,5.83280211244531
10.089858055114746,5.818555817897964
10.089858055114746,5.773707510167107
10.089858055114746,5.799848428194205
10.090862035751345,5.910352919067903
10.090862035751345,5.906512586010833
10.090862035751345,5.874715696856389
10.09186601638794,5.812634393732051
10.09186601638794,5.813491061619413
10.09186601638794,5.890975724225662
10.092865943908691,5.8426382437407245
10.092865943908691,5.819071410674016
10.092865943908691,5.855778000501129
10.09385895729065,5.921696702195325
10.09385895729065,5.909760253840371
10.09385895729065,5.868357776150184
10.09485912322998,5.823991365187054
10.09485912322998,5.799045120752463
10.09485912322998,5.897701366536245
10.095868110656738,5.809513617177111
10.095868110656738,5.820959466491915
10.095868110656738,5.767178073742845
10.098793029785156,5.869009839446447
10.098793029785156,5.915186323073069
10.098793029785156,5.923070008480621
10.099793910980225,5.808800233217046
10.099793910980225,5.935721324904112
10.099793910980225,5.910341079929843
10.100784063339232,5.86857725555577
10.100784063339232,5.810404756856773
10.100784063339232,5.810316182564618
10.101786136627195,5.792790413044737
10.101786136627195,5.810404756856773
10.101786136627195,5.908611250313204
10.102783918380736,5.884616656708364
10.102783918380736,5.855137304126592
10.102783918380736,5.863441734286762
10.10379409790039,5.782519168128289
10.10379409790039,5.7809094501089
10.10379409790039,5.893291473122218
10.104787111282349,5.941128707861921
10.104787111282349,5.888448085114587
10.104787111282349,5.869805793805293
10.105786085128784,5.8773914432473084
10.105786085128784,5.781193454503404
10.105786085128784,5.784554218144673
10.106786012649536,5.788152843898772
10.106786012649536,5.950097681321434
10.106786012649536,5.883099425630746
10.107298135757446,5.856288162789354
10.107298135757446,5.848847888518399
10.107298135757446,5.809833779850818
10.108788967132568,5.80694543492088
10.108788967132568,5.785833452190507
10.108788967132568,5.786828412003932
10.109784126281738,5.93809087273288
10.109784126281738,5.862356547424013
10.109784126281738,5.821617095194958
10.11078405380249,5.832085692808821
10.11078405380249,5.783797795038837
10.11078405380249,5.817356051115008
10.111792087554932,5.812579447988744
10.111792087554932,5.805198099570187
10.111792087554932,5.880497513636453
10.112787008285522,5.925006264094212
10.112787008285522,5.858602596226124
10.112787008285522,5.783939864695566
10.113785028457642,5.792932752539369
10.113785028457642,5.817126688896172
10.113785028457642,5.764856590790819
10.114784955978394,5.830569541082821
10.114784955978394,5.912585422970917
10.114784955978394,5.918158149104717
10.115792989730837,5.853620646454524
10.115792989730837,5.824277528284794
10.115792989730837,5.833004794441339
10.116785049438477,5.788814553900122
10.116785049438477,5.802309484802344
10.116785049438477,5.905362064645454
10.117785930633543,5.873561330300869
10.117785930633543,5.869222741553109
10.117785930633543,5.814753599444906
10.118789911270142,5.8237052020893145
10.118789911270142,5.786259863539118
10.118789911270142,5.810369677929188
10.121873140335085,5.812436636277779
10.121873140335085,5.915041015361488
10.121873140335085,5.899868704585318
10.12286114692688,5.890615760461039


==> csv/evaluation/range_test/all_nodes/node1.csv <==
Loopcount,RecvMsg,NodeID
1,1000,1
2,1000,1
3,1000,1
4,1000,1
5,1000,1
6,1000,1
7,1000,1
8,1000,1
9,1000,1
10,1000,1
11,1000,1
12,1000,1
13,1000,1
14,1000,1
15,1000,1
16,1000,1
17,1000,1
18,1000,1
19,1000,1
20,1000,1
21,1000,1
22,1000,1
23,1000,1
24,1000,1
25,1000,1
26,1000,1
27,1000,1
28,1000,1
29,1000,1
30,1000,1
31,1000,1
32,1000,1
33,1000,1
34,1000,1
35,1000,1
36,1000,1
37,1000,1
38,1000,1
39,1000,1
40,1000,1
41,1000,1
42,1000,1
43,1000,1
44,1000,1
45,1000,1
46,1000,1
47,1000,1
48,1000,1
49,1000,1
50,1000,1


==> csv/evaluation/range_test/all_nodes/node2.csv <==
Loopcount,RecvMsg,NodeID
1,1000,2
2,1000,2
3,1000,2
4,1000,2
5,1000,2
6,1000,2
7,1000,2
8,1000,2
9,1000,2
10,1000,2
11,1000,2
12,1000,2
13,1000,2
14,1000,2
15,1000,2
16,1000,2
17,1000,2
18,1000,2
19,1000,2
20,1000,2
21,1000,2
22,1000,2
23,1000,2
24,1000,2
25,1000,2
26,1000,2
27,1000,2
28,1000,2
29,1000,2
30,1000,2
31,1000,2
32,1000,2
33,1000,2
34,1000,2
35,1000,2
36,1000,2
37,1000,2
38,1000,2
39,1000,2
40,1000,2
41,1000,2
42,1000,2
43,1000,2
44,1000,2
45,1000,2
46,1000,2
47,1000,2
48,1000,2
49,1000,2
50,1000,2


==> csv/evaluation/range_test/all_nodes/node3.csv <==
Loopcount,RecvMsg,NodeID
1,1000,3
2,1000,3
3,1000,3
4,1000,3
5,1000,3
6,1000,3
7,1000,3
8,1000,3
9,1000,3
10,1000,3
11,1000,3
12,1000,3
13,1000,3
14,1000,3
15,1000,3
16,1000,3
17,1000,3
18,1000,3
19,1000,3
20,1000,3
21,1000,3
22,1000,3
23,1000,3
24,1000,3
25,1000,3
26,1000,3
27,1000,3
28,1000,3
29,1000,3
30,1000,3
31,1000,3
32,1000,3
33,1000,3
34,1000,3
35,1000,3
36,1000,3
37,1000,3
38,1000,3
39,1000,3
40,1000,3
41,1000,3
42,1000,3
43,1000,3
44,1000,3
45,1000,3
46,1000,3
47,1000,3
48,1000,3
49,1000,3
50,1000,3


==> csv/evaluation/range_test/all_nodes/node4.csv <==
Loopcount,RecvMsg,NodeID
1,1000,4
2,1000,4
3,1000,4
4,1000,4
5,1000,4
6,1000,4
7,1000,4
8,1000,4
9,1000,4
10,1000,4
11,1000,4
12,1000,4
13,1000,4
14,1000,4
15,1000,4
16,1000,4
17,1000,4
18,1000,4
19,1000,4
20,1000,4
21,1000,4
22,1000,4
23,1000,4
24,1000,4
25,1000,4
26,1000,4
27,1000,4
28,1000,4
29,1000,4
30,1000,4
31,1000,4
32,1000,4
33,1000,4
34,1000,4
35,1000,4
36,1000,4
37,1000,4
38,1000,4
39,1000,4
40,1000,4
41,1000,4
42,1000,4
43,1000,4
44,1000,4
45,1000,4
46,1000,4
47,1000,4
48,1000,4
49,1000,4
50,1000,4


==> csv/evaluation/range_test/basement.csv <==
RecvMsg, Loopcount
992,1
996,2
995,3
975,4
992,5
991,6
995,7
988,8
994,9
975,10
992,11
995,12
981,13
995,14
999,15
995,16
994,17
997,18
994,19
989,20
995,21
989,22
993,23
914,24
992,25
994,26
997,27
985,28
994,29
992,30
994,31
996,32
967,33
962,34
930,35
963,36
935,37
868,38
884,39
901,40
897,41
855,42
927,43
793,44
887,45
853,46
907,47
881,48
887,49
911,50

==> csv/evaluation/range_test/same_room.csv <==
RecvMsg, Loopcount
1000,1
1000,2
1000,3
1000,4
1000,5
1000,6
1000,7
1000,8
1000,9
1000,10
1000,11
1000,12
1000,13
1000,14
1000,15
1000,16
1000,17
1000,18
1000,19
1000,20
1000,21
1000,22
1000,23
1000,24
1000,25
1000,26
1000,27
1000,28
1000,29
1000,30
1000,31
1000,32
1000,33
1000,34
1000,35
1000,36
1000,37
1000,38
1000,39
1000,40
1000,41
1000,42
1000,43
1000,44
1000,45
1000,46
1000,47
1000,48
1000,49
1000,50


==> csv/evaluation/range_test/study_to_living.csv <==
RecvMsg, Loopcount
1000,1
1000,2
1000,3
1000,4
1000,5
1000,6
1000,7
1000,8
1000,9
1000,10
1000,11
1000,12
1000,13
1000,14
1000,15
1000,16
1000,17
1000,18
1000,19
1000,20
1000,21
1000,22
1000,23
1000,24
1000,25
1000,26
1000,27
1000,28
1000,29
1000,30
1000,31
1000,32
1000,33
1000,34
1000,35
1000,36
1000,37
1000,38
1000,39
1000,40
1000,41
1000,42
1000,43
1000,44
1000,45
1000,46
1000,47
1000,48
1000,49
1000,50


==> csv/evaluation/range_test/study_to_sleeping.csv <==
RecvMsg, Loopcount
1000,1
1000,2
1000,3
1000,4
1000,5
1000,6
1000,7
1000,8
1000,9
1000,10
1000,11
1000,12
1000,13
1000,14
1000,15
1000,16
1000,17
1000,18
1000,19
1000,20
1000,21
1000,22
1000,23
1000,24
1000,25
1000,26
1000,27
1000,28
1000,29
1000,30
1000,31
1000,32
1000,33
1000,34
1000,35
1000,36
1000,37
1000,38
1000,39
1000,40
1000,41
1000,42
1000,43
1000,44
1000,45
1000,46
1000,47
1000,48
1000,49
1000,50

